A Robust Nonlinear RLS Type Adaptive Filter for Second-Order-Intermodulation Distortion Cancellation in FDD LTE and 5G Direct Conversion Transceivers

Transceivers operating in frequency division duplex experience a transmitter leakage (TxL) signal into the receiver due to the limited duplexer stop-band isolation. This TxL signal in combination with the second-order nonlinearity of the receive mixer may lead to a baseband (BB) second-order intermodulation distortion (IMD2) with twice the transmit signal bandwidth. In direct conversion receivers, this nonlinear IMD2 interference may cause a severe signal-to-interference-plus-noise ratio degradation of the wanted receive signal. This contribution presents a nonlinear Wiener model recursive least-squares (RLS) type adaptive filter for the cancellation of the IMD2 interference in the digital BB. The included channel-select-, and DC-notch filter at the output of the proposed adaptive filter ensure that the provided IMD2 replica includes the receiver front-end filtering. A second, robust version of the nonlinear RLS algorithm is derived which provides numerical stability for highly correlated input signals which arise in e.g. LTE-A intra-band multi-cluster transmission scenarios. The performance of the proposed algorithms is evaluated by numerical simulations and by measurement data.

==> plot_data/Rxx_condition_number_over_time_IIP2_60_no_DC_clustered_Tx_reg_with_sigma_1_-1.dat <==
0.00	1100.00	1.04
1000.00	1100.00	1.46
2000.00	1100.00	8.79
3000.00	1100.00	26.54
4000.00	1100.00	57.22
5000.00	1100.00	68.70
6000.00	1100.00	92.94
7000.00	1100.00	96.20
8000.00	1100.00	107.12
9000.00	1100.00	110.30
10000.00	1100.00	126.79
11000.00	1100.00	135.71
12000.00	1100.00	143.90
13000.00	1100.00	146.82
14000.00	1100.00	151.97
15000.00	1100.00	155.78
16000.00	1100.00	166.30
17000.00	1100.00	168.63
18000.00	1100.00	171.82
19000.00	1100.00	178.21
20000.00	1100.00	177.37
21000.00	1100.00	177.04
22000.00	1100.00	180.03
23000.00	1100.00	180.54
24000.00	1100.00	183.95
25000.00	1100.00	194.27
26000.00	1100.00	199.85
27000.00	1100.00	205.62
28000.00	1100.00	203.57
29000.00	1100.00	205.10
30000.00	1100.00	212.80
31000.00	1100.00	203.81
32000.00	1100.00	200.74
33000.00	1100.00	205.06
34000.00	1100.00	211.42
35000.00	1100.00	220.28
36000.00	1100.00	217.40
37000.00	1100.00	218.49
38000.00	1100.00	216.67
39000.00	1100.00	218.62
40000.00	1100.00	218.55
41000.00	1100.00	220.42
42000.00	1100.00	222.70
43000.00	1100.00	228.41
44000.00	1100.00	230.17
45000.00	1100.00	227.87
46000.00	1100.00	230.55
47000.00	1100.00	230.64
48000.00	1100.00	232.60
49000.00	1100.00	232.47
50000.00	1100.00	236.53
51000.00	1100.00	234.07
52000.00	1100.00	234.37
53000.00	1100.00	231.19
54000.00	1100.00	228.27
55000.00	1100.00	226.32
56000.00	1100.00	226.74
57000.00	1100.00	229.71
58000.00	1100.00	229.85
59000.00	1100.00	237.05
60000.00	1100.00	236.26
61000.00	1100.00	241.53
62000.00	1100.00	238.07
63000.00	1100.00	236.89
64000.00	1100.00	237.04
65000.00	1100.00	240.18
66000.00	1100.00	242.42
67000.00	1100.00	241.42
68000.00	1100.00	240.68
69000.00	1100.00	235.66
70000.00	1100.00	234.58
71000.00	1100.00	235.35
72000.00	1100.00	236.63
73000.00	1100.00	235.67
74000.00	1100.00	235.54
75000.00	1100.00	241.17
76000.00	1100.00	240.00
77000.00	1100.00	243.40
78000.00	1100.00	250.06
79000.00	1100.00	248.84
80000.00	1100.00	251.26
81000.00	1100.00	253.37
82000.00	1100.00	254.70
83000.00	1100.00	253.02
84000.00	1100.00	251.46
85000.00	1100.00	249.25
86000.00	1100.00	245.31
87000.00	1100.00	254.45
88000.00	1100.00	260.17
89000.00	1100.00	259.80
90000.00	1100.00	263.57
91000.00	1100.00	261.81
92000.00	1100.00	263.15
93000.00	1100.00	260.57
94000.00	1100.00	257.65
95000.00	1100.00	256.53
96000.00	1100.00	263.34
97000.00	1100.00	260.57
98000.00	1100.00	263.96
99000.00	1100.00	254.72
100000.00	1100.00	250.49
101000.00	1100.00	248.77
102000.00	1100.00	248.38
103000.00	1100.00	252.52
104000.00	1100.00	252.03
105000.00	1100.00	257.36
106000.00	1100.00	261.49
107000.00	1100.00	281.35
108000.00	1100.00	281.83
109000.00	1100.00	284.46
110000.00	1100.00	286.76
111000.00	1100.00	284.53
112000.00	1100.00	282.68
113000.00	1100.00	279.66
114000.00	1100.00	280.63
115000.00	1100.00	274.99
116000.00	1100.00	268.42
117000.00	1100.00	267.73
118000.00	1100.00	264.98
119000.00	1100.00	262.05
120000.00	1100.00	257.17
121000.00	1100.00	256.98
122000.00	1100.00	257.23
123000.00	1100.00	256.68
124000.00	1100.00	258.27
125000.00	1100.00	260.36
126000.00	1100.00	258.13
127000.00	1100.00	261.54
128000.00	1100.00	253.65
129000.00	1100.00	255.78
130000.00	1100.00	252.06
131000.00	1100.00	250.59
132000.00	1100.00	251.08
133000.00	1100.00	246.34
134000.00	1100.00	247.26
135000.00	1100.00	250.07
136000.00	1100.00	248.85
137000.00	1100.00	248.71
138000.00	1100.00	252.99
139000.00	1100.00	256.81
140000.00	1100.00	258.47
141000.00	1100.00	258.84
142000.00	1100.00	258.69
143000.00	1100.00	269.21
144000.00	1100.00	264.37
145000.00	1100.00	264.86
146000.00	1100.00	261.58
147000.00	1100.00	258.35
148000.00	1100.00	262.92
149000.00	1100.00	268.39
150000.00	1100.00	268.59
151000.00	1100.00	270.72
152000.00	1100.00	277.64
153000.00	1100.00	277.44
154000.00	1100.00	278.85
155000.00	1100.00	280.11
156000.00	1100.00	281.25
157000.00	1100.00	281.66
158000.00	1100.00	279.09
159000.00	1100.00	274.15
160000.00	1100.00	271.27
161000.00	1100.00	265.82
162000.00	1100.00	264.14
163000.00	1100.00	260.08
164000.00	1100.00	256.54
165000.00	1100.00	255.59
166000.00	1100.00	269.13
167000.00	1100.00	267.50
168000.00	1100.00	268.46
169000.00	1100.00	266.76
170000.00	1100.00	270.13
171000.00	1100.00	272.42
172000.00	1100.00	280.41
173000.00	1100.00	284.23
174000.00	1100.00	294.17
175000.00	1100.00	291.33
176000.00	1100.00	292.73
177000.00	1100.00	289.12
178000.00	1100.00	283.42
179000.00	1100.00	279.70
180000.00	1100.00	281.84
181000.00	1100.00	276.68
182000.00	1100.00	275.40
183000.00	1100.00	277.75
184000.00	1100.00	277.27
185000.00	1100.00	273.72
186000.00	1100.00	278.16
187000.00	1100.00	273.35
188000.00	1100.00	276.23
189000.00	1100.00	268.91
190000.00	1100.00	268.64
191000.00	1100.00	273.35
192000.00	1100.00	268.93
193000.00	1100.00	266.43
194000.00	1100.00	264.94
195000.00	1100.00	267.91
196000.00	1100.00	272.95
197000.00	1100.00	273.82
198000.00	1100.00	275.84
199000.00	1100.00	274.06


==> plot_data/Rxx_condition_number_over_time_IIP2_60_no_DC_clustered_Tx_reg_with_sigma_I.dat <==
0.00	1100.00	1.00
1000.00	1100.00	1.01
2000.00	1100.00	9.66
3000.00	1100.00	28.96
4000.00	1100.00	46.24
5000.00	1100.00	66.76
6000.00	1100.00	89.75
7000.00	1100.00	112.36
8000.00	1100.00	127.12
9000.00	1100.00	135.81
10000.00	1100.00	153.72
11000.00	1100.00	165.69
12000.00	1100.00	172.71
13000.00	1100.00	189.21
14000.00	1100.00	203.73
15000.00	1100.00	220.67
16000.00	1100.00	229.57
17000.00	1100.00	236.45
18000.00	1100.00	236.62
19000.00	1100.00	243.49
20000.00	1100.00	251.28
21000.00	1100.00	257.90
22000.00	1100.00	269.83
23000.00	1100.00	268.64
24000.00	1100.00	267.48
25000.00	1100.00	276.51
26000.00	1100.00	283.47
27000.00	1100.00	285.06
28000.00	1100.00	280.41
29000.00	1100.00	284.28
30000.00	1100.00	287.60
31000.00	1100.00	288.51
32000.00	1100.00	293.49
33000.00	1100.00	294.87
34000.00	1100.00	297.47
35000.00	1100.00	296.72
36000.00	1100.00	288.81
37000.00	1100.00	290.64
38000.00	1100.00	288.45
39000.00	1100.00	285.37
40000.00	1100.00	282.20
41000.00	1100.00	285.66
42000.00	1100.00	291.46
43000.00	1100.00	287.73
44000.00	1100.00	295.10
45000.00	1100.00	292.78
46000.00	1100.00	289.44
47000.00	1100.00	293.20
48000.00	1100.00	292.68
49000.00	1100.00	286.83
50000.00	1100.00	287.91
51000.00	1100.00	301.80
52000.00	1100.00	297.11
53000.00	1100.00	298.08
54000.00	1100.00	292.63
55000.00	1100.00	290.87
56000.00	1100.00	292.66
57000.00	1100.00	297.61
58000.00	1100.00	299.11
59000.00	1100.00	300.62
60000.00	1100.00	299.31
61000.00	1100.00	298.44
62000.00	1100.00	293.02
63000.00	1100.00	297.41
64000.00	1100.00	297.98
65000.00	1100.00	296.10
66000.00	1100.00	302.65
67000.00	1100.00	301.74
68000.00	1100.00	305.91
69000.00	1100.00	302.30
70000.00	1100.00	297.23
71000.00	1100.00	296.74
72000.00	1100.00	296.85
73000.00	1100.00	289.62
74000.00	1100.00	293.02
75000.00	1100.00	307.89
76000.00	1100.00	307.61
77000.00	1100.00	315.66
78000.00	1100.00	311.75
79000.00	1100.00	310.15
80000.00	1100.00	306.92
81000.00	1100.00	307.90
82000.00	1100.00	300.64
83000.00	1100.00	302.44
84000.00	1100.00	297.66
85000.00	1100.00	293.14
86000.00	1100.00	289.18
87000.00	1100.00	292.91
88000.00	1100.00	299.96
89000.00	1100.00	300.49
90000.00	1100.00	306.82
91000.00	1100.00	306.75
92000.00	1100.00	306.79
93000.00	1100.00	312.91
94000.00	1100.00	309.57
95000.00	1100.00	307.20
96000.00	1100.00	314.70
97000.00	1100.00	313.20
98000.00	1100.00	310.74
99000.00	1100.00	308.98
100000.00	1100.00	304.88
101000.00	1100.00	300.77
102000.00	1100.00	310.00
103000.00	1100.00	309.34
104000.00	1100.00	311.62
105000.00	1100.00	317.72
106000.00	1100.00	315.08
107000.00	1100.00	312.80
108000.00	1100.00	311.90
109000.00	1100.00	312.88
110000.00	1100.00	322.36
111000.00	1100.00	326.02
112000.00	1100.00	314.64
113000.00	1100.00	321.62
114000.00	1100.00	319.32
115000.00	1100.00	315.11
116000.00	1100.00	309.06
117000.00	1100.00	309.53
118000.00	1100.00	318.85
119000.00	1100.00	317.03
120000.00	1100.00	317.75
121000.00	1100.00	319.39
122000.00	1100.00	320.34
123000.00	1100.00	323.39
124000.00	1100.00	322.80
125000.00	1100.00	320.22
126000.00	1100.00	327.80
127000.00	1100.00	322.11
128000.00	1100.00	325.52
129000.00	1100.00	332.38
130000.00	1100.00	327.09
131000.00	1100.00	321.60
132000.00	1100.00	320.15
133000.00	1100.00	318.38
134000.00	1100.00	322.23
135000.00	1100.00	325.77
136000.00	1100.00	327.65
137000.00	1100.00	322.98
138000.00	1100.00	331.51
139000.00	1100.00	329.38
140000.00	1100.00	333.16
141000.00	1100.00	330.46
142000.00	1100.00	331.63
143000.00	1100.00	334.16
144000.00	1100.00	329.36
145000.00	1100.00	323.29
146000.00	1100.00	317.05
147000.00	1100.00	313.40
148000.00	1100.00	318.49
149000.00	1100.00	312.76
150000.00	1100.00	317.72
151000.00	1100.00	330.66
152000.00	1100.00	330.26
153000.00	1100.00	336.98
154000.00	1100.00	332.66
155000.00	1100.00	330.01
156000.00	1100.00	335.43
157000.00	1100.00	346.21
158000.00	1100.00	341.48
159000.00	1100.00	342.64
160000.00	1100.00	340.20
161000.00	1100.00	331.63
162000.00	1100.00	328.35
163000.00	1100.00	329.53
164000.00	1100.00	328.82
165000.00	1100.00	330.92
166000.00	1100.00	330.25
167000.00	1100.00	330.98
168000.00	1100.00	336.94
169000.00	1100.00	347.52
170000.00	1100.00	340.86
171000.00	1100.00	339.01
172000.00	1100.00	341.37
173000.00	1100.00	340.15
174000.00	1100.00	340.30
175000.00	1100.00	343.82
176000.00	1100.00	334.30
177000.00	1100.00	328.98
178000.00	1100.00	331.25
179000.00	1100.00	325.99
180000.00	1100.00	334.73
181000.00	1100.00	330.66
182000.00	1100.00	332.99
183000.00	1100.00	330.78
184000.00	1100.00	324.46
185000.00	1100.00	325.44
186000.00	1100.00	324.01
187000.00	1100.00	324.07
188000.00	1100.00	325.67
189000.00	1100.00	332.17
190000.00	1100.00	329.38
191000.00	1100.00	334.53
192000.00	1100.00	328.05
193000.00	1100.00	325.31
194000.00	1100.00	324.71
195000.00	1100.00	328.70
196000.00	1100.00	318.57
197000.00	1100.00	324.20
198000.00	1100.00	323.66
199000.00	1100.00	322.01


==> plot_data/Rxx_condition_number_over_time_IIP2_60_no_DC_clustered_Tx_smooth_matrix_L.dat <==
0.00	1100.00	1.16
1000.00	1100.00	2.83
2000.00	1100.00	4.59
3000.00	1100.00	8.63
4000.00	1100.00	30.62
5000.00	1100.00	46.61
6000.00	1100.00	59.95
7000.00	1100.00	70.78
8000.00	1100.00	83.37
9000.00	1100.00	86.07
10000.00	1100.00	100.61
11000.00	1100.00	112.75
12000.00	1100.00	123.68
13000.00	1100.00	137.98
14000.00	1100.00	144.91
15000.00	1100.00	152.57
16000.00	1100.00	159.84
17000.00	1100.00	167.40
18000.00	1100.00	171.07
19000.00	1100.00	179.06
20000.00	1100.00	183.22
21000.00	1100.00	184.97
22000.00	1100.00	184.69
23000.00	1100.00	179.05
24000.00	1100.00	183.39
25000.00	1100.00	193.32
26000.00	1100.00	199.90
27000.00	1100.00	194.53
28000.00	1100.00	195.77
29000.00	1100.00	190.36
30000.00	1100.00	199.17
31000.00	1100.00	202.22
32000.00	1100.00	204.45
33000.00	1100.00	202.74
34000.00	1100.00	201.48
35000.00	1100.00	200.76
36000.00	1100.00	195.56
37000.00	1100.00	196.76
38000.00	1100.00	192.29
39000.00	1100.00	195.71
40000.00	1100.00	191.39
41000.00	1100.00	196.16
42000.00	1100.00	198.42
43000.00	1100.00	206.68
44000.00	1100.00	201.63
45000.00	1100.00	207.42
46000.00	1100.00	208.29
47000.00	1100.00	210.70
48000.00	1100.00	212.24
49000.00	1100.00	212.28
50000.00	1100.00	217.44
51000.00	1100.00	225.60
52000.00	1100.00	230.72
53000.00	1100.00	224.74
54000.00	1100.00	221.33
55000.00	1100.00	218.58
56000.00	1100.00	215.54
57000.00	1100.00	215.34
58000.00	1100.00	212.83
59000.00	1100.00	211.25
60000.00	1100.00	207.89
61000.00	1100.00	208.48
62000.00	1100.00	212.46
63000.00	1100.00	213.38
64000.00	1100.00	213.60
65000.00	1100.00	211.44
66000.00	1100.00	207.00
67000.00	1100.00	212.97
68000.00	1100.00	216.51
69000.00	1100.00	209.38
70000.00	1100.00	210.87
71000.00	1100.00	206.79
72000.00	1100.00	210.45
73000.00	1100.00	214.79
74000.00	1100.00	217.05
75000.00	1100.00	202.92
76000.00	1100.00	207.08
77000.00	1100.00	213.10
78000.00	1100.00	212.15
79000.00	1100.00	222.27
80000.00	1100.00	226.80
81000.00	1100.00	232.34
82000.00	1100.00	228.56
83000.00	1100.00	228.66
84000.00	1100.00	228.13
85000.00	1100.00	230.32
86000.00	1100.00	225.08
87000.00	1100.00	231.99
88000.00	1100.00	234.25
89000.00	1100.00	236.39
90000.00	1100.00	235.26
91000.00	1100.00	238.30
92000.00	1100.00	238.42
93000.00	1100.00	242.14
94000.00	1100.00	240.32
95000.00	1100.00	242.88
96000.00	1100.00	244.46
97000.00	1100.00	241.21
98000.00	1100.00	239.30
99000.00	1100.00	235.02
100000.00	1100.00	229.65
101000.00	1100.00	228.88
102000.00	1100.00	240.94
103000.00	1100.00	239.34
104000.00	1100.00	244.59
105000.00	1100.00	245.36
106000.00	1100.00	253.43
107000.00	1100.00	248.74
108000.00	1100.00	243.97
109000.00	1100.00	239.50
110000.00	1100.00	240.91
111000.00	1100.00	238.53
112000.00	1100.00	240.05
113000.00	1100.00	237.25
114000.00	1100.00	237.16
115000.00	1100.00	235.95
116000.00	1100.00	230.31
117000.00	1100.00	230.56
118000.00	1100.00	229.79
119000.00	1100.00	217.04
120000.00	1100.00	219.74
121000.00	1100.00	212.86
122000.00	1100.00	215.70
123000.00	1100.00	215.19
124000.00	1100.00	218.91
125000.00	1100.00	218.81
126000.00	1100.00	220.76
127000.00	1100.00	220.08
128000.00	1100.00	222.15
129000.00	1100.00	229.15
130000.00	1100.00	219.86
131000.00	1100.00	220.34
132000.00	1100.00	220.79
133000.00	1100.00	222.20
134000.00	1100.00	225.14
135000.00	1100.00	224.69
136000.00	1100.00	225.90
137000.00	1100.00	223.21
138000.00	1100.00	220.09
139000.00	1100.00	218.42
140000.00	1100.00	218.32
141000.00	1100.00	213.63
142000.00	1100.00	212.15
143000.00	1100.00	214.14
144000.00	1100.00	216.84
145000.00	1100.00	217.20
146000.00	1100.00	217.30
147000.00	1100.00	213.73
148000.00	1100.00	213.60
149000.00	1100.00	216.40
150000.00	1100.00	219.34
151000.00	1100.00	219.16
152000.00	1100.00	213.07
153000.00	1100.00	215.19
154000.00	1100.00	217.40
155000.00	1100.00	217.63
156000.00	1100.00	216.43
157000.00	1100.00	216.73
158000.00	1100.00	216.83
159000.00	1100.00	213.06
160000.00	1100.00	215.95
161000.00	1100.00	209.67
162000.00	1100.00	211.64
163000.00	1100.00	207.92
164000.00	1100.00	210.25
165000.00	1100.00	210.09
166000.00	1100.00	213.85
167000.00	1100.00	215.94
168000.00	1100.00	218.52
169000.00	1100.00	217.91
170000.00	1100.00	220.46
171000.00	1100.00	218.48
172000.00	1100.00	220.13
173000.00	1100.00	220.22
174000.00	1100.00	222.38
175000.00	1100.00	221.02
176000.00	1100.00	218.97
177000.00	1100.00	220.31
178000.00	1100.00	212.89
179000.00	1100.00	214.56
180000.00	1100.00	214.60
181000.00	1100.00	215.20
182000.00	1100.00	220.64
183000.00	1100.00	224.21
184000.00	1100.00	224.27
185000.00	1100.00	225.02
186000.00	1100.00	223.00
187000.00	1100.00	224.53
188000.00	1100.00	230.68
189000.00	1100.00	234.13
190000.00	1100.00	236.94
191000.00	1100.00	236.89
192000.00	1100.00	234.09
193000.00	1100.00	230.62
194000.00	1100.00	223.42
195000.00	1100.00	218.49
196000.00	1100.00	222.36
197000.00	1100.00	230.14
198000.00	1100.00	225.28
199000.00	1100.00	232.25


==> plot_data/Rxx_condition_number_over_time_IIP2_60dBm_no_DC_clustered_Tx_no_reg.dat <==
0.00	1100.00	1.00
1000.00	1100.00	1.00
2000.00	1100.00	5.17
3000.00	1100.00	22.75
4000.00	1100.00	47.74
5000.00	1100.00	84.96
6000.00	1100.00	132.48
7000.00	1100.00	190.13
8000.00	1100.00	245.96
9000.00	1100.00	294.00
10000.00	1100.00	352.79
11000.00	1100.00	415.68
12000.00	1100.00	492.11
13000.00	1100.00	558.51
14000.00	1100.00	637.52
15000.00	1100.00	753.25
16000.00	1100.00	844.87
17000.00	1100.00	972.92
18000.00	1100.00	1100.00
19000.00	1100.00	1100.00
20000.00	1100.00	1100.00
21000.00	1100.00	1100.00
22000.00	1100.00	1100.00
23000.00	1100.00	1100.00
24000.00	1100.00	1100.00
25000.00	1100.00	1100.00
26000.00	1100.00	1100.00
27000.00	1100.00	1100.00
28000.00	1100.00	1100.00
29000.00	1100.00	1100.00
30000.00	1100.00	1100.00
31000.00	1100.00	1100.00
32000.00	1100.00	1100.00
33000.00	1100.00	1100.00
34000.00	1100.00	1100.00
35000.00	1100.00	1100.00
36000.00	1100.00	1100.00
37000.00	1100.00	1100.00
38000.00	1100.00	1100.00
39000.00	1100.00	1100.00
40000.00	1100.00	1100.00
41000.00	1100.00	1100.00
42000.00	1100.00	1100.00
43000.00	1100.00	1100.00
44000.00	1100.00	1100.00
45000.00	1100.00	1100.00
46000.00	1100.00	1100.00
47000.00	1100.00	1100.00
48000.00	1100.00	1100.00
49000.00	1100.00	1100.00
50000.00	1100.00	1100.00
51000.00	1100.00	1100.00
52000.00	1100.00	1100.00
53000.00	1100.00	1100.00
54000.00	1100.00	1100.00
55000.00	1100.00	1100.00
56000.00	1100.00	1100.00
57000.00	1100.00	1100.00
58000.00	1100.00	1100.00
59000.00	1100.00	1100.00
60000.00	1100.00	1100.00
61000.00	1100.00	1100.00
62000.00	1100.00	1100.00
63000.00	1100.00	1100.00
64000.00	1100.00	1100.00
65000.00	1100.00	1100.00
66000.00	1100.00	1100.00
67000.00	1100.00	1100.00
68000.00	1100.00	1100.00
69000.00	1100.00	1100.00
70000.00	1100.00	1100.00
71000.00	1100.00	1100.00
72000.00	1100.00	1100.00
73000.00	1100.00	1100.00
74000.00	1100.00	1100.00
75000.00	1100.00	1100.00
76000.00	1100.00	1100.00
77000.00	1100.00	1100.00
78000.00	1100.00	1100.00
79000.00	1100.00	1100.00
80000.00	1100.00	1100.00
81000.00	1100.00	1100.00
82000.00	1100.00	1100.00
83000.00	1100.00	1100.00
84000.00	1100.00	1100.00
85000.00	1100.00	1100.00
86000.00	1100.00	1100.00
87000.00	1100.00	1100.00
88000.00	1100.00	1100.00
89000.00	1100.00	1100.00
90000.00	1100.00	1100.00
91000.00	1100.00	1100.00
92000.00	1100.00	1100.00
93000.00	1100.00	1100.00
94000.00	1100.00	1100.00
95000.00	1100.00	1100.00
96000.00	1100.00	1100.00
97000.00	1100.00	1100.00
98000.00	1100.00	1100.00
99000.00	1100.00	1100.00
100000.00	1100.00	1100.00
101000.00	1100.00	1100.00
102000.00	1100.00	1100.00
103000.00	1100.00	1100.00
104000.00	1100.00	1100.00
105000.00	1100.00	1100.00
106000.00	1100.00	1100.00
107000.00	1100.00	1100.00
108000.00	1100.00	1100.00
109000.00	1100.00	1100.00
110000.00	1100.00	1100.00
111000.00	1100.00	1100.00
112000.00	1100.00	1100.00
113000.00	1100.00	1100.00
114000.00	1100.00	1100.00
115000.00	1100.00	1100.00
116000.00	1100.00	1100.00
117000.00	1100.00	1100.00
118000.00	1100.00	1100.00
119000.00	1100.00	1100.00
120000.00	1100.00	1100.00
121000.00	1100.00	1100.00
122000.00	1100.00	1100.00
123000.00	1100.00	1100.00
124000.00	1100.00	1100.00
125000.00	1100.00	1100.00
126000.00	1100.00	1100.00
127000.00	1100.00	1100.00
128000.00	1100.00	1100.00
129000.00	1100.00	1100.00
130000.00	1100.00	1100.00
131000.00	1100.00	1100.00
132000.00	1100.00	1100.00
133000.00	1100.00	1100.00
134000.00	1100.00	1100.00
135000.00	1100.00	1100.00
136000.00	1100.00	1100.00
137000.00	1100.00	1100.00
138000.00	1100.00	1100.00
139000.00	1100.00	1100.00
140000.00	1100.00	1100.00
141000.00	1100.00	1100.00
142000.00	1100.00	1100.00
143000.00	1100.00	1100.00
144000.00	1100.00	1100.00
145000.00	1100.00	1100.00
146000.00	1100.00	1100.00
147000.00	1100.00	1100.00
148000.00	1100.00	1100.00
149000.00	1100.00	1100.00
150000.00	1100.00	1100.00
151000.00	1100.00	1100.00
152000.00	1100.00	1100.00
153000.00	1100.00	1100.00
154000.00	1100.00	1100.00
155000.00	1100.00	1100.00
156000.00	1100.00	1100.00
157000.00	1100.00	1100.00
158000.00	1100.00	1100.00
159000.00	1100.00	1100.00
160000.00	1100.00	1100.00
161000.00	1100.00	1100.00
162000.00	1100.00	1100.00
163000.00	1100.00	1100.00
164000.00	1100.00	1100.00
165000.00	1100.00	1100.00
166000.00	1100.00	1100.00
167000.00	1100.00	1100.00
168000.00	1100.00	1100.00
169000.00	1100.00	1100.00
170000.00	1100.00	1100.00
171000.00	1100.00	1100.00
172000.00	1100.00	1100.00
173000.00	1100.00	1100.00
174000.00	1100.00	1100.00
175000.00	1100.00	1100.00
176000.00	1100.00	1100.00
177000.00	1100.00	1100.00
178000.00	1100.00	1100.00
179000.00	1100.00	1100.00
180000.00	1100.00	1100.00
181000.00	1100.00	1100.00
182000.00	1100.00	1100.00
183000.00	1100.00	1100.00
184000.00	1100.00	1100.00
185000.00	1100.00	1100.00
186000.00	1100.00	1100.00
187000.00	1100.00	1100.00
188000.00	1100.00	1100.00
189000.00	1100.00	1100.00
190000.00	1100.00	1100.00
191000.00	1100.00	1100.00
192000.00	1100.00	1100.00
193000.00	1100.00	1100.00
194000.00	1100.00	1100.00
195000.00	1100.00	1100.00
196000.00	1100.00	1100.00
197000.00	1100.00	1100.00
198000.00	1100.00	1100.00
199000.00	1100.00	1100.00


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_50dBm_no_DC_no_reg.dat <==
9.000000	3.010624	2.990746	2.991701
10.000000	3.007667	2.978392	2.974614
11.000000	2.979394	2.964552	2.980221
12.000000	2.995852	2.954851	2.984587
13.000000	2.999298	2.926361	2.990184
14.000000	3.013720	2.878819	2.978749
15.000000	2.988029	2.808113	2.964448
16.000000	2.997463	2.708008	2.982269
17.000000	3.003339	2.543512	2.986239
18.000000	2.989887	2.293166	2.965814
19.000000	2.988768	1.922262	2.959068
20.000000	3.005192	1.402747	2.945935
21.000000	3.003026	0.677611	2.932153
22.000000	3.004238	-0.257219	2.905790
23.000000	3.005115	-1.420087	2.876093


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_50dBm_with_DC_no_reg.dat <==
9.000000	3.003722	2.987762	2.973682
10.000000	3.003621	2.983061	2.993126
11.000000	2.991640	2.968113	2.984049
12.000000	3.004106	2.951283	2.987326
13.000000	3.003298	2.925998	2.971884
14.000000	3.004144	2.885090	2.986160
15.000000	2.999702	2.812112	2.975340
16.000000	2.993923	2.700837	2.952376
17.000000	3.005125	2.541152	2.966095
18.000000	2.996724	2.290269	2.963595
19.000000	2.996785	1.932375	2.978555
20.000000	2.996441	1.406107	2.960533
21.000000	3.003739	0.680434	2.949154
22.000000	2.993383	-0.254027	2.912231
23.000000	2.996879	-1.425051	2.893503


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_60dBm_no_DC_cluster_Tx_IM2LMS_mu_1_200_gamma_0_001.dat <==
9.000000	2.994829	2.997398	3.000000
10.000000	2.982769	2.997871	3.000000
11.000000	2.996760	2.996586	3.000000
12.000000	2.994688	2.991407	2.992325
13.000000	3.006635	2.991295	3.000000
14.000000	2.999543	2.982977	2.990700
15.000000	2.981080	2.972319	2.992304
16.000000	2.999385	2.957899	2.994795
17.000000	3.007260	2.933253	2.975744
18.000000	2.987796	2.889978	2.976111
19.000000	3.008364	2.829301	2.980640
20.000000	2.995378	2.732276	2.962508
21.000000	2.995019	2.579287	2.960000
22.000000	2.997973	2.353262	2.946225
23.000000	3.007711	2.013123	2.939315


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_60dBm_no_DC_cluster_Tx_reg_with_sigma_1_-1_1_tap_for_Q_IMD2.dat <==
9.000000	3.004054	3.003766	3.000000
10.000000	2.993467	2.997220	2.990511
11.000000	2.993519	2.994279	2.982793
12.000000	2.996058	2.993302	2.988624
13.000000	3.009268	2.992815	2.993176
14.000000	2.996527	2.984922	2.987698
15.000000	3.000371	2.971804	2.982357
16.000000	2.990647	2.957044	2.976638
17.000000	2.996014	2.929861	2.986060
18.000000	3.008485	2.894880	2.990428
19.000000	3.003853	2.828078	2.981080
20.000000	3.000544	2.727466	2.979433
21.000000	2.998620	2.582199	2.977329
22.000000	2.993538	2.354547	2.961261
23.000000	2.998277	2.013466	2.962556


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_60dBm_no_DC_cluster_Tx_reg_with_sigma_I_1_tap_for_Q_IMD2.dat <==
9.000000	2.997859	2.997649	2.996484
10.000000	2.994388	2.993932	2.976669
11.000000	2.997720	2.999849	2.989056
12.000000	3.001148	2.992406	2.992716
13.000000	3.009763	2.988118	2.982974
14.000000	2.999851	2.983319	2.986415
15.000000	2.994975	2.971852	2.985547
16.000000	3.001854	2.956848	2.984536
17.000000	3.005304	2.933300	2.997745
18.000000	2.994134	2.887404	2.975816
19.000000	3.016124	2.832023	2.992193
20.000000	3.004772	2.730699	2.992181
21.000000	3.002411	2.577967	2.973451
22.000000	2.979830	2.353562	2.973257
23.000000	2.999141	2.015070	2.971379


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_60dBm_no_DC_cluster_Tx_smooth_matrix_L.dat <==
9.000000	2.997458	2.997843	2.986009
10.000000	3.001640	2.995881	2.996301
11.000000	2.991907	2.992315	2.994599
12.000000	2.998655	2.993440	2.992059
13.000000	3.009619	2.990848	3.000000
14.000000	3.002493	2.981006	2.986667
15.000000	3.002575	2.976233	2.996869
16.000000	3.001623	2.959512	2.994241
17.000000	2.992952	2.929717	2.998469
18.000000	3.001546	2.886324	2.985681
19.000000	2.980094	2.828878	2.985261
20.000000	3.000923	2.734290	2.985285
21.000000	3.008094	2.581606	2.983374
22.000000	3.001072	2.359301	2.984223
23.000000	3.002450	2.019578	2.976195


==> plot_data/Tx_dBm_vs_Rx_SNIR_dB_Rx_-97dBm_IIP2_60dBm_no_DC_cluster_Tx_smooth_matrix_L_1_tap_for_Q_IMD2.dat <==
9.000000	2.987423	3.001798	2.986606
10.000000	3.008934	2.998110	2.989042
11.000000	3.001921	2.998584	2.996756
12.000000	3.005247	2.997510	2.985708
13.000000	3.000310	2.985258	2.985566
14.000000	3.001774	2.984138	2.992925
15.000000	2.997595	2.972495	2.986966
16.000000	3.013767	2.957069	2.992768
17.000000	2.991747	2.923125	2.976443
18.000000	2.990467	2.892564	2.977234
19.000000	2.993872	2.825328	2.985595
20.000000	3.003060	2.725533	2.975583
21.000000	2.997727	2.581462	2.970103
22.000000	2.986742	2.353048	2.980622
23.000000	2.992163	2.018844	2.972938


==> plot_data/cancellation_performance_smoothed_MA500_IIP2_50dBm_with_DC.dat <==
0.000000	0.000000
100.000000	-0.000000
200.000000	-0.000016
300.000000	-0.001428
400.000000	-0.326289
500.000000	-1.693082
600.000000	-2.964627
700.000000	-4.101566
800.000000	-5.243487
900.000000	-5.822226
1000.000000	-6.248556
1100.000000	-6.910985
1200.000000	-7.433990
1300.000000	-7.891664
1400.000000	-8.300920
1500.000000	-8.656354
1600.000000	-8.878648
1700.000000	-9.214513
1800.000000	-9.525097
1900.000000	-9.658658
2000.000000	-9.931673
2100.000000	-10.091986
2200.000000	-10.271503
2300.000000	-10.446756
2400.000000	-10.695567
2500.000000	-10.803365
2600.000000	-11.084074
2700.000000	-11.408585
2800.000000	-11.756744
2900.000000	-12.047586
3000.000000	-12.386961
3100.000000	-12.710032
3200.000000	-13.034288
3300.000000	-13.299788
3400.000000	-13.576401
3500.000000	-13.790708
3600.000000	-13.974344
3700.000000	-14.150192
3800.000000	-14.273818
3900.000000	-14.340760
4000.000000	-14.418435
4100.000000	-14.502900
4200.000000	-14.628000
4300.000000	-14.759646
4400.000000	-14.904294
4500.000000	-15.094364
4600.000000	-15.161498
4700.000000	-15.287217
4800.000000	-15.411951
4900.000000	-15.517818
5000.000000	-15.670799
5100.000000	-15.742336
5200.000000	-15.835545
5300.000000	-15.959529
5400.000000	-16.055414
5500.000000	-16.169266
5600.000000	-16.280427
5700.000000	-16.444832
5800.000000	-16.518230
5900.000000	-16.587997
6000.000000	-16.621155
6100.000000	-16.726404
6200.000000	-16.851423
6300.000000	-17.020615
6400.000000	-17.122244
6500.000000	-17.108002
6600.000000	-17.158023
6700.000000	-17.252533
6800.000000	-17.283126
6900.000000	-17.330345
7000.000000	-17.402955
7100.000000	-17.476027
7200.000000	-17.469459
7300.000000	-17.469995
7400.000000	-17.570560
7500.000000	-17.732124
7600.000000	-17.813458
7700.000000	-17.900666
7800.000000	-17.881586
7900.000000	-17.920268
8000.000000	-17.936649
8100.000000	-17.989117
8200.000000	-17.978052
8300.000000	-17.975390
8400.000000	-17.865085
8500.000000	-17.836909
8600.000000	-17.816012
8700.000000	-17.817727
8800.000000	-17.877439
8900.000000	-17.901205
9000.000000	-17.894722
9100.000000	-17.837835
9200.000000	-17.873351
9300.000000	-17.906216
9400.000000	-17.850698
9500.000000	-17.792276
9600.000000	-17.733035
9700.000000	-17.724238
9800.000000	-17.669871
9900.000000	-17.609269
10000.000000	-17.457743
10100.000000	-17.483146
10200.000000	-17.445139
10300.000000	-17.442832
10400.000000	-17.394956
10500.000000	-17.381376
10600.000000	-17.350454
10700.000000	-17.333672
10800.000000	-17.297259
10900.000000	-17.254906
11000.000000	-17.182670
11100.000000	-17.194974
11200.000000	-17.153238
11300.000000	-17.123621
11400.000000	-17.138908
11500.000000	-17.242054
11600.000000	-17.308633
11700.000000	-17.243810
11800.000000	-17.228115
11900.000000	-17.343835
12000.000000	-17.339949
12100.000000	-17.249315
12200.000000	-17.347577
12300.000000	-17.406911
12400.000000	-17.348670
12500.000000	-17.290609
12600.000000	-17.252058
12700.000000	-17.252738
12800.000000	-17.288192
12900.000000	-17.317005
13000.000000	-17.321119
13100.000000	-17.262454
13200.000000	-17.290876
13300.000000	-17.339646
13400.000000	-17.429715
13500.000000	-17.497442
13600.000000	-17.518661
13700.000000	-17.496677
13800.000000	-17.491529
13900.000000	-17.555382
14000.000000	-17.564678
14100.000000	-17.630978
14200.000000	-17.679633
14300.000000	-17.612428
14400.000000	-17.657854
14500.000000	-17.689882
14600.000000	-17.750104
14700.000000	-17.741866
14800.000000	-17.759409
14900.000000	-17.722904
15000.000000	-17.889637
15100.000000	-17.835977
15200.000000	-17.842849
15300.000000	-17.767421
15400.000000	-17.852139
15500.000000	-17.914320
15600.000000	-17.934653
15700.000000	-17.872824
15800.000000	-17.861059
15900.000000	-17.917528
16000.000000	-17.993977
16100.000000	-18.040348
16200.000000	-18.005836
16300.000000	-17.981743
16400.000000	-17.888780
16500.000000	-17.776180
16600.000000	-17.778405
16700.000000	-17.896769
16800.000000	-17.920418
16900.000000	-17.907209
17000.000000	-17.944410
17100.000000	-18.088858
17200.000000	-18.041601
17300.000000	-17.975062
17400.000000	-17.991610
17500.000000	-18.044876
17600.000000	-18.094975
17700.000000	-18.041781
17800.000000	-18.051171
17900.000000	-18.011439
18000.000000	-18.004047
18100.000000	-18.068856
18200.000000	-18.006833
18300.000000	-18.009564
18400.000000	-17.973685
18500.000000	-17.922815
18600.000000	-17.926758
18700.000000	-17.940618
18800.000000	-17.959956
18900.000000	-17.891530
19000.000000	-17.891707
19100.000000	-17.928512
19200.000000	-17.899014
19300.000000	-17.942492
19400.000000	-17.954991
19500.000000	-17.999019
19600.000000	-18.000532
19700.000000	-18.027532
19800.000000	-18.055145
19900.000000	-18.165567
20000.000000	-18.172098
20100.000000	-18.188531
20200.000000	-18.213293
20300.000000	-18.245071
20400.000000	-18.229421
20500.000000	-18.191383
20600.000000	-18.199805
20700.000000	-18.290355
20800.000000	-18.354446
20900.000000	-18.397262
21000.000000	-18.437867
21100.000000	-18.426117
21200.000000	-18.506520
21300.000000	-18.592356
21400.000000	-18.656221
21500.000000	-18.784246
21600.000000	-18.801439
21700.000000	-18.772685
21800.000000	-18.771810
21900.000000	-18.739212
22000.000000	-18.688444
22100.000000	-18.638925
22200.000000	-18.678893
22300.000000	-18.750880
22400.000000	-18.778992
22500.000000	-18.747296
22600.000000	-18.750362
22700.000000	-18.751438
22800.000000	-18.721874
22900.000000	-18.775556
23000.000000	-18.762769
23100.000000	-18.753373
23200.000000	-18.895980
23300.000000	-18.920234
23400.000000	-18.965642
23500.000000	-18.997457
23600.000000	-18.995818
23700.000000	-18.999832
23800.000000	-19.031356
23900.000000	-19.091828
24000.000000	-19.039759
24100.000000	-19.039492
24200.000000	-19.046167
24300.000000	-19.101859
24400.000000	-19.125754
24500.000000	-19.042145
24600.000000	-19.027121
24700.000000	-18.957527
24800.000000	-18.885686
24900.000000	-18.826271
25000.000000	-18.846746
25100.000000	-18.798137
25200.000000	-18.797265
25300.000000	-18.908652
25400.000000	-18.920637
25500.000000	-18.884638
25600.000000	-18.888644
25700.000000	-18.846321
25800.000000	-18.880373
25900.000000	-18.825282
26000.000000	-18.784242
26100.000000	-18.748872
26200.000000	-18.742734
26300.000000	-18.729047
26400.000000	-18.704677
26500.000000	-18.662174
26600.000000	-18.607793
26700.000000	-18.603770
26800.000000	-18.617897
26900.000000	-18.585319
27000.000000	-18.528878
27100.000000	-18.512896
27200.000000	-18.531935
27300.000000	-18.451389
27400.000000	-18.502721
27500.000000	-18.456470
27600.000000	-18.435485
27700.000000	-18.419717
27800.000000	-18.468431
27900.000000	-18.502076
28000.000000	-18.541108
28100.000000	-18.572595
28200.000000	-18.530701
28300.000000	-18.522249
28400.000000	-18.503534
28500.000000	-18.505576
28600.000000	-18.542324
28700.000000	-18.617588
28800.000000	-18.554466
28900.000000	-18.516382
29000.000000	-18.642369
29100.000000	-18.652179
29200.000000	-18.631619
29300.000000	-18.626500
29400.000000	-18.610405
29500.000000	-18.732166
29600.000000	-18.781642
29700.000000	-18.820637
29800.000000	-18.881107
29900.000000	-18.945169
30000.000000	-18.904660
30100.000000	-18.899031
30200.000000	-18.908249
30300.000000	-18.814910
30400.000000	-18.846468
30500.000000	-18.873464
30600.000000	-18.901502
30700.000000	-18.964524
30800.000000	-18.986548
30900.000000	-18.993371
31000.000000	-18.998823
31100.000000	-18.977439
31200.000000	-18.996945
31300.000000	-18.966626
31400.000000	-19.037786
31500.000000	-19.102396
31600.000000	-19.203281
31700.000000	-19.156304
31800.000000	-19.231551
31900.000000	-19.315354
32000.000000	-19.439594
32100.000000	-19.554788
32200.000000	-19.555659
32300.000000	-19.622478
32400.000000	-19.619370
32500.000000	-19.656309
32600.000000	-19.705137
32700.000000	-19.741361
32800.000000	-19.716580
32900.000000	-19.670123
33000.000000	-19.664651
33100.000000	-19.715127
33200.000000	-19.692445
33300.000000	-19.649057
33400.000000	-19.652896
33500.000000	-19.669810
33600.000000	-19.715202
33700.000000	-19.645743
33800.000000	-19.674903
33900.000000	-19.752480
34000.000000	-19.667474
34100.000000	-19.675220
34200.000000	-19.726174
34300.000000	-19.719287
34400.000000	-19.722802
34500.000000	-19.620663
34600.000000	-19.621469
34700.000000	-19.747204
34800.000000	-19.723180
34900.000000	-19.718437
35000.000000	-19.763251
35100.000000	-19.875080
35200.000000	-19.952421
35300.000000	-19.990710
35400.000000	-20.010443
35500.000000	-20.044494
35600.000000	-20.078978
35700.000000	-20.082598
35800.000000	-20.061912
35900.000000	-20.123849
36000.000000	-20.179775
36100.000000	-20.250897
36200.000000	-20.254295
36300.000000	-20.324781
36400.000000	-20.301638
36500.000000	-20.291033
36600.000000	-20.297876
36700.000000	-20.383078
36800.000000	-20.393458
36900.000000	-20.371709
37000.000000	-20.337743
37100.000000	-20.283156
37200.000000	-20.295963
37300.000000	-20.287515
37400.000000	-20.264746
37500.000000	-20.240461
37600.000000	-20.232741
37700.000000	-20.240340
37800.000000	-20.223160
37900.000000	-20.276540
38000.000000	-20.303136
38100.000000	-20.286944
38200.000000	-20.259910
38300.000000	-20.353840
38400.000000	-20.339831
38500.000000	-20.360792
38600.000000	-20.279148
38700.000000	-20.343558
38800.000000	-20.378712
38900.000000	-20.334343
39000.000000	-20.259067
39100.000000	-20.169754
39200.000000	-20.170816
39300.000000	-20.195406
39400.000000	-20.240772
39500.000000	-20.311289
39600.000000	-20.277091
39700.000000	-20.197355
39800.000000	-20.292376
39900.000000	-20.320072
40000.000000	-20.312536
40100.000000	-20.347417
40200.000000	-20.302650
40300.000000	-20.344095
40400.000000	-20.344761
40500.000000	-20.326369
40600.000000	-20.345667
40700.000000	-20.286021
40800.000000	-20.234643
40900.000000	-20.238067
41000.000000	-20.178059
41100.000000	-20.162819
41200.000000	-20.139593
41300.000000	-20.056212
41400.000000	-20.098079
41500.000000	-20.052806
41600.000000	-20.050904
41700.000000	-20.030255
41800.000000	-20.031830
41900.000000	-20.050169
42000.000000	-20.031451
42100.000000	-20.043893
42200.000000	-20.032507
42300.000000	-20.051214
42400.000000	-20.124632
42500.000000	-20.213191
42600.000000	-20.248746
42700.000000	-20.294916
42800.000000	-20.391664
42900.000000	-20.377882
43000.000000	-20.327995
43100.000000	-20.311884
43200.000000	-20.339483
43300.000000	-20.342946
43400.000000	-20.303274
43500.000000	-20.370435
43600.000000	-20.456279
43700.000000	-20.392528
43800.000000	-20.408877
43900.000000	-20.467565
44000.000000	-20.537862
44100.000000	-20.606010
44200.000000	-20.577641
44300.000000	-20.569452
44400.000000	-20.507745
44500.000000	-20.520288
44600.000000	-20.560689
44700.000000	-20.582485
44800.000000	-20.498574
44900.000000	-20.577293
45000.000000	-20.617527
45100.000000	-20.574359
45200.000000	-20.556673
45300.000000	-20.452858
45400.000000	-20.369198
45500.000000	-20.366683
45600.000000	-20.364305
45700.000000	-20.476772
45800.000000	-20.484837
45900.000000	-20.450167
46000.000000	-20.525468
46100.000000	-20.556256
46200.000000	-20.556740
46300.000000	-20.661396
46400.000000	-20.582091
46500.000000	-20.617387
46600.000000	-20.580936
46700.000000	-20.597684
46800.000000	-20.641288
46900.000000	-20.616053
47000.000000	-20.641639
47100.000000	-20.616245
47200.000000	-20.623010
47300.000000	-20.611127
47400.000000	-20.552264
47500.000000	-20.556803
47600.000000	-20.550388
47700.000000	-20.544646
47800.000000	-20.479507
47900.000000	-20.441695
48000.000000	-20.454925
48100.000000	-20.509238
48200.000000	-20.535334
48300.000000	-20.508125
48400.000000	-20.613764
48500.000000	-20.548528
48600.000000	-20.518521
48700.000000	-20.621427
48800.000000	-20.608303
48900.000000	-20.554976
49000.000000	-20.585964
49100.000000	-20.694245
49200.000000	-20.779647
49300.000000	-20.780410
49400.000000	-20.822713
49500.000000	-20.787036
49600.000000	-20.798988
49700.000000	-20.788924
49800.000000	-20.820902
49900.000000	-20.763142
50000.000000	-20.737404
50100.000000	-20.755245
50200.000000	-20.820797
50300.000000	-20.901883
50400.000000	-20.991918
50500.000000	-21.048464
50600.000000	-21.011979
50700.000000	-20.992911
50800.000000	-21.065442
50900.000000	-21.189959
51000.000000	-21.211587
51100.000000	-21.279094
51200.000000	-21.372010
51300.000000	-21.417465
51400.000000	-21.509910
51500.000000	-21.582762
51600.000000	-21.655399
51700.000000	-21.704823
51800.000000	-21.719505
51900.000000	-21.794293
52000.000000	-21.870082
52100.000000	-21.947077
52200.000000	-21.993547
52300.000000	-22.074279
52400.000000	-22.138607
52500.000000	-22.064450
52600.000000	-22.048544
52700.000000	-22.021920
52800.000000	-22.074955
52900.000000	-22.169161
53000.000000	-22.215188
53100.000000	-22.244390
53200.000000	-22.286256
53300.000000	-22.284501
53400.000000	-22.317780
53500.000000	-22.315080
53600.000000	-22.383398
53700.000000	-22.364695
53800.000000	-22.308640
53900.000000	-22.316547
54000.000000	-22.421851
54100.000000	-22.370515
54200.000000	-22.333704
54300.000000	-22.296771
54400.000000	-22.324496
54500.000000	-22.353560
54600.000000	-22.328989
54700.000000	-22.303160
54800.000000	-22.292456
54900.000000	-22.344982
55000.000000	-22.307455
55100.000000	-22.229698
55200.000000	-22.265261
55300.000000	-22.277109
55400.000000	-22.243031
55500.000000	-22.217987
55600.000000	-22.261580
55700.000000	-22.266837
55800.000000	-22.293110
55900.000000	-22.206085
56000.000000	-22.157177
56100.000000	-22.023407
56200.000000	-21.910180
56300.000000	-21.865763
56400.000000	-21.850903
56500.000000	-21.877232
56600.000000	-21.828242
56700.000000	-21.786392
56800.000000	-21.694123
56900.000000	-21.644376
57000.000000	-21.584020
57100.000000	-21.573725
57200.000000	-21.558317
57300.000000	-21.526384
57400.000000	-21.466626
57500.000000	-21.523150
57600.000000	-21.496823
57700.000000	-21.539347
57800.000000	-21.512253
57900.000000	-21.515693
58000.000000	-21.449116
58100.000000	-21.394986
58200.000000	-21.351113
58300.000000	-21.321725
58400.000000	-21.346565
58500.000000	-21.411663
58600.000000	-21.440546
58700.000000	-21.335071
58800.000000	-21.362625
58900.000000	-21.392993
59000.000000	-21.285840
59100.000000	-21.277517
59200.000000	-21.299777
59300.000000	-21.321610
59400.000000	-21.349896
59500.000000	-21.343290
59600.000000	-21.416422
59700.000000	-21.475943
59800.000000	-21.571793
59900.000000	-21.563331
60000.000000	-21.589757
60100.000000	-21.716215
60200.000000	-21.729958
60300.000000	-21.753598
60400.000000	-21.779733
60500.000000	-21.732761
60600.000000	-21.727245
60700.000000	-21.708170
60800.000000	-21.597152
60900.000000	-21.560239
61000.000000	-21.572904
61100.000000	-21.669005
61200.000000	-21.743374
61300.000000	-21.762650
61400.000000	-21.706099
61500.000000	-21.698062
61600.000000	-21.693662
61700.000000	-21.643082
61800.000000	-21.735548
61900.000000	-21.776530
62000.000000	-21.771576
62100.000000	-21.746498
62200.000000	-21.714395
62300.000000	-21.728779
62400.000000	-21.785099
62500.000000	-21.768858
62600.000000	-21.887557
62700.000000	-21.934395
62800.000000	-21.987937
62900.000000	-21.994449
63000.000000	-22.096010
63100.000000	-22.113947
63200.000000	-22.166514
63300.000000	-22.321752
63400.000000	-22.253350
63500.000000	-22.219932
63600.000000	-22.131126
63700.000000	-22.283487
63800.000000	-22.256285
63900.000000	-22.275306
64000.000000	-22.321070
64100.000000	-22.370707
64200.000000	-22.421892
64300.000000	-22.382576
64400.000000	-22.440120
64500.000000	-22.495117
64600.000000	-22.514137
64700.000000	-22.483421
64800.000000	-22.470181
64900.000000	-22.412308
65000.000000	-22.471701
65100.000000	-22.407784
65200.000000	-22.367240
65300.000000	-22.408615
65400.000000	-22.364750
65500.000000	-22.442502
65600.000000	-22.382356
65700.000000	-22.420674
65800.000000	-22.505152
65900.000000	-22.559134
66000.000000	-22.634614
66100.000000	-22.630729
66200.000000	-22.667055
66300.000000	-22.649535
66400.000000	-22.711808
66500.000000	-22.688680
66600.000000	-22.797404
66700.000000	-22.878826
66800.000000	-22.907385
66900.000000	-22.929872
67000.000000	-23.017180
67100.000000	-23.082745
67200.000000	-23.172258
67300.000000	-23.216188
67400.000000	-23.258999
67500.000000	-23.354911
67600.000000	-23.340278
67700.000000	-23.344944
67800.000000	-23.356563
67900.000000	-23.366393
68000.000000	-23.330663
68100.000000	-23.300149
68200.000000	-23.328077
68300.000000	-23.210338
68400.000000	-23.229823
68500.000000	-23.243501
68600.000000	-23.263998
68700.000000	-23.198142
68800.000000	-23.279471
68900.000000	-23.287072
69000.000000	-23.232203
69100.000000	-23.145258
69200.000000	-23.130308
69300.000000	-23.244881
69400.000000	-23.186892
69500.000000	-23.216558
69600.000000	-23.178211
69700.000000	-23.274138
69800.000000	-23.228464
69900.000000	-23.182219
70000.000000	-23.188981
70100.000000	-23.212232
70200.000000	-23.191157
70300.000000	-23.165172
70400.000000	-23.181709
70500.000000	-23.128588
70600.000000	-23.192610
70700.000000	-23.146632
70800.000000	-23.109102
70900.000000	-23.070549
71000.000000	-23.003709
71100.000000	-22.980204
71200.000000	-22.927383
71300.000000	-22.996537
71400.000000	-22.973034
71500.000000	-22.936123
71600.000000	-22.806750
71700.000000	-22.739153
71800.000000	-22.619008
71900.000000	-22.527948
72000.000000	-22.381567
72100.000000	-22.322760
72200.000000	-22.251287
72300.000000	-22.206545
72400.000000	-22.208657
72500.000000	-22.164934
72600.000000	-22.156274
72700.000000	-22.122681
72800.000000	-22.031533
72900.000000	-22.046583
73000.000000	-22.061524
73100.000000	-22.057503
73200.000000	-22.001815
73300.000000	-22.043223
73400.000000	-22.016206
73500.000000	-21.930318
73600.000000	-21.847122
73700.000000	-21.795979
73800.000000	-21.807794
73900.000000	-21.752082
74000.000000	-21.875299
74100.000000	-21.994278
74200.000000	-21.960022
74300.000000	-21.940747
74400.000000	-21.969018
74500.000000	-21.942443
74600.000000	-21.975299
74700.000000	-21.860658
74800.000000	-21.829412
74900.000000	-21.952398
75000.000000	-21.920562
75100.000000	-21.860855
75200.000000	-21.791652
75300.000000	-21.758390
75400.000000	-21.781491
75500.000000	-21.866598
75600.000000	-21.840303
75700.000000	-21.851056
75800.000000	-21.849188
75900.000000	-21.911339
76000.000000	-21.989663
76100.000000	-21.926609
76200.000000	-21.953817
76300.000000	-21.894200
76400.000000	-21.890621
76500.000000	-21.914164
76600.000000	-21.933213
76700.000000	-22.039667
76800.000000	-22.058990
76900.000000	-22.131668
77000.000000	-22.258269
77100.000000	-22.227831
77200.000000	-22.272371
77300.000000	-22.249384
77400.000000	-22.225703
77500.000000	-22.202490
77600.000000	-22.202789
77700.000000	-22.151583
77800.000000	-22.233113
77900.000000	-22.218554
78000.000000	-22.230235
78100.000000	-22.235958
78200.000000	-22.227407
78300.000000	-22.218873
78400.000000	-22.213601
78500.000000	-22.338721
78600.000000	-22.446339
78700.000000	-22.504542
78800.000000	-22.534446
78900.000000	-22.582922
79000.000000	-22.524301
79100.000000	-22.551156
79200.000000	-22.546102
79300.000000	-22.484978
79400.000000	-22.396877
79500.000000	-22.409391
79600.000000	-22.419315
79700.000000	-22.507614
79800.000000	-22.552923
79900.000000	-22.543741
80000.000000	-22.514261
80100.000000	-22.585975
80200.000000	-22.681486
80300.000000	-22.692588
80400.000000	-22.619440
80500.000000	-22.565168
80600.000000	-22.583695
80700.000000	-22.625638
80800.000000	-22.606149
80900.000000	-22.593294
81000.000000	-22.526480
81100.000000	-22.604838
81200.000000	-22.661659
81300.000000	-22.720605
81400.000000	-22.779449
81500.000000	-22.812666
81600.000000	-22.919520
81700.000000	-22.915608
81800.000000	-23.008334
81900.000000	-23.053981
82000.000000	-23.051317
82100.000000	-23.138907
82200.000000	-23.143139
82300.000000	-23.183179
82400.000000	-23.168052
82500.000000	-23.183854
82600.000000	-23.182684
82700.000000	-23.258857
82800.000000	-23.301350
82900.000000	-23.326562
83000.000000	-23.381901
83100.000000	-23.410508
83200.000000	-23.471145
83300.000000	-23.481010
83400.000000	-23.475523
83500.000000	-23.467678
83600.000000	-23.419767
83700.000000	-23.358830
83800.000000	-23.352316
83900.000000	-23.445077
84000.000000	-23.396616
84100.000000	-23.270831
84200.000000	-23.299127
84300.000000	-23.309610
84400.000000	-23.398829
84500.000000	-23.325522
84600.000000	-23.263250
84700.000000	-23.274764
84800.000000	-23.336181
84900.000000	-23.358121
85000.000000	-23.401769
85100.000000	-23.325022
85200.000000	-23.297209
85300.000000	-23.309292
85400.000000	-23.328724
85500.000000	-23.381019
85600.000000	-23.402348
85700.000000	-23.359312
85800.000000	-23.369002
85900.000000	-23.276535
86000.000000	-23.327255
86100.000000	-23.326077
86200.000000	-23.200436
86300.000000	-23.131750
86400.000000	-23.069229
86500.000000	-23.032412
86600.000000	-22.993321
86700.000000	-22.981390
86800.000000	-22.934290
86900.000000	-22.823569
87000.000000	-22.776406
87100.000000	-22.760169
87200.000000	-22.720867
87300.000000	-22.677009
87400.000000	-22.659584
87500.000000	-22.686153
87600.000000	-22.660315
87700.000000	-22.550585
87800.000000	-22.528093
87900.000000	-22.490141
88000.000000	-22.404785
88100.000000	-22.364310
88200.000000	-22.425375
88300.000000	-22.370486
88400.000000	-22.444085
88500.000000	-22.406178
88600.000000	-22.452012
88700.000000	-22.477341
88800.000000	-22.500412
88900.000000	-22.429063
89000.000000	-22.402608
89100.000000	-22.489818
89200.000000	-22.489473
89300.000000	-22.483126
89400.000000	-22.474076
89500.000000	-22.533161
89600.000000	-22.575035
89700.000000	-22.469461
89800.000000	-22.327984
89900.000000	-22.241606
90000.000000	-22.228095
90100.000000	-22.207211
90200.000000	-22.268768
90300.000000	-22.271653
90400.000000	-22.280996
90500.000000	-22.280852
90600.000000	-22.240468
90700.000000	-22.296185
90800.000000	-22.332674
90900.000000	-22.412935
91000.000000	-22.394332
91100.000000	-22.421097
91200.000000	-22.509379
91300.000000	-22.522953
91400.000000	-22.522107
91500.000000	-22.512466
91600.000000	-22.417894
91700.000000	-22.373039
91800.000000	-22.322084
91900.000000	-22.341149
92000.000000	-22.314260
92100.000000	-22.283415
92200.000000	-22.263268
92300.000000	-22.241132
92400.000000	-22.241010
92500.000000	-22.231639
92600.000000	-22.241252
92700.000000	-22.375628
92800.000000	-22.374848
92900.000000	-22.416316
93000.000000	-22.435949
93100.000000	-22.427924
93200.000000	-22.307358
93300.000000	-22.293798
93400.000000	-22.281212
93500.000000	-22.303423
93600.000000	-22.271830
93700.000000	-22.315715
93800.000000	-22.278966
93900.000000	-22.279541
94000.000000	-22.324510
94100.000000	-22.330580
94200.000000	-22.360721
94300.000000	-22.367379
94400.000000	-22.322021
94500.000000	-22.338547
94600.000000	-22.324472
94700.000000	-22.418214
94800.000000	-22.505710
94900.000000	-22.511033
95000.000000	-22.586958
95100.000000	-22.669790
95200.000000	-22.674185
95300.000000	-22.656910
95400.000000	-22.701973
95500.000000	-22.653321
95600.000000	-22.746036
95700.000000	-22.728332
95800.000000	-22.724111
95900.000000	-22.753167
96000.000000	-22.662077
96100.000000	-22.532810
96200.000000	-22.507166
96300.000000	-22.493056
96400.000000	-22.494817
96500.000000	-22.530214
96600.000000	-22.604718
96700.000000	-22.643445
96800.000000	-22.691572
96900.000000	-22.784735
97000.000000	-22.835294
97100.000000	-22.928032
97200.000000	-22.974322
97300.000000	-23.079424
97400.000000	-23.121123
97500.000000	-23.182964
97600.000000	-23.214861
97700.000000	-23.215527
97800.000000	-23.228768
97900.000000	-23.250361
98000.000000	-23.344999
98100.000000	-23.430900
98200.000000	-23.543722
98300.000000	-23.658373
98400.000000	-23.702378
98500.000000	-23.742223
98600.000000	-23.709866
98700.000000	-23.730618
98800.000000	-23.685626
98900.000000	-23.616161
99000.000000	-23.690771
99100.000000	-23.721929
99200.000000	-23.673486
99300.000000	-23.712615
99400.000000	-23.757277
99500.000000	-23.748794
99600.000000	-23.729184
99700.000000	-23.697823
99800.000000	-23.723558
99900.000000	-23.683745
100000.000000	-23.669582
100100.000000	-23.699906
100200.000000	-23.620494
100300.000000	-23.634868
100400.000000	-23.588138
100500.000000	-23.554285
100600.000000	-23.458563
100700.000000	-23.373147
100800.000000	-23.365510
100900.000000	-23.339181
101000.000000	-23.410710
101100.000000	-23.434481
101200.000000	-23.361919
101300.000000	-23.352021
101400.000000	-23.373565
101500.000000	-23.367795
101600.000000	-23.297573
101700.000000	-23.292880
101800.000000	-23.280452
101900.000000	-23.224890
102000.000000	-23.190965
102100.000000	-23.148132
102200.000000	-23.145054
102300.000000	-23.166003
102400.000000	-23.144981
102500.000000	-22.998692
102600.000000	-22.982169
102700.000000	-22.926675
102800.000000	-22.935684
102900.000000	-22.786776
103000.000000	-22.742420
103100.000000	-22.712910
103200.000000	-22.670668
103300.000000	-22.601496
103400.000000	-22.549193
103500.000000	-22.489430
103600.000000	-22.525274
103700.000000	-22.488666
103800.000000	-22.554168
103900.000000	-22.612482
104000.000000	-22.567670
104100.000000	-22.511280
104200.000000	-22.480721
104300.000000	-22.482291
104400.000000	-22.467219
104500.000000	-22.468273
104600.000000	-22.473012
104700.000000	-22.484770
104800.000000	-22.426523
104900.000000	-22.432033
105000.000000	-22.406504
105100.000000	-22.429259
105200.000000	-22.449648
105300.000000	-22.425250
105400.000000	-22.415207
105500.000000	-22.473733
105600.000000	-22.513114
105700.000000	-22.524346
105800.000000	-22.525057
105900.000000	-22.500078
106000.000000	-22.514775
106100.000000	-22.574770
106200.000000	-22.602509
106300.000000	-22.634194
106400.000000	-22.593249
106500.000000	-22.540698
106600.000000	-22.602206
106700.000000	-22.657168
106800.000000	-22.705697
106900.000000	-22.681159
107000.000000	-22.676247
107100.000000	-22.614132
107200.000000	-22.611812
107300.000000	-22.523488
107400.000000	-22.496992
107500.000000	-22.584272
107600.000000	-22.578566
107700.000000	-22.554685
107800.000000	-22.518421
107900.000000	-22.691598
108000.000000	-22.728421
108100.000000	-22.752195
108200.000000	-22.756023
108300.000000	-22.806829
108400.000000	-22.787530
108500.000000	-22.826124
108600.000000	-22.773226
108700.000000	-22.841434
108800.000000	-22.837645
108900.000000	-22.908000
109000.000000	-22.919590
109100.000000	-22.977408
109200.000000	-23.010565
109300.000000	-23.034275
109400.000000	-23.020857
109500.000000	-23.015467
109600.000000	-23.065001
109700.000000	-23.114838
109800.000000	-23.186284
109900.000000	-23.293693
110000.000000	-23.276933
110100.000000	-23.270748
110200.000000	-23.260616
110300.000000	-23.282304
110400.000000	-23.382739
110500.000000	-23.408047
110600.000000	-23.477312
110700.000000	-23.492626
110800.000000	-23.548270
110900.000000	-23.568526
111000.000000	-23.531801
111100.000000	-23.611628
111200.000000	-23.636642
111300.000000	-23.617554
111400.000000	-23.602502
111500.000000	-23.675519
111600.000000	-23.692880
111700.000000	-23.648994
111800.000000	-23.650466
111900.000000	-23.741416
112000.000000	-23.811977
112100.000000	-23.900502
112200.000000	-23.947816
112300.000000	-24.026683
112400.000000	-24.090183
112500.000000	-24.146129
112600.000000	-24.179228
112700.000000	-24.215124
112800.000000	-24.207661
112900.000000	-24.188936
113000.000000	-24.178072
113100.000000	-24.201459
113200.000000	-24.241775
113300.000000	-24.282624
113400.000000	-24.386162
113500.000000	-24.428714
113600.000000	-24.568959
113700.000000	-24.581973
113800.000000	-24.665222
113900.000000	-24.619405
114000.000000	-24.701189
114100.000000	-24.596517
114200.000000	-24.601922
114300.000000	-24.622984
114400.000000	-24.685232
114500.000000	-24.752794
114600.000000	-24.770065
114700.000000	-24.752599
114800.000000	-24.713597
114900.000000	-24.663348
115000.000000	-24.640102
115100.000000	-24.613242
115200.000000	-24.608783
115300.000000	-24.686984
115400.000000	-24.735608
115500.000000	-24.747354
115600.000000	-24.710128
115700.000000	-24.794776
115800.000000	-24.859929
115900.000000	-24.869914
116000.000000	-24.974177
116100.000000	-24.930880
116200.000000	-25.017048
116300.000000	-25.126749
116400.000000	-25.196634
116500.000000	-25.293475
116600.000000	-25.257695
116700.000000	-25.335639
116800.000000	-25.324538
116900.000000	-25.289342
117000.000000	-25.279147
117100.000000	-25.191307
117200.000000	-25.172648
117300.000000	-25.179286
117400.000000	-25.146528
117500.000000	-25.120458
117600.000000	-25.123325
117700.000000	-25.183693
117800.000000	-25.196686
117900.000000	-25.188131
118000.000000	-25.158789
118100.000000	-25.132971
118200.000000	-25.131238
118300.000000	-25.078764
118400.000000	-25.079047
118500.000000	-25.031364
118600.000000	-24.948523
118700.000000	-24.932101
118800.000000	-24.836851
118900.000000	-24.783302
119000.000000	-24.805655
119100.000000	-24.934444
119200.000000	-24.946445
119300.000000	-24.971519
119400.000000	-25.037908
119500.000000	-25.079383
119600.000000	-25.103796
119700.000000	-25.153113
119800.000000	-25.319025
119900.000000	-25.416660
120000.000000	-25.508843
120100.000000	-25.493723
120200.000000	-25.544092
120300.000000	-25.604359
120400.000000	-25.665836
120500.000000	-25.653546
120600.000000	-25.697458
120700.000000	-25.716697
120800.000000	-25.732767
120900.000000	-25.776587
121000.000000	-25.784430
121100.000000	-25.817329
121200.000000	-25.755892
121300.000000	-25.708713
121400.000000	-25.661124
121500.000000	-25.509063
121600.000000	-25.540852
121700.000000	-25.483362
121800.000000	-25.513883
121900.000000	-25.516553
122000.000000	-25.555229
122100.000000	-25.713631
122200.000000	-25.735176
122300.000000	-25.665785
122400.000000	-25.727679
122500.000000	-25.765598
122600.000000	-25.899215
122700.000000	-25.797902
122800.000000	-25.787541
122900.000000	-25.792914
123000.000000	-25.702957
123100.000000	-25.706369
123200.000000	-25.721672
123300.000000	-25.761958
123400.000000	-25.741762
123500.000000	-25.662763
123600.000000	-25.762188
123700.000000	-25.799171
123800.000000	-25.821234
123900.000000	-25.929084
124000.000000	-25.909146
124100.000000	-25.813539
124200.000000	-25.821697
124300.000000	-25.815234
124400.000000	-25.784963
124500.000000	-25.735850
124600.000000	-25.656994
124700.000000	-25.623280
124800.000000	-25.480730
124900.000000	-25.383016
125000.000000	-25.385886
125100.000000	-25.388265
125200.000000	-25.428780
125300.000000	-25.344260
125400.000000	-25.274478
125500.000000	-25.284086
125600.000000	-25.215092
125700.000000	-25.175642
125800.000000	-25.051916
125900.000000	-25.067664
126000.000000	-25.046122
126100.000000	-25.088662
126200.000000	-25.104756
126300.000000	-25.067239
126400.000000	-25.123816
126500.000000	-25.228534
126600.000000	-25.270501
126700.000000	-25.312803
126800.000000	-25.300588
126900.000000	-25.305047
127000.000000	-25.245074
127100.000000	-25.135522
127200.000000	-25.102195
127300.000000	-25.137646
127400.000000	-25.051853
127500.000000	-24.981309
127600.000000	-24.842317
127700.000000	-24.926496
127800.000000	-24.935968
127900.000000	-24.955150
128000.000000	-25.048503
128100.000000	-25.096241
128200.000000	-25.046414
128300.000000	-25.017965
128400.000000	-24.986682
128500.000000	-25.099844
128600.000000	-25.034540
128700.000000	-24.967023
128800.000000	-24.962411
128900.000000	-24.904830
129000.000000	-24.804550
129100.000000	-24.832400
129200.000000	-24.816383
129300.000000	-24.752149
129400.000000	-24.671845
129500.000000	-24.554918
129600.000000	-24.663750
129700.000000	-24.639843
129800.000000	-24.755420
129900.000000	-24.794762
130000.000000	-24.787189
130100.000000	-24.754380
130200.000000	-24.684223
130300.000000	-24.585838
130400.000000	-24.528177
130500.000000	-24.504405
130600.000000	-24.493640
130700.000000	-24.509997
130800.000000	-24.529836
130900.000000	-24.423600
131000.000000	-24.403256
131100.000000	-24.306615
131200.000000	-24.280730
131300.000000	-24.271945
131400.000000	-24.232829
131500.000000	-24.182141
131600.000000	-24.236568
131700.000000	-24.199858
131800.000000	-24.158859
131900.000000	-24.154896
132000.000000	-24.154384
132100.000000	-24.166678
132200.000000	-24.137412
132300.000000	-24.095156
132400.000000	-24.102779
132500.000000	-24.074551
132600.000000	-24.061682
132700.000000	-23.978404
132800.000000	-24.018021
132900.000000	-23.952260
133000.000000	-23.928378
133100.000000	-23.866671
133200.000000	-23.865982
133300.000000	-23.851362
133400.000000	-23.848259
133500.000000	-23.837702
133600.000000	-23.889002
133700.000000	-23.858231
133800.000000	-23.859971
133900.000000	-23.923337
134000.000000	-23.954331
134100.000000	-23.981820
134200.000000	-23.971933
134300.000000	-23.945011
134400.000000	-23.990784
134500.000000	-24.080759
134600.000000	-24.032141
134700.000000	-24.053374
134800.000000	-23.958176
134900.000000	-23.915607
135000.000000	-23.890255
135100.000000	-23.996011
135200.000000	-24.047947
135300.000000	-24.092925
135400.000000	-24.194312
135500.000000	-24.215625
135600.000000	-24.251510
135700.000000	-24.132660
135800.000000	-24.175737
135900.000000	-24.245018
136000.000000	-24.293144
136100.000000	-24.377288
136200.000000	-24.407801
136300.000000	-24.494372
136400.000000	-24.473591
136500.000000	-24.420763
136600.000000	-24.338365
136700.000000	-24.356337
136800.000000	-24.338727
136900.000000	-24.319894
137000.000000	-24.311635
137100.000000	-24.294311
137200.000000	-24.328959
137300.000000	-24.386382
137400.000000	-24.440566
137500.000000	-24.511410
137600.000000	-24.513598
137700.000000	-24.576556
137800.000000	-24.531654
137900.000000	-24.515015
138000.000000	-24.610596
138100.000000	-24.561119
138200.000000	-24.588730
138300.000000	-24.511838
138400.000000	-24.524673
138500.000000	-24.552016
138600.000000	-24.493896
138700.000000	-24.570862
138800.000000	-24.603602
138900.000000	-24.529378
139000.000000	-24.543630
139100.000000	-24.517536
139200.000000	-24.506016
139300.000000	-24.563526
139400.000000	-24.510288
139500.000000	-24.484054
139600.000000	-24.441739
139700.000000	-24.435419
139800.000000	-24.411313
139900.000000	-24.357863
140000.000000	-24.379887
140100.000000	-24.295398
140200.000000	-24.269958
140300.000000	-24.251683
140400.000000	-24.173615
140500.000000	-24.177533
140600.000000	-24.145161
140700.000000	-24.217367
140800.000000	-24.248180
140900.000000	-24.292503
141000.000000	-24.183945
141100.000000	-24.137674
141200.000000	-24.110088
141300.000000	-24.041480
141400.000000	-24.050966
141500.000000	-24.084479
141600.000000	-24.066902
141700.000000	-24.060364
141800.000000	-24.084150
141900.000000	-24.182547
142000.000000	-24.149436
142100.000000	-24.206950
142200.000000	-24.236201
142300.000000	-24.208976
142400.000000	-24.177734
142500.000000	-24.091637
142600.000000	-24.101330
142700.000000	-24.081986
142800.000000	-24.106607
142900.000000	-24.141744
143000.000000	-24.055180
143100.000000	-24.118815
143200.000000	-24.095987
143300.000000	-24.178275
143400.000000	-24.151685
143500.000000	-24.112217
143600.000000	-24.089450
143700.000000	-24.041340
143800.000000	-23.996573
143900.000000	-24.000719
144000.000000	-23.942028
144100.000000	-23.939621
144200.000000	-23.974278
144300.000000	-23.939961
144400.000000	-23.930894
144500.000000	-23.950173
144600.000000	-23.988268
144700.000000	-24.022354
144800.000000	-24.084251
144900.000000	-24.179495
145000.000000	-24.156815
145100.000000	-24.162354
145200.000000	-24.186883
145300.000000	-24.223858
145400.000000	-24.197262
145500.000000	-24.197456
145600.000000	-24.174356
145700.000000	-24.233736
145800.000000	-24.222894
145900.000000	-24.252496
146000.000000	-24.341939
146100.000000	-24.420222
146200.000000	-24.481464
146300.000000	-24.461977
146400.000000	-24.487456
146500.000000	-24.526738
146600.000000	-24.605371
146700.000000	-24.629164
146800.000000	-24.641989
146900.000000	-24.542417
147000.000000	-24.557923
147100.000000	-24.517307
147200.000000	-24.499739
147300.000000	-24.587790
147400.000000	-24.677642
147500.000000	-24.713794
147600.000000	-24.757664
147700.000000	-24.806342
147800.000000	-24.785470
147900.000000	-24.746373
148000.000000	-24.781824
148100.000000	-24.811162
148200.000000	-24.752151
148300.000000	-24.726028
148400.000000	-24.749775
148500.000000	-24.776907
148600.000000	-24.843809
148700.000000	-24.907683
148800.000000	-24.931317
148900.000000	-24.979854
149000.000000	-24.987285
149100.000000	-25.010233
149200.000000	-24.985934
149300.000000	-25.038235
149400.000000	-25.019652
149500.000000	-25.014135
149600.000000	-25.013481
149700.000000	-25.030453
149800.000000	-25.029013
149900.000000	-25.005111
150000.000000	-25.042024
150100.000000	-25.003776
150200.000000	-24.978900
150300.000000	-24.992046
150400.000000	-25.037700
150500.000000	-25.041997
150600.000000	-25.043182
150700.000000	-25.057720
150800.000000	-25.080590
150900.000000	-25.022427
151000.000000	-24.944276
151100.000000	-24.940356
151200.000000	-24.846296
151300.000000	-24.926041
151400.000000	-24.944269
151500.000000	-24.986296
151600.000000	-24.903207
151700.000000	-24.782028
151800.000000	-24.768731
151900.000000	-24.784483
152000.000000	-24.857217
152100.000000	-24.912118
152200.000000	-24.860452
152300.000000	-24.859808
152400.000000	-24.780326
152500.000000	-24.770678
152600.000000	-24.728581
152700.000000	-24.627824
152800.000000	-24.647283
152900.000000	-24.718927
153000.000000	-24.691349
153100.000000	-24.705756
153200.000000	-24.817964
153300.000000	-24.826408
153400.000000	-24.857556
153500.000000	-24.844097
153600.000000	-24.854463
153700.000000	-24.843861
153800.000000	-24.842693
153900.000000	-24.852168
154000.000000	-24.968093
154100.000000	-24.980325
154200.000000	-25.033761
154300.000000	-25.028337
154400.000000	-25.138335
154500.000000	-25.202747
154600.000000	-25.198082
154700.000000	-25.213445
154800.000000	-25.231393
154900.000000	-25.258478
155000.000000	-25.251798
155100.000000	-25.249596
155200.000000	-25.327917
155300.000000	-25.341515
155400.000000	-25.272529
155500.000000	-25.313950
155600.000000	-25.344095
155700.000000	-25.288633
155800.000000	-25.333117
155900.000000	-25.372842
156000.000000	-25.449045
156100.000000	-25.373112
156200.000000	-25.442285
156300.000000	-25.365852
156400.000000	-25.333890
156500.000000	-25.293285
156600.000000	-25.338947
156700.000000	-25.372007
156800.000000	-25.417642
156900.000000	-25.416407
157000.000000	-25.395194
157100.000000	-25.392347
157200.000000	-25.403343
157300.000000	-25.306003
157400.000000	-25.264136
157500.000000	-25.299874
157600.000000	-25.318162
157700.000000	-25.385476
157800.000000	-25.368751
157900.000000	-25.388131
158000.000000	-25.419159
158100.000000	-25.406738
158200.000000	-25.402602
158300.000000	-25.421674
158400.000000	-25.416585
158500.000000	-25.403581
158600.000000	-25.367779
158700.000000	-25.339001
158800.000000	-25.344462
158900.000000	-25.321344
159000.000000	-25.254485
159100.000000	-25.235635
159200.000000	-25.233197
159300.000000	-25.179207
159400.000000	-25.126303
159500.000000	-25.079176
159600.000000	-25.113470
159700.000000	-25.035749
159800.000000	-25.051692
159900.000000	-25.070210
160000.000000	-25.077462
160100.000000	-25.168395
160200.000000	-25.168300
160300.000000	-25.132639
160400.000000	-25.162247
160500.000000	-25.129687
160600.000000	-25.172267
160700.000000	-25.202600
160800.000000	-25.131527
160900.000000	-25.071680
161000.000000	-25.039097
161100.000000	-25.051355
161200.000000	-25.035283
161300.000000	-25.074039
161400.000000	-25.074829
161500.000000	-25.021053
161600.000000	-25.020786
161700.000000	-24.976716
161800.000000	-24.925326
161900.000000	-24.944434
162000.000000	-24.986370
162100.000000	-24.962470
162200.000000	-24.985990
162300.000000	-24.954006
162400.000000	-24.998933
162500.000000	-25.038935
162600.000000	-25.043753
162700.000000	-24.977666
162800.000000	-25.020645
162900.000000	-24.931944
163000.000000	-24.936151
163100.000000	-24.930066
163200.000000	-24.883804
163300.000000	-24.884607
163400.000000	-24.889167
163500.000000	-24.923597
163600.000000	-24.912821
163700.000000	-24.946442
163800.000000	-24.873917
163900.000000	-24.854739
164000.000000	-24.859998
164100.000000	-24.865249
164200.000000	-24.852771
164300.000000	-24.834589
164400.000000	-24.731678
164500.000000	-24.686760
164600.000000	-24.624122
164700.000000	-24.655799
164800.000000	-24.566490
164900.000000	-24.547918
165000.000000	-24.482282
165100.000000	-24.452405
165200.000000	-24.392906
165300.000000	-24.357363
165400.000000	-24.452089
165500.000000	-24.397629
165600.000000	-24.313933
165700.000000	-24.246696
165800.000000	-24.286515
165900.000000	-24.224475
166000.000000	-24.236594
166100.000000	-24.226126
166200.000000	-24.225211
166300.000000	-24.297895
166400.000000	-24.299564
166500.000000	-24.250277
166600.000000	-24.255475
166700.000000	-24.330909
166800.000000	-24.368430
166900.000000	-24.375270
167000.000000	-24.286616
167100.000000	-24.278119
167200.000000	-24.253894
167300.000000	-24.373201
167400.000000	-24.411766
167500.000000	-24.432464
167600.000000	-24.490196
167700.000000	-24.533635
167800.000000	-24.520055
167900.000000	-24.571822
168000.000000	-24.497358
168100.000000	-24.498186
168200.000000	-24.537226
168300.000000	-24.506574
168400.000000	-24.516094
168500.000000	-24.522265
168600.000000	-24.600460
168700.000000	-24.626639
168800.000000	-24.718553
168900.000000	-24.793638
169000.000000	-24.778758
169100.000000	-24.748524
169200.000000	-24.766717
169300.000000	-24.805681
169400.000000	-24.991197
169500.000000	-25.122514
169600.000000	-25.216563
169700.000000	-25.185617
169800.000000	-25.226343
169900.000000	-25.270224
170000.000000	-25.302494
170100.000000	-25.338203
170200.000000	-25.361390
170300.000000	-25.439901
170400.000000	-25.374942
170500.000000	-25.461292
170600.000000	-25.574771
170700.000000	-25.630488
170800.000000	-25.661822
170900.000000	-25.819472
171000.000000	-25.813287
171100.000000	-25.879510
171200.000000	-25.950549
171300.000000	-25.839527
171400.000000	-25.882936
171500.000000	-25.915256
171600.000000	-25.923725
171700.000000	-25.950958
171800.000000	-25.987695
171900.000000	-25.959836
172000.000000	-26.004219
172100.000000	-25.978413
172200.000000	-26.062627
172300.000000	-26.059159
172400.000000	-26.072867
172500.000000	-25.979169
172600.000000	-25.903215
172700.000000	-25.939826
172800.000000	-25.916473
172900.000000	-25.899445
173000.000000	-25.994416
173100.000000	-25.986084
173200.000000	-25.974267
173300.000000	-26.057527
173400.000000	-26.055866
173500.000000	-26.077707
173600.000000	-26.038936
173700.000000	-26.022848
173800.000000	-26.033233
173900.000000	-25.999814
174000.000000	-26.039201
174100.000000	-26.105018
174200.000000	-26.110520
174300.000000	-26.127513
174400.000000	-26.055243
174500.000000	-25.991700
174600.000000	-25.937589
174700.000000	-25.935032
174800.000000	-25.947231
174900.000000	-25.936553
175000.000000	-25.952341
175100.000000	-25.984701
175200.000000	-26.018763
175300.000000	-26.063946
175400.000000	-26.020416
175500.000000	-25.981211
175600.000000	-26.003423
175700.000000	-26.035897
175800.000000	-25.982830
175900.000000	-25.913183
176000.000000	-25.881641
176100.000000	-25.846766
176200.000000	-25.744867
176300.000000	-25.779672
176400.000000	-25.723647
176500.000000	-25.779621
176600.000000	-25.749085
176700.000000	-25.768557
176800.000000	-25.700702
176900.000000	-25.729628
177000.000000	-25.741731
177100.000000	-25.748925
177200.000000	-25.692082
177300.000000	-25.612384
177400.000000	-25.477940
177500.000000	-25.494314
177600.000000	-25.558979
177700.000000	-25.521242
177800.000000	-25.488621
177900.000000	-25.483215
178000.000000	-25.416780
178100.000000	-25.336610
178200.000000	-25.353779
178300.000000	-25.300926
178400.000000	-25.239435
178500.000000	-25.216401
178600.000000	-25.224950
178700.000000	-25.166771
178800.000000	-25.115586
178900.000000	-25.136508
179000.000000	-25.055229
179100.000000	-25.028256
179200.000000	-24.982428
179300.000000	-24.953468
179400.000000	-24.921540
179500.000000	-24.949727
179600.000000	-25.011764
179700.000000	-25.009382
179800.000000	-24.985602
179900.000000	-24.949191
180000.000000	-24.936526
180100.000000	-24.851369
180200.000000	-24.807135
180300.000000	-24.815120
180400.000000	-24.882680
180500.000000	-24.901641
180600.000000	-24.876367
180700.000000	-24.877248
180800.000000	-24.833461
180900.000000	-24.815228
181000.000000	-24.803365
181100.000000	-24.822413
181200.000000	-24.835228
181300.000000	-24.885966
181400.000000	-24.875411
181500.000000	-24.907014
181600.000000	-24.878389
181700.000000	-24.842031
181800.000000	-24.871824
181900.000000	-24.861513
182000.000000	-24.877152
182100.000000	-24.893661
182200.000000	-24.853523
182300.000000	-24.898092
182400.000000	-24.982095
182500.000000	-25.004058
182600.000000	-24.950614
182700.000000	-24.911485
182800.000000	-24.969013
182900.000000	-24.931837
183000.000000	-24.904582
183100.000000	-24.984895
183200.000000	-25.000776
183300.000000	-24.973746
183400.000000	-25.017929
183500.000000	-25.036912
183600.000000	-25.001702
183700.000000	-24.977081
183800.000000	-24.998495
183900.000000	-24.929091
184000.000000	-25.038689
184100.000000	-24.976931
184200.000000	-24.976527
184300.000000	-24.981341
184400.000000	-25.044224
184500.000000	-25.047255
184600.000000	-25.015257
184700.000000	-25.016456
184800.000000	-25.002412
184900.000000	-25.035950
185000.000000	-24.984084
185100.000000	-25.040504
185200.000000	-25.114242
185300.000000	-25.076860
185400.000000	-25.042076
185500.000000	-25.035928
185600.000000	-25.087909
185700.000000	-25.016535
185800.000000	-25.032760
185900.000000	-25.085437
186000.000000	-25.133445
186100.000000	-25.098908
186200.000000	-25.074147
186300.000000	-25.042109
186400.000000	-25.119287
186500.000000	-25.064534
186600.000000	-25.074597
186700.000000	-25.064521
186800.000000	-25.023535
186900.000000	-24.994299
187000.000000	-24.970402
187100.000000	-24.994099
187200.000000	-25.021053
187300.000000	-25.037211
187400.000000	-25.138744
187500.000000	-25.146927
187600.000000	-25.181323
187700.000000	-25.249587
187800.000000	-25.337652
187900.000000	-25.393268
188000.000000	-25.494318
188100.000000	-25.512001
188200.000000	-25.478660
188300.000000	-25.491490
188400.000000	-25.471412
188500.000000	-25.395661
188600.000000	-25.438217
188700.000000	-25.492780
188800.000000	-25.542394
188900.000000	-25.589265
189000.000000	-25.573646
189100.000000	-25.658939
189200.000000	-25.727415
189300.000000	-25.757347
189400.000000	-25.727214
189500.000000	-25.709622
189600.000000	-25.678427
189700.000000	-25.699746
189800.000000	-25.728623
189900.000000	-25.721660
190000.000000	-25.782992
190100.000000	-25.802254
190200.000000	-25.754494
190300.000000	-25.748950
190400.000000	-25.786357
190500.000000	-25.814620
190600.000000	-25.785079
190700.000000	-25.868170
190800.000000	-25.895075
190900.000000	-25.869900
191000.000000	-25.811000
191100.000000	-25.885827
191200.000000	-25.891962
191300.000000	-25.937762
191400.000000	-25.969378
191500.000000	-25.990716
191600.000000	-26.067367
191700.000000	-26.063790
191800.000000	-26.152846
191900.000000	-26.164417
192000.000000	-26.149825
192100.000000	-26.153551
192200.000000	-26.202459
192300.000000	-26.147224
192400.000000	-26.128318
192500.000000	-26.126033
192600.000000	-26.061745
192700.000000	-25.963426
192800.000000	-25.892440
192900.000000	-25.846363
193000.000000	-25.821426
193100.000000	-25.846604
193200.000000	-25.868236
193300.000000	-25.869686
193400.000000	-25.875200
193500.000000	-25.961749
193600.000000	-26.002680
193700.000000	-26.015417
193800.000000	-25.993935
193900.000000	-26.027236
194000.000000	-25.938698
194100.000000	-25.937448
194200.000000	-25.904106
194300.000000	-25.921521
194400.000000	-25.959685
194500.000000	-26.000677
194600.000000	-26.001416
194700.000000	-26.022382
194800.000000	-26.070604
194900.000000	-26.073324
195000.000000	-26.070731
195100.000000	-26.023535
195200.000000	-26.024437
195300.000000	-26.037263
195400.000000	-26.012797
195500.000000	-26.057661
195600.000000	-26.006683
195700.000000	-25.959989
195800.000000	-25.958904
195900.000000	-25.946199
196000.000000	-26.005957
196100.000000	-25.938106
196200.000000	-25.985535
196300.000000	-25.968947
196400.000000	-25.939357
196500.000000	-25.961582
196600.000000	-25.882303
196700.000000	-25.907753
196800.000000	-25.916085
196900.000000	-25.958075
197000.000000	-25.984988
197100.000000	-25.990191
197200.000000	-25.984766
197300.000000	-25.998980
197400.000000	-25.893199
197500.000000	-25.951213
197600.000000	-25.979905
197700.000000	-26.026977
197800.000000	-25.971210
197900.000000	-25.980525
198000.000000	-25.975755
198100.000000	-25.909838
198200.000000	-25.873151
198300.000000	-25.908968
198400.000000	-25.954071
198500.000000	-25.848396
198600.000000	-25.796254
198700.000000	-25.794001
198800.000000	-25.788923
198900.000000	-25.774105
199000.000000	-25.875731
199100.000000	-25.932713
199200.000000	-25.935381
199300.000000	-25.852943
199400.000000	-25.770858
199500.000000	-25.705448
199600.000000	-25.711539
199700.000000	-25.677263
199800.000000	-25.629095
199900.000000	-25.621395
200000.000000	-25.623326
200100.000000	-25.646128
200200.000000	-25.650844
200300.000000	-25.622421
200400.000000	-25.660519
200500.000000	-25.556856
200600.000000	-25.563470
200700.000000	-25.574967
200800.000000	-25.532907
200900.000000	-25.553603
201000.000000	-25.582636
201100.000000	-25.603364
201200.000000	-25.597164
201300.000000	-25.562638
201400.000000	-25.535288
201500.000000	-25.589084
201600.000000	-25.631975
201700.000000	-25.661433
201800.000000	-25.649537
201900.000000	-25.657802
202000.000000	-25.612571
202100.000000	-25.595786
202200.000000	-25.538898
202300.000000	-25.556328
202400.000000	-25.580071
202500.000000	-25.550846
202600.000000	-25.563755
202700.000000	-25.572520
202800.000000	-25.624048
202900.000000	-25.684080
203000.000000	-25.646036
203100.000000	-25.628896
203200.000000	-25.701737
203300.000000	-25.661963
203400.000000	-25.634761
203500.000000	-25.693056
203600.000000	-25.681271
203700.000000	-25.705366
203800.000000	-25.727746
203900.000000	-25.653866
204000.000000	-25.582605
204100.000000	-25.529744
204200.000000	-25.532191
204300.000000	-25.583295
204400.000000	-25.641652
204500.000000	-25.653848
204600.000000	-25.663641
204700.000000	-25.677269
204800.000000	-25.673251
204900.000000	-25.679259
205000.000000	-25.678261
205100.000000	-25.685202
205200.000000	-25.665459
205300.000000	-25.678503
205400.000000	-25.619299
205500.000000	-25.649480
205600.000000	-25.637168
205700.000000	-25.659570
205800.000000	-25.706073
205900.000000	-25.689555
206000.000000	-25.671911
206100.000000	-25.726191
206200.000000	-25.711343
206300.000000	-25.722181
206400.000000	-25.765979
206500.000000	-25.790249
206600.000000	-25.763583
206700.000000	-25.795129
206800.000000	-25.801523
206900.000000	-25.716617
207000.000000	-25.768655
207100.000000	-25.767765
207200.000000	-25.822785
207300.000000	-25.858759
207400.000000	-25.867396
207500.000000	-25.832947
207600.000000	-25.815892
207700.000000	-25.866246
207800.000000	-25.853074
207900.000000	-25.859462
208000.000000	-25.817599
208100.000000	-25.865947
208200.000000	-25.864021
208300.000000	-25.844062
208400.000000	-25.824483
208500.000000	-25.884505
208600.000000	-25.907730
208700.000000	-25.879780
208800.000000	-25.836630
208900.000000	-25.903182
209000.000000	-25.958267
209100.000000	-25.962875
209200.000000	-25.989550
209300.000000	-26.043352
209400.000000	-26.041961
209500.000000	-26.094971
209600.000000	-26.076881
209700.000000	-26.097492
209800.000000	-26.110166
209900.000000	-26.113732
210000.000000	-26.125499
210100.000000	-26.117826
210200.000000	-26.088352
210300.000000	-26.105429
210400.000000	-26.106416
210500.000000	-26.100452
210600.000000	-26.136676
210700.000000	-26.123344
210800.000000	-26.113994
210900.000000	-26.106350
211000.000000	-26.134694
211100.000000	-26.060496
211200.000000	-26.099584
211300.000000	-26.118218
211400.000000	-26.046670
211500.000000	-25.939581
211600.000000	-25.917602
211700.000000	-25.863578
211800.000000	-25.882975
211900.000000	-26.012938
212000.000000	-25.998119
212100.000000	-25.997120
212200.000000	-25.999965
212300.000000	-25.907994
212400.000000	-25.875947
212500.000000	-25.923929
212600.000000	-25.988598
212700.000000	-25.913279
212800.000000	-25.916819
212900.000000	-25.922594
213000.000000	-25.965842
213100.000000	-25.886780
213200.000000	-25.777155
213300.000000	-25.825139
213400.000000	-25.816205
213500.000000	-25.739680
213600.000000	-25.677433
213700.000000	-25.696075
213800.000000	-25.734931
213900.000000	-25.728143
214000.000000	-25.745549
214100.000000	-25.759867
214200.000000	-25.768884
214300.000000	-25.776660
214400.000000	-25.787265
214500.000000	-25.721863
214600.000000	-25.714655
214700.000000	-25.634000
214800.000000	-25.608365
214900.000000	-25.570122
215000.000000	-25.506534
215100.000000	-25.492236
215200.000000	-25.547767
215300.000000	-25.519783
215400.000000	-25.546104
215500.000000	-25.479494
215600.000000	-25.438227
215700.000000	-25.354081
215800.000000	-25.304255
215900.000000	-25.265949
216000.000000	-25.181721
216100.000000	-25.234679
216200.000000	-25.194411
216300.000000	-25.193860
216400.000000	-25.201818
216500.000000	-25.182517
216600.000000	-25.185720
216700.000000	-25.180628
216800.000000	-25.105821
216900.000000	-24.991727
217000.000000	-24.954945
217100.000000	-24.987720
217200.000000	-24.979692
217300.000000	-25.061598
217400.000000	-25.087190
217500.000000	-25.017146
217600.000000	-25.025347
217700.000000	-25.059930
217800.000000	-25.066432
217900.000000	-25.052833
218000.000000	-25.013965
218100.000000	-25.094588
218200.000000	-25.117145
218300.000000	-25.072220
218400.000000	-25.070998
218500.000000	-25.042128
218600.000000	-25.054970
218700.000000	-25.084522
218800.000000	-25.034355
218900.000000	-25.009502
219000.000000	-24.996253
219100.000000	-24.977577
219200.000000	-24.928118
219300.000000	-24.827057
219400.000000	-24.791345
219500.000000	-24.807589
219600.000000	-24.810091
219700.000000	-24.865187
219800.000000	-24.882097
219900.000000	-24.906590
220000.000000	-24.958107
220100.000000	-24.965785
220200.000000	-24.946008
220300.000000	-24.942962
220400.000000	-24.915013
220500.000000	-24.972778
220600.000000	-24.971616
220700.000000	-25.077648
220800.000000	-25.099592
220900.000000	-25.177888
221000.000000	-25.181226
221100.000000	-25.171547
221200.000000	-25.211480
221300.000000	-25.235654
221400.000000	-25.235404
221500.000000	-25.298238
221600.000000	-25.405910
221700.000000	-25.439007
221800.000000	-25.540180
221900.000000	-25.664788
222000.000000	-25.689135
222100.000000	-25.671477
222200.000000	-25.655102
222300.000000	-25.637942
222400.000000	-25.699956
222500.000000	-25.746402
222600.000000	-25.775511
222700.000000	-25.794274
222800.000000	-25.802374
222900.000000	-25.820754
223000.000000	-25.919910
223100.000000	-25.909020
223200.000000	-26.006168
223300.000000	-26.141971
223400.000000	-26.164655
223500.000000	-26.240368
223600.000000	-26.267607
223700.000000	-26.227434
223800.000000	-26.200392
223900.000000	-26.155618
224000.000000	-26.139143
224100.000000	-26.106973
224200.000000	-26.121658
224300.000000	-26.197882
224400.000000	-26.230270
224500.000000	-26.239516
224600.000000	-26.229510
224700.000000	-26.261985
224800.000000	-26.272022
224900.000000	-26.302268
225000.000000	-26.324823
225100.000000	-26.305272
225200.000000	-26.363449
225300.000000	-26.347414
225400.000000	-26.334367
225500.000000	-26.309859
225600.000000	-26.349257
225700.000000	-26.308478
225800.000000	-26.304122
225900.000000	-26.289636
226000.000000	-26.304028
226100.000000	-26.317203
226200.000000	-26.362260
226300.000000	-26.395154
226400.000000	-26.403816
226500.000000	-26.384929
226600.000000	-26.325597
226700.000000	-26.296379
226800.000000	-26.258765
226900.000000	-26.191080
227000.000000	-26.290678
227100.000000	-26.246136
227200.000000	-26.257718
227300.000000	-26.254895
227400.000000	-26.184015
227500.000000	-26.190021
227600.000000	-26.128906
227700.000000	-26.170212
227800.000000	-26.187217
227900.000000	-26.144893
228000.000000	-26.098501
228100.000000	-26.087021
228200.000000	-26.054860
228300.000000	-25.935312
228400.000000	-25.897642
228500.000000	-25.913391
228600.000000	-25.946943
228700.000000	-26.011905
228800.000000	-26.085231
228900.000000	-26.083921
229000.000000	-26.073948
229100.000000	-26.134626
229200.000000	-26.126960
229300.000000	-26.114954
229400.000000	-26.164092
229500.000000	-26.162366
229600.000000	-26.159480
229700.000000	-26.125113
229800.000000	-26.138280
229900.000000	-26.126217
230000.000000	-26.154425
230100.000000	-26.196124
230200.000000	-26.111882
230300.000000	-26.227442
230400.000000	-26.273368
230500.000000	-26.302827
230600.000000	-26.258707
230700.000000	-26.306471
230800.000000	-26.428245
230900.000000	-26.566044
231000.000000	-26.605669
231100.000000	-26.569119
231200.000000	-26.482395
231300.000000	-26.486951
231400.000000	-26.495118
231500.000000	-26.551932
231600.000000	-26.519279
231700.000000	-26.508963
231800.000000	-26.464561
231900.000000	-26.511654
232000.000000	-26.523437
232100.000000	-26.606443
232200.000000	-26.611968
232300.000000	-26.600857
232400.000000	-26.631785
232500.000000	-26.601219
232600.000000	-26.629112
232700.000000	-26.609801
232800.000000	-26.582760
232900.000000	-26.600972
233000.000000	-26.647304
233100.000000	-26.651548
233200.000000	-26.619654
233300.000000	-26.701177
233400.000000	-26.763917
233500.000000	-26.690066
233600.000000	-26.617832
233700.000000	-26.608765
233800.000000	-26.551154
233900.000000	-26.617497
234000.000000	-26.657527
234100.000000	-26.656194
234200.000000	-26.729446
234300.000000	-26.692702
234400.000000	-26.623137
234500.000000	-26.661451
234600.000000	-26.661197
234700.000000	-26.661930
234800.000000	-26.619951
234900.000000	-26.625312
235000.000000	-26.557216
235100.000000	-26.577538
235200.000000	-26.608839
235300.000000	-26.549843
235400.000000	-26.570539
235500.000000	-26.603135
235600.000000	-26.619053
235700.000000	-26.603934
235800.000000	-26.526949
235900.000000	-26.399803
236000.000000	-26.390868
236100.000000	-26.428945
236200.000000	-26.476533
236300.000000	-26.462865
236400.000000	-26.472059
236500.000000	-26.468822
236600.000000	-26.487879
236700.000000	-26.514313
236800.000000	-26.525720
236900.000000	-26.515182
237000.000000	-26.467267
237100.000000	-26.419374
237200.000000	-26.482478
237300.000000	-26.500533
237400.000000	-26.557558
237500.000000	-26.542878
237600.000000	-26.532569
237700.000000	-26.471128
237800.000000	-26.538235
237900.000000	-26.585989
238000.000000	-26.589148
238100.000000	-26.621621
238200.000000	-26.639684
238300.000000	-26.563845
238400.000000	-26.584686
238500.000000	-26.652205
238600.000000	-26.619643
238700.000000	-26.537842
238800.000000	-26.550624
238900.000000	-26.529452
239000.000000	-26.483530
239100.000000	-26.456638
239200.000000	-26.345529
239300.000000	-26.367902
239400.000000	-26.425018
239500.000000	-26.423858
239600.000000	-26.370239
239700.000000	-26.375960
239800.000000	-26.457100
239900.000000	-26.490648
240000.000000	-26.493751
240100.000000	-26.557606
240200.000000	-26.537762
240300.000000	-26.493364
240400.000000	-26.519107
240500.000000	-26.545319
240600.000000	-26.581933
240700.000000	-26.614421
240800.000000	-26.632458
240900.000000	-26.662848
241000.000000	-26.639728
241100.000000	-26.560165
241200.000000	-26.523753
241300.000000	-26.464451
241400.000000	-26.384979
241500.000000	-26.365060
241600.000000	-26.329770
241700.000000	-26.306003
241800.000000	-26.332318
241900.000000	-26.345813
242000.000000	-26.277362
242100.000000	-26.233197
242200.000000	-26.181900
242300.000000	-26.206092
242400.000000	-26.199950
242500.000000	-26.288908
242600.000000	-26.334854
242700.000000	-26.417160
242800.000000	-26.386445
242900.000000	-26.378801
243000.000000	-26.365607
243100.000000	-26.357118
243200.000000	-26.373816
243300.000000	-26.350368
243400.000000	-26.270940
243500.000000	-26.193063
243600.000000	-26.292216
243700.000000	-26.368914
243800.000000	-26.435372
243900.000000	-26.449149
244000.000000	-26.487154
244100.000000	-26.496457
244200.000000	-26.598428
244300.000000	-26.571194
244400.000000	-26.480725
244500.000000	-26.444437
244600.000000	-26.573656
244700.000000	-26.577214
244800.000000	-26.564369
244900.000000	-26.490275
245000.000000	-26.529416
245100.000000	-26.436196
245200.000000	-26.465819
245300.000000	-26.512602
245400.000000	-26.503012
245500.000000	-26.446964
245600.000000	-26.407717
245700.000000	-26.392607
245800.000000	-26.417852
245900.000000	-26.354799
246000.000000	-26.378951
246100.000000	-26.479125
246200.000000	-26.540806
246300.000000	-26.523841
246400.000000	-26.515476
246500.000000	-26.506742
246600.000000	-26.544061
246700.000000	-26.585382
246800.000000	-26.660108
246900.000000	-26.721650
247000.000000	-26.846388
247100.000000	-26.899663
247200.000000	-26.914897
247300.000000	-26.916081
247400.000000	-26.882492
247500.000000	-26.785606
247600.000000	-26.723490
247700.000000	-26.676976
247800.000000	-26.678375
247900.000000	-26.671061
248000.000000	-26.663398
248100.000000	-26.652207
248200.000000	-26.609033
248300.000000	-26.677527
248400.000000	-26.715572
248500.000000	-26.776446
248600.000000	-26.812738
248700.000000	-26.739737
248800.000000	-26.726684
248900.000000	-26.788337
249000.000000	-26.817555
249100.000000	-26.854562
249200.000000	-26.873553
249300.000000	-26.857267
249400.000000	-26.899625
249500.000000	-26.926366
249600.000000	-26.874369
249700.000000	-26.915147
249800.000000	-26.952771
249900.000000	-27.030827
250000.000000	-27.056946
250100.000000	-27.069888
250200.000000	-27.076639
250300.000000	-27.042103
250400.000000	-27.001278
250500.000000	-26.969248
250600.000000	-26.989198
250700.000000	-26.938682
250800.000000	-26.897919
250900.000000	-26.908969
251000.000000	-26.905511
251100.000000	-26.841492
251200.000000	-26.829144
251300.000000	-26.878551
251400.000000	-26.976376
251500.000000	-26.981950
251600.000000	-26.977914
251700.000000	-26.951180
251800.000000	-26.852654
251900.000000	-26.761592
252000.000000	-26.665634
252100.000000	-26.655503
252200.000000	-26.649854
252300.000000	-26.684170
252400.000000	-26.662349
252500.000000	-26.669717
252600.000000	-26.694377
252700.000000	-26.733301
252800.000000	-26.737215
252900.000000	-26.677857
253000.000000	-26.638291
253100.000000	-26.636042
253200.000000	-26.651124
253300.000000	-26.675281
253400.000000	-26.748140
253500.000000	-26.767373
253600.000000	-26.714986
253700.000000	-26.740666
253800.000000	-26.752926
253900.000000	-26.751984
254000.000000	-26.718666
254100.000000	-26.688150
254200.000000	-26.586082
254300.000000	-26.621681
254400.000000	-26.591339
254500.000000	-26.552644
254600.000000	-26.602527
254700.000000	-26.586226
254800.000000	-26.519690
254900.000000	-26.512798
255000.000000	-26.452568
255100.000000	-26.429062
255200.000000	-26.423247
255300.000000	-26.452884
255400.000000	-26.508871
255500.000000	-26.565020
255600.000000	-26.622345
255700.000000	-26.608693
255800.000000	-26.650333
255900.000000	-26.656597
256000.000000	-26.638112
256100.000000	-26.684151
256200.000000	-26.588475
256300.000000	-26.580738
256400.000000	-26.593984
256500.000000	-26.531485
256600.000000	-26.517737
256700.000000	-26.556908
256800.000000	-26.532176
256900.000000	-26.551590
257000.000000	-26.521801
257100.000000	-26.542696
257200.000000	-26.544417
257300.000000	-26.509998
257400.000000	-26.488968
257500.000000	-26.441684
257600.000000	-26.480244
257700.000000	-26.483621
257800.000000	-26.474344
257900.000000	-26.581540
258000.000000	-26.654195
258100.000000	-26.670204
258200.000000	-26.718001
258300.000000	-26.731562
258400.000000	-26.582844
258500.000000	-26.515549
258600.000000	-26.529078
258700.000000	-26.502149
258800.000000	-26.541321
258900.000000	-26.479021
259000.000000	-26.506630
259100.000000	-26.471657
259200.000000	-26.543803
259300.000000	-26.554219
259400.000000	-26.586506
259500.000000	-26.634475
259600.000000	-26.591714
259700.000000	-26.543007
259800.000000	-26.536828
259900.000000	-26.485344
260000.000000	-26.510700
260100.000000	-26.556488
260200.000000	-26.553763
260300.000000	-26.500067
260400.000000	-26.462532
260500.000000	-26.400570
260600.000000	-26.339837
260700.000000	-26.359910
260800.000000	-26.327472
260900.000000	-26.371894
261000.000000	-26.374932
261100.000000	-26.329948
261200.000000	-26.383324
261300.000000	-26.400743
261400.000000	-26.363614
261500.000000	-26.370587
261600.000000	-26.389034
261700.000000	-26.379907
261800.000000	-26.459673
261900.000000	-26.420447
262000.000000	-26.491198
262100.000000	-26.450069
262200.000000	-26.416094
262300.000000	-26.426136
262400.000000	-26.478104
262500.000000	-26.541323
262600.000000	-26.399838
262700.000000	-26.372166
262800.000000	-26.386585
262900.000000	-26.321792
263000.000000	-26.294342
263100.000000	-26.262246
263200.000000	-26.253728
263300.000000	-26.196776
263400.000000	-26.320381
263500.000000	-26.272468
263600.000000	-26.244695
263700.000000	-26.310439
263800.000000	-26.282847
263900.000000	-26.303017
264000.000000	-26.258387
264100.000000	-26.313795
264200.000000	-26.293007
264300.000000	-26.329355
264400.000000	-26.346771
264500.000000	-26.345398
264600.000000	-26.428388
264700.000000	-26.404758
264800.000000	-26.346629
264900.000000	-26.324115
265000.000000	-26.328162
265100.000000	-26.352775
265200.000000	-26.351840
265300.000000	-26.334648
265400.000000	-26.334295
265500.000000	-26.360559
265600.000000	-26.377854
265700.000000	-26.379210
265800.000000	-26.384716
265900.000000	-26.347269
266000.000000	-26.346102
266100.000000	-26.357396
266200.000000	-26.352485
266300.000000	-26.324115
266400.000000	-26.323262
266500.000000	-26.360547
266600.000000	-26.345048
266700.000000	-26.311441
266800.000000	-26.253307
266900.000000	-26.241760
267000.000000	-26.198079
267100.000000	-26.192843
267200.000000	-26.179538
267300.000000	-26.114420
267400.000000	-26.086216
267500.000000	-26.090514
267600.000000	-26.193191
267700.000000	-26.211551
267800.000000	-26.162993
267900.000000	-26.164670
268000.000000	-26.200144
268100.000000	-26.196356
268200.000000	-26.229550
268300.000000	-26.179510
268400.000000	-26.159729
268500.000000	-26.202977
268600.000000	-26.227728
268700.000000	-26.195360
268800.000000	-26.111652
268900.000000	-26.111795
269000.000000	-26.112621
269100.000000	-26.132749
269200.000000	-26.098976
269300.000000	-26.029720
269400.000000	-26.036632
269500.000000	-26.022329
269600.000000	-25.983872
269700.000000	-26.054423
269800.000000	-26.153845
269900.000000	-26.226623
270000.000000	-26.244323
270100.000000	-26.233876
270200.000000	-26.282981
270300.000000	-26.334385
270400.000000	-26.400932
270500.000000	-26.406276
270600.000000	-26.376890
270700.000000	-26.345028
270800.000000	-26.366150
270900.000000	-26.417453
271000.000000	-26.448450
271100.000000	-26.485346
271200.000000	-26.498014
271300.000000	-26.536692
271400.000000	-26.587502
271500.000000	-26.688930
271600.000000	-26.750173
271700.000000	-26.756316
271800.000000	-26.837064
271900.000000	-26.842395
272000.000000	-26.857362
272100.000000	-26.936730
272200.000000	-27.034627
272300.000000	-27.065498
272400.000000	-27.046025
272500.000000	-27.123381
272600.000000	-27.139024
272700.000000	-27.209394
272800.000000	-27.227928
272900.000000	-27.231032
273000.000000	-27.175118
273100.000000	-27.232679
273200.000000	-27.176408
273300.000000	-27.323352
273400.000000	-27.320337
273500.000000	-27.266859
273600.000000	-27.244192
273700.000000	-27.306098
273800.000000	-27.332447
273900.000000	-27.316913
274000.000000	-27.344752
274100.000000	-27.250278
274200.000000	-27.222675
274300.000000	-27.231458
274400.000000	-27.285271
274500.000000	-27.286807
274600.000000	-27.218551
274700.000000	-27.196295
274800.000000	-27.167295
274900.000000	-27.107625
275000.000000	-27.087660
275100.000000	-27.043083
275200.000000	-27.025143
275300.000000	-26.995585
275400.000000	-26.972587
275500.000000	-26.934811
275600.000000	-27.014745
275700.000000	-27.000048
275800.000000	-26.934515
275900.000000	-26.905232
276000.000000	-26.899248
276100.000000	-26.922433
276200.000000	-26.935463
276300.000000	-26.840573
276400.000000	-26.813241
276500.000000	-26.714912
276600.000000	-26.657625
276700.000000	-26.724173
276800.000000	-26.571270
276900.000000	-26.552404
277000.000000	-26.609926
277100.000000	-26.548223
277200.000000	-26.433405
277300.000000	-26.420889
277400.000000	-26.443310
277500.000000	-26.339204
277600.000000	-26.288499
277700.000000	-26.162311
277800.000000	-26.163558
277900.000000	-26.177719
278000.000000	-26.182440
278100.000000	-26.221890
278200.000000	-26.201863
278300.000000	-26.186410
278400.000000	-26.195514
278500.000000	-26.287291
278600.000000	-26.293858
278700.000000	-26.226817
278800.000000	-26.255425
278900.000000	-26.309992
279000.000000	-26.316998
279100.000000	-26.332764
279200.000000	-26.416869
279300.000000	-26.469090
279400.000000	-26.385041
279500.000000	-26.360606
279600.000000	-26.448511
279700.000000	-26.491088
279800.000000	-26.480121
279900.000000	-26.500394
280000.000000	-26.518862
280100.000000	-26.588760
280200.000000	-26.557245
280300.000000	-26.598218
280400.000000	-26.621763
280500.000000	-26.674883
280600.000000	-26.682376
280700.000000	-26.769719
280800.000000	-26.774322
280900.000000	-26.794207
281000.000000	-26.780917
281100.000000	-26.723362
281200.000000	-26.742426
281300.000000	-26.800029
281400.000000	-26.801638
281500.000000	-26.798988
281600.000000	-26.811520
281700.000000	-26.754977
281800.000000	-26.819245
281900.000000	-26.871337
282000.000000	-26.801744
282100.000000	-26.834669
282200.000000	-26.876551
282300.000000	-26.914477
282400.000000	-26.939980
282500.000000	-26.966372
282600.000000	-26.963925
282700.000000	-26.989586
282800.000000	-26.988602
282900.000000	-26.996915
283000.000000	-27.038895
283100.000000	-27.005718
283200.000000	-26.984462
283300.000000	-26.870107
283400.000000	-26.882449
283500.000000	-26.897423
283600.000000	-26.877379
283700.000000	-26.904654
283800.000000	-26.891882
283900.000000	-26.891012
284000.000000	-26.858495
284100.000000	-26.898322
284200.000000	-26.848588
284300.000000	-26.818075
284400.000000	-26.761463
284500.000000	-26.759861
284600.000000	-26.687258
284700.000000	-26.616374
284800.000000	-26.619466
284900.000000	-26.621528
285000.000000	-26.587796
285100.000000	-26.534682
285200.000000	-26.507027
285300.000000	-26.476216
285400.000000	-26.382975
285500.000000	-26.366166
285600.000000	-26.333528
285700.000000	-26.321881
285800.000000	-26.357713
285900.000000	-26.312710
286000.000000	-26.337645
286100.000000	-26.337504
286200.000000	-26.278036
286300.000000	-26.308110
286400.000000	-26.342802
286500.000000	-26.347365
286600.000000	-26.291611
286700.000000	-26.293892
286800.000000	-26.349610
286900.000000	-26.358099
287000.000000	-26.368786
287100.000000	-26.416536
287200.000000	-26.422080
287300.000000	-26.398945
287400.000000	-26.412506
287500.000000	-26.422631
287600.000000	-26.435732
287700.000000	-26.452005
287800.000000	-26.496804
287900.000000	-26.453836
288000.000000	-26.362456
288100.000000	-26.354783
288200.000000	-26.423695
288300.000000	-26.435113
288400.000000	-26.375765
288500.000000	-26.360853
288600.000000	-26.372234
288700.000000	-26.344576
288800.000000	-26.353959
288900.000000	-26.358584
289000.000000	-26.324377
289100.000000	-26.315379
289200.000000	-26.351716
289300.000000	-26.397537
289400.000000	-26.467367
289500.000000	-26.486298
289600.000000	-26.525381
289700.000000	-26.551057
289800.000000	-26.563194
289900.000000	-26.588436
290000.000000	-26.525086
290100.000000	-26.510982
290200.000000	-26.597961
290300.000000	-26.635822
290400.000000	-26.649079
290500.000000	-26.692232
290600.000000	-26.643001
290700.000000	-26.677192
290800.000000	-26.689665
290900.000000	-26.762113
291000.000000	-26.739744
291100.000000	-26.730147
291200.000000	-26.746114
291300.000000	-26.728593
291400.000000	-26.767611
291500.000000	-26.803385
291600.000000	-26.844293
291700.000000	-26.839492
291800.000000	-26.785019
291900.000000	-26.784510
292000.000000	-26.772793
292100.000000	-26.771427
292200.000000	-26.759167
292300.000000	-26.803679
292400.000000	-26.795294
292500.000000	-26.791284
292600.000000	-26.829310
292700.000000	-26.892934
292800.000000	-26.890514
292900.000000	-26.922869
293000.000000	-27.021139
293100.000000	-26.991847
293200.000000	-27.014283
293300.000000	-27.049983
293400.000000	-27.133223
293500.000000	-27.109219
293600.000000	-27.082849
293700.000000	-27.142362
293800.000000	-27.108164
293900.000000	-27.115129
294000.000000	-27.164660
294100.000000	-27.152264
294200.000000	-27.110897
294300.000000	-27.086898
294400.000000	-27.075512
294500.000000	-27.109443
294600.000000	-27.078643
294700.000000	-27.079064
294800.000000	-27.084537
294900.000000	-27.107760
295000.000000	-27.154236
295100.000000	-27.224369
295200.000000	-27.136703
295300.000000	-27.190441
295400.000000	-27.198750
295500.000000	-27.202770
295600.000000	-27.244165
295700.000000	-27.200250
295800.000000	-27.244981
295900.000000	-27.227835
296000.000000	-27.231509
296100.000000	-27.250758
296200.000000	-27.282155
296300.000000	-27.292383
296400.000000	-27.200553
296500.000000	-27.166087
296600.000000	-27.180890
296700.000000	-27.192641
296800.000000	-27.192948
296900.000000	-27.171372
297000.000000	-27.167560
297100.000000	-27.099107
297200.000000	-27.111870
297300.000000	-27.082886
297400.000000	-27.068100
297500.000000	-27.064891
297600.000000	-26.998932
297700.000000	-26.962231
297800.000000	-26.941332
297900.000000	-26.955896
298000.000000	-26.900186
298100.000000	-26.949704
298200.000000	-26.909283
298300.000000	-26.875471
298400.000000	-26.845523
298500.000000	-26.878628
298600.000000	-26.909544
298700.000000	-26.881210
298800.000000	-26.883623
298900.000000	-26.911292
299000.000000	-26.881024
299100.000000	-26.995054
299200.000000	-27.039818
299300.000000	-27.036973
299400.000000	-27.072304
299500.000000	-27.088640
299600.000000	-27.077382
299700.000000	-27.199377
299800.000000	-27.200200
299900.000000	-27.200396
300000.000000	-27.218383
300100.000000	-27.176731
300200.000000	-27.187637
300300.000000	-27.081700
300400.000000	-27.095167
300500.000000	-27.092459
300600.000000	-27.082594
300700.000000	-27.050629
300800.000000	-27.028290
300900.000000	-26.997807
301000.000000	-27.023862
301100.000000	-27.035224
301200.000000	-27.015275
301300.000000	-26.970626
301400.000000	-26.941763
301500.000000	-26.946261
301600.000000	-27.033527
301700.000000	-27.046656
301800.000000	-27.103942
301900.000000	-27.133051
302000.000000	-27.191334
302100.000000	-27.254954
302200.000000	-27.246601
302300.000000	-27.270426
302400.000000	-27.262978
302500.000000	-27.328519
302600.000000	-27.359847
302700.000000	-27.350993
302800.000000	-27.325668
302900.000000	-27.337586
303000.000000	-27.358011
303100.000000	-27.313971
303200.000000	-27.326811
303300.000000	-27.337098
303400.000000	-27.365288
303500.000000	-27.262796
303600.000000	-27.285801
303700.000000	-27.288852
303800.000000	-27.348160
303900.000000	-27.258508
304000.000000	-27.267118
304100.000000	-27.189740
304200.000000	-27.216352
304300.000000	-27.195482
304400.000000	-27.134776
304500.000000	-27.056064
304600.000000	-27.085212
304700.000000	-26.953410
304800.000000	-26.946145
304900.000000	-26.993655
305000.000000	-27.030619
305100.000000	-26.976022
305200.000000	-27.038433
305300.000000	-27.019813
305400.000000	-26.955839
305500.000000	-27.133209
305600.000000	-27.129930
305700.000000	-26.987611
305800.000000	-26.924633
305900.000000	-26.823385
306000.000000	-26.795838
306100.000000	-26.591457
306200.000000	-26.715141
306300.000000	-26.624423
306400.000000	-26.682702
306500.000000	-26.561479
306600.000000	-26.642358
306700.000000	-26.364556
306800.000000	-26.547113
306900.000000	-25.667594
307000.000000	-25.765212
307100.000000	-28.501935


==> plot_data/cancellation_performance_smoothed_MA500_IIP2_50dBm_without_DC.dat <==
0.000000	0.000000
100.000000	0.000000
200.000000	0.000001
300.000000	0.000001
400.000000	0.000006
500.000000	0.000009
600.000000	0.000000
700.000000	0.000008
800.000000	-0.002939
900.000000	0.004680
1000.000000	0.147551
1100.000000	0.313066
1200.000000	0.245514
1300.000000	0.136562
1400.000000	0.032348
1500.000000	-0.109227
1600.000000	-0.349339
1700.000000	-0.584013
1800.000000	-0.897413
1900.000000	-1.083093
2000.000000	-1.336312
2100.000000	-1.439724
2200.000000	-1.621710
2300.000000	-1.765151
2400.000000	-1.924403
2500.000000	-2.048420
2600.000000	-2.099082
2700.000000	-2.232284
2800.000000	-2.372058
2900.000000	-2.506916
3000.000000	-2.583128
3100.000000	-2.759221
3200.000000	-2.868864
3300.000000	-2.984922
3400.000000	-3.159794
3500.000000	-3.333279
3600.000000	-3.495962
3700.000000	-3.572784
3800.000000	-3.691535
3900.000000	-3.790858
4000.000000	-3.899460
4100.000000	-4.039220
4200.000000	-4.128707
4300.000000	-4.241986
4400.000000	-4.407993
4500.000000	-4.572702
4600.000000	-4.759728
4700.000000	-4.963750
4800.000000	-5.103659
4900.000000	-5.261815
5000.000000	-5.411757
5100.000000	-5.579123
5200.000000	-5.756461
5300.000000	-5.924020
5400.000000	-6.062766
5500.000000	-6.219709
5600.000000	-6.369036
5700.000000	-6.513667
5800.000000	-6.691133
5900.000000	-6.796807
6000.000000	-6.855932
6100.000000	-6.899181
6200.000000	-6.969345
6300.000000	-7.113020
6400.000000	-7.148547
6500.000000	-7.177634
6600.000000	-7.279009
6700.000000	-7.303200
6800.000000	-7.414900
6900.000000	-7.437909
7000.000000	-7.400143
7100.000000	-7.495671
7200.000000	-7.565747
7300.000000	-7.568846
7400.000000	-7.603295
7500.000000	-7.698643
7600.000000	-7.846799
7700.000000	-7.861119
7800.000000	-7.894218
7900.000000	-7.941686
8000.000000	-8.042104
8100.000000	-8.055131
8200.000000	-8.126715
8300.000000	-8.178639
8400.000000	-8.138058
8500.000000	-8.124567
8600.000000	-8.110899
8700.000000	-8.191391
8800.000000	-8.209673
8900.000000	-8.301163
9000.000000	-8.275506
9100.000000	-8.287590
9200.000000	-8.392669
9300.000000	-8.457276
9400.000000	-8.497212
9500.000000	-8.536019
9600.000000	-8.558452
9700.000000	-8.608343
9800.000000	-8.639194
9900.000000	-8.598887
10000.000000	-8.607366
10100.000000	-8.574766
10200.000000	-8.513523
10300.000000	-8.514993
10400.000000	-8.510960
10500.000000	-8.515493
10600.000000	-8.497398
10700.000000	-8.413159
10800.000000	-8.332031
10900.000000	-8.235512
11000.000000	-8.317920
11100.000000	-8.370804
11200.000000	-8.383250
11300.000000	-8.366045
11400.000000	-8.319918
11500.000000	-8.381849
11600.000000	-8.427751
11700.000000	-8.474231
11800.000000	-8.442023
11900.000000	-8.542515
12000.000000	-8.645060
12100.000000	-8.669457
12200.000000	-8.616238
12300.000000	-8.642269
12400.000000	-8.730901
12500.000000	-8.698226
12600.000000	-8.722842
12700.000000	-8.744128
12800.000000	-8.744008
12900.000000	-8.753295
13000.000000	-8.753579
13100.000000	-8.718555
13200.000000	-8.671914
13300.000000	-8.661836
13400.000000	-8.741142
13500.000000	-8.751963
13600.000000	-8.828600
13700.000000	-8.870033
13800.000000	-8.836480
13900.000000	-8.805322
14000.000000	-8.936661
14100.000000	-8.986912
14200.000000	-8.965213
14300.000000	-9.043071
14400.000000	-9.073947
14500.000000	-9.083091
14600.000000	-9.022554
14700.000000	-8.994125
14800.000000	-9.045893
14900.000000	-9.086786
15000.000000	-9.117354
15100.000000	-9.139018
15200.000000	-9.161040
15300.000000	-9.199148
15400.000000	-9.271981
15500.000000	-9.229184
15600.000000	-9.231702
15700.000000	-9.283671
15800.000000	-9.351533
15900.000000	-9.385000
16000.000000	-9.316695
16100.000000	-9.299425
16200.000000	-9.337783
16300.000000	-9.309105
16400.000000	-9.347937
16500.000000	-9.322084
16600.000000	-9.349049
16700.000000	-9.417261
16800.000000	-9.372595
16900.000000	-9.364061
17000.000000	-9.379117
17100.000000	-9.405515
17200.000000	-9.496044
17300.000000	-9.569135
17400.000000	-9.537644
17500.000000	-9.594735
17600.000000	-9.636656
17700.000000	-9.631473
17800.000000	-9.635936
17900.000000	-9.571701
18000.000000	-9.648002
18100.000000	-9.714869
18200.000000	-9.782954
18300.000000	-9.788407
18400.000000	-9.755566
18500.000000	-9.841548
18600.000000	-9.871635
18700.000000	-9.893199
18800.000000	-9.963330
18900.000000	-10.054703
19000.000000	-10.007648
19100.000000	-9.991651
19200.000000	-10.063942
19300.000000	-10.021266
19400.000000	-10.042960
19500.000000	-10.050897
19600.000000	-10.177274
19700.000000	-10.232876
19800.000000	-10.256772
19900.000000	-10.308250
20000.000000	-10.375538
20100.000000	-10.451771
20200.000000	-10.524327
20300.000000	-10.530379
20400.000000	-10.473202
20500.000000	-10.562371
20600.000000	-10.608920
20700.000000	-10.662347
20800.000000	-10.700034
20900.000000	-10.783702
21000.000000	-10.861958
21100.000000	-10.870509
21200.000000	-10.886454
21300.000000	-10.977710
21400.000000	-11.087976
21500.000000	-11.151973
21600.000000	-11.204074
21700.000000	-11.228052
21800.000000	-11.325738
21900.000000	-11.325324
22000.000000	-11.307493
22100.000000	-11.260864
22200.000000	-11.320634
22300.000000	-11.313814
22400.000000	-11.301785
22500.000000	-11.356770
22600.000000	-11.316438
22700.000000	-11.283407
22800.000000	-11.331302
22900.000000	-11.330569
23000.000000	-11.284043
23100.000000	-11.250315
23200.000000	-11.249162
23300.000000	-11.302286
23400.000000	-11.287988
23500.000000	-11.233957
23600.000000	-11.282473
23700.000000	-11.318940
23800.000000	-11.321849
23900.000000	-11.289130
24000.000000	-11.300204
24100.000000	-11.326444
24200.000000	-11.298880
24300.000000	-11.278494
24400.000000	-11.211119
24500.000000	-11.224167
24600.000000	-11.194513
24700.000000	-11.235705
24800.000000	-11.209671
24900.000000	-11.150092
25000.000000	-11.068930
25100.000000	-11.046699
25200.000000	-11.020055
25300.000000	-10.993679
25400.000000	-11.009224
25500.000000	-11.033495
25600.000000	-10.996906
25700.000000	-10.957020
25800.000000	-10.976710
25900.000000	-10.951073
26000.000000	-10.893918
26100.000000	-10.912513
26200.000000	-10.890923
26300.000000	-10.849943
26400.000000	-10.794520
26500.000000	-10.818641
26600.000000	-10.825595
26700.000000	-10.851141
26800.000000	-10.862061
26900.000000	-10.873964
27000.000000	-10.977529
27100.000000	-11.015235
27200.000000	-10.982160
27300.000000	-10.951083
27400.000000	-11.046615
27500.000000	-10.950180
27600.000000	-11.009349
27700.000000	-11.062417
27800.000000	-11.051903
27900.000000	-11.150736
28000.000000	-11.178484
28100.000000	-11.261549
28200.000000	-11.254301
28300.000000	-11.322278
28400.000000	-11.430175
28500.000000	-11.401643
28600.000000	-11.353384
28700.000000	-11.388467
28800.000000	-11.410940
28900.000000	-11.433692
29000.000000	-11.438363
29100.000000	-11.488232
29200.000000	-11.512863
29300.000000	-11.591829
29400.000000	-11.625402
29500.000000	-11.550490
29600.000000	-11.497316
29700.000000	-11.446249
29800.000000	-11.510000
29900.000000	-11.462976
30000.000000	-11.561465
30100.000000	-11.593067
30200.000000	-11.564769
30300.000000	-11.501174
30400.000000	-11.508536
30500.000000	-11.541971
30600.000000	-11.548173
30700.000000	-11.623878
30800.000000	-11.667891
30900.000000	-11.621325
31000.000000	-11.621608
31100.000000	-11.613396
31200.000000	-11.669419
31300.000000	-11.786173
31400.000000	-11.816176
31500.000000	-11.781566
31600.000000	-11.778306
31700.000000	-11.773636
31800.000000	-11.837334
31900.000000	-11.860828
32000.000000	-11.807036
32100.000000	-11.834642
32200.000000	-11.869792
32300.000000	-11.884591
32400.000000	-11.869929
32500.000000	-11.933905
32600.000000	-11.941014
32700.000000	-11.994935
32800.000000	-12.035354
32900.000000	-12.042430
33000.000000	-12.094009
33100.000000	-12.020716
33200.000000	-12.028753
33300.000000	-11.975442
33400.000000	-11.918972
33500.000000	-12.023045
33600.000000	-12.007524
33700.000000	-12.016772
33800.000000	-11.992752
33900.000000	-11.988067
34000.000000	-11.975202
34100.000000	-11.952726
34200.000000	-12.005215
34300.000000	-12.035352
34400.000000	-12.150432
34500.000000	-12.307188
34600.000000	-12.409513
34700.000000	-12.423976
34800.000000	-12.417657
34900.000000	-12.596309
35000.000000	-12.610690
35100.000000	-12.647912
35200.000000	-12.772731
35300.000000	-12.970730
35400.000000	-13.054391
35500.000000	-13.116178
35600.000000	-13.204931
35700.000000	-13.258979
35800.000000	-13.282358
35900.000000	-13.463354
36000.000000	-13.577306
36100.000000	-13.656088
36200.000000	-13.703395
36300.000000	-13.707846
36400.000000	-13.785593
36500.000000	-13.853073
36600.000000	-13.917845
36700.000000	-13.971622
36800.000000	-13.992458
36900.000000	-14.062251
37000.000000	-14.147081
37100.000000	-14.185147
37200.000000	-14.182636
37300.000000	-14.209371
37400.000000	-14.144916
37500.000000	-14.041587
37600.000000	-13.949234
37700.000000	-13.922689
37800.000000	-13.909955
37900.000000	-13.882851
38000.000000	-13.897822
38100.000000	-13.931468
38200.000000	-13.964021
38300.000000	-13.958901
38400.000000	-14.047768
38500.000000	-14.020726
38600.000000	-14.018899
38700.000000	-13.970802
38800.000000	-13.999795
38900.000000	-14.046014
39000.000000	-14.107777
39100.000000	-14.037623
39200.000000	-13.982312
39300.000000	-13.881502
39400.000000	-13.838060
39500.000000	-13.797201
39600.000000	-13.802324
39700.000000	-13.809455
39800.000000	-13.809768
39900.000000	-13.807850
40000.000000	-13.732045
40100.000000	-13.657096
40200.000000	-13.530800
40300.000000	-13.453428
40400.000000	-13.436046
40500.000000	-13.441704
40600.000000	-13.344878
40700.000000	-13.197448
40800.000000	-13.043992
40900.000000	-12.978220
41000.000000	-12.876107
41100.000000	-12.808900
41200.000000	-12.736081
41300.000000	-12.678939
41400.000000	-12.631280
41500.000000	-12.506146
41600.000000	-12.396581
41700.000000	-12.367590
41800.000000	-12.275836
41900.000000	-12.176030
42000.000000	-12.084771
42100.000000	-12.087268
42200.000000	-12.074372
42300.000000	-12.062997
42400.000000	-12.147799
42500.000000	-12.288000
42600.000000	-12.343815
42700.000000	-12.368262
42800.000000	-12.340347
42900.000000	-12.365695
43000.000000	-12.370201
43100.000000	-12.405376
43200.000000	-12.414575
43300.000000	-12.441930
43400.000000	-12.431285
43500.000000	-12.419154
43600.000000	-12.384852
43700.000000	-12.374013
43800.000000	-12.454205
43900.000000	-12.509020
44000.000000	-12.497971
44100.000000	-12.586529
44200.000000	-12.517938
44300.000000	-12.637757
44400.000000	-12.668013
44500.000000	-12.657208
44600.000000	-12.693626
44700.000000	-12.769898
44800.000000	-12.688836
44900.000000	-12.662082
45000.000000	-12.599797
45100.000000	-12.563706
45200.000000	-12.629719
45300.000000	-12.607633
45400.000000	-12.593470
45500.000000	-12.568726
45600.000000	-12.629583
45700.000000	-12.695657
45800.000000	-12.807049
45900.000000	-12.767916
46000.000000	-12.820162
46100.000000	-12.806369
46200.000000	-12.819465
46300.000000	-12.796007
46400.000000	-12.763452
46500.000000	-12.791107
46600.000000	-12.839102
46700.000000	-12.790246
46800.000000	-12.826770
46900.000000	-12.878069
47000.000000	-12.951457
47100.000000	-12.928985
47200.000000	-12.937677
47300.000000	-12.981175
47400.000000	-12.920439
47500.000000	-12.903666
47600.000000	-12.950001
47700.000000	-12.884295
47800.000000	-12.971282
47900.000000	-12.960015
48000.000000	-12.870823
48100.000000	-12.926846
48200.000000	-12.961547
48300.000000	-12.941243
48400.000000	-12.870873
48500.000000	-12.885185
48600.000000	-12.935816
48700.000000	-13.022088
48800.000000	-12.997474
48900.000000	-12.878496
49000.000000	-12.908428
49100.000000	-12.911792
49200.000000	-12.998892
49300.000000	-12.894789
49400.000000	-12.831358
49500.000000	-12.855649
49600.000000	-12.860182
49700.000000	-12.809816
49800.000000	-12.819566
49900.000000	-12.825378
50000.000000	-12.867961
50100.000000	-12.949738
50200.000000	-13.015301
50300.000000	-13.081589
50400.000000	-13.153376
50500.000000	-13.168717
50600.000000	-13.192501
50700.000000	-13.243439
50800.000000	-13.265548
50900.000000	-13.353543
51000.000000	-13.412744
51100.000000	-13.469039
51200.000000	-13.544631
51300.000000	-13.585061
51400.000000	-13.656773
51500.000000	-13.763311
51600.000000	-13.818124
51700.000000	-13.866911
51800.000000	-13.913825
51900.000000	-13.922737
52000.000000	-13.934215
52100.000000	-14.000111
52200.000000	-14.031950
52300.000000	-14.079387
52400.000000	-14.181076
52500.000000	-14.165158
52600.000000	-14.085482
52700.000000	-14.155167
52800.000000	-14.129524
52900.000000	-14.139634
53000.000000	-14.174785
53100.000000	-14.127720
53200.000000	-14.046857
53300.000000	-14.097271
53400.000000	-14.237303
53500.000000	-14.247188
53600.000000	-14.225981
53700.000000	-14.129251
53800.000000	-14.165656
53900.000000	-14.207859
54000.000000	-14.203592
54100.000000	-14.137677
54200.000000	-14.154169
54300.000000	-14.163901
54400.000000	-14.197967
54500.000000	-14.185431
54600.000000	-14.118939
54700.000000	-14.165741
54800.000000	-14.252525
54900.000000	-14.194521
55000.000000	-14.205374
55100.000000	-14.207261
55200.000000	-14.120778
55300.000000	-14.123861
55400.000000	-13.989093
55500.000000	-13.936986
55600.000000	-13.872953
55700.000000	-13.858178
55800.000000	-13.769918
55900.000000	-13.700454
56000.000000	-13.641864
56100.000000	-13.592281
56200.000000	-13.486952
56300.000000	-13.553708
56400.000000	-13.563038
56500.000000	-13.505976
56600.000000	-13.392524
56700.000000	-13.287116
56800.000000	-13.219575
56900.000000	-13.156904
57000.000000	-13.113365
57100.000000	-13.068647
57200.000000	-12.981264
57300.000000	-12.938583
57400.000000	-12.911872
57500.000000	-12.982563
57600.000000	-13.043413
57700.000000	-13.095318
57800.000000	-13.149483
57900.000000	-13.177805
58000.000000	-13.202697
58100.000000	-13.200103
58200.000000	-13.227192
58300.000000	-13.222038
58400.000000	-13.182238
58500.000000	-13.175513
58600.000000	-13.245944
58700.000000	-13.200550
58800.000000	-13.169776
58900.000000	-13.153155
59000.000000	-13.197821
59100.000000	-13.310403
59200.000000	-13.331036
59300.000000	-13.369704
59400.000000	-13.372834
59500.000000	-13.340512
59600.000000	-13.276898
59700.000000	-13.188492
59800.000000	-13.193103
59900.000000	-13.248445
60000.000000	-13.274749
60100.000000	-13.261278
60200.000000	-13.310152
60300.000000	-13.255927
60400.000000	-13.295280
60500.000000	-13.240860
60600.000000	-13.204224
60700.000000	-13.194571
60800.000000	-13.274880
60900.000000	-13.220320
61000.000000	-13.160842
61100.000000	-13.139897
61200.000000	-13.204938
61300.000000	-13.110926
61400.000000	-13.089544
61500.000000	-13.166687
61600.000000	-13.210384
61700.000000	-13.318252
61800.000000	-13.266150
61900.000000	-13.321248
62000.000000	-13.350140
62100.000000	-13.313575
62200.000000	-13.378104
62300.000000	-13.344737
62400.000000	-13.253635
62500.000000	-13.185447
62600.000000	-13.205574
62700.000000	-13.114220
62800.000000	-13.072045
62900.000000	-13.101145
63000.000000	-13.069087
63100.000000	-13.093098
63200.000000	-13.177522
63300.000000	-13.172501
63400.000000	-13.186325
63500.000000	-13.194411
63600.000000	-13.122274
63700.000000	-13.207168
63800.000000	-13.200680
63900.000000	-13.252192
64000.000000	-13.169635
64100.000000	-13.105915
64200.000000	-13.021193
64300.000000	-13.015676
64400.000000	-12.999647
64500.000000	-13.081536
64600.000000	-13.112459
64700.000000	-13.171785
64800.000000	-13.120269
64900.000000	-13.062124
65000.000000	-13.005800
65100.000000	-13.020872
65200.000000	-13.027154
65300.000000	-13.015058
65400.000000	-12.976131
65500.000000	-13.008034
65600.000000	-13.088071
65700.000000	-13.143832
65800.000000	-13.156610
65900.000000	-13.309066
66000.000000	-13.444701
66100.000000	-13.569563
66200.000000	-13.639374
66300.000000	-13.699408
66400.000000	-13.728576
66500.000000	-13.701088
66600.000000	-13.793551
66700.000000	-13.836052
66800.000000	-13.981658
66900.000000	-14.069696
67000.000000	-14.126419
67100.000000	-14.221012
67200.000000	-14.270827
67300.000000	-14.383648
67400.000000	-14.492151
67500.000000	-14.584803
67600.000000	-14.629987
67700.000000	-14.758997
67800.000000	-14.796445
67900.000000	-14.693902
68000.000000	-14.769666
68100.000000	-14.801600
68200.000000	-14.764195
68300.000000	-14.784588
68400.000000	-14.712156
68500.000000	-14.678070
68600.000000	-14.689987
68700.000000	-14.686664
68800.000000	-14.680619
68900.000000	-14.628751
69000.000000	-14.647126
69100.000000	-14.635717
69200.000000	-14.661825
69300.000000	-14.660771
69400.000000	-14.688351
69500.000000	-14.640123
69600.000000	-14.714360
69700.000000	-14.720639
69800.000000	-14.731673
69900.000000	-14.767303
70000.000000	-14.837444
70100.000000	-14.812671
70200.000000	-14.747657
70300.000000	-14.722870
70400.000000	-14.699279
70500.000000	-14.717908
70600.000000	-14.691511
70700.000000	-14.603627
70800.000000	-14.560580
70900.000000	-14.483759
71000.000000	-14.363912
71100.000000	-14.268996
71200.000000	-14.178773
71300.000000	-14.153499
71400.000000	-14.125062
71500.000000	-14.119670
71600.000000	-13.976231
71700.000000	-13.877746
71800.000000	-13.780724
71900.000000	-13.627864
72000.000000	-13.530617
72100.000000	-13.447162
72200.000000	-13.294603
72300.000000	-13.161526
72400.000000	-13.204362
72500.000000	-13.138502
72600.000000	-13.083881
72700.000000	-13.011797
72800.000000	-12.941475
72900.000000	-12.981246
73000.000000	-12.963640
73100.000000	-12.934863
73200.000000	-12.926191
73300.000000	-12.881075
73400.000000	-12.877825
73500.000000	-12.880956
73600.000000	-12.917504
73700.000000	-12.924270
73800.000000	-12.948398
73900.000000	-12.942848
74000.000000	-12.891632
74100.000000	-12.886448
74200.000000	-12.836050
74300.000000	-12.747728
74400.000000	-12.782000
74500.000000	-12.764681
74600.000000	-12.751663
74700.000000	-12.742571
74800.000000	-12.746131
74900.000000	-12.786895
75000.000000	-12.742635
75100.000000	-12.713514
75200.000000	-12.722275
75300.000000	-12.808706
75400.000000	-12.924901
75500.000000	-12.873397
75600.000000	-12.914878
75700.000000	-12.973316
75800.000000	-12.936553
75900.000000	-12.929291
76000.000000	-12.935731
76100.000000	-12.898923
76200.000000	-12.898366
76300.000000	-12.854333
76400.000000	-12.822103
76500.000000	-12.707497
76600.000000	-12.767900
76700.000000	-12.811961
76800.000000	-12.829050
76900.000000	-12.862153
77000.000000	-12.901157
77100.000000	-12.893754
77200.000000	-12.955390
77300.000000	-12.984745
77400.000000	-12.878144
77500.000000	-12.847638
77600.000000	-12.786472
77700.000000	-12.770641
77800.000000	-12.709033
77900.000000	-12.673611
78000.000000	-12.614279
78100.000000	-12.515568
78200.000000	-12.389162
78300.000000	-12.383264
78400.000000	-12.371811
78500.000000	-12.266098
78600.000000	-12.191035
78700.000000	-12.096993
78800.000000	-12.005296
78900.000000	-12.044232
79000.000000	-12.102077
79100.000000	-12.120021
79200.000000	-12.243648
79300.000000	-12.328497
79400.000000	-12.265640
79500.000000	-12.306028
79600.000000	-12.268151
79700.000000	-12.230973
79800.000000	-12.244584
79900.000000	-12.305000
80000.000000	-12.368755
80100.000000	-12.351951
80200.000000	-12.392695
80300.000000	-12.363224
80400.000000	-12.324563
80500.000000	-12.325151
80600.000000	-12.324252
80700.000000	-12.273573
80800.000000	-12.273581
80900.000000	-12.264616
81000.000000	-12.353194
81100.000000	-12.417022
81200.000000	-12.489904
81300.000000	-12.573547
81400.000000	-12.668325
81500.000000	-12.780909
81600.000000	-12.854597
81700.000000	-12.886057
81800.000000	-12.947655
81900.000000	-13.046425
82000.000000	-13.076411
82100.000000	-13.169436
82200.000000	-13.247025
82300.000000	-13.339483
82400.000000	-13.422758
82500.000000	-13.505769
82600.000000	-13.619044
82700.000000	-13.707535
82800.000000	-13.872644
82900.000000	-14.039821
83000.000000	-14.165207
83100.000000	-14.307513
83200.000000	-14.477806
83300.000000	-14.462969
83400.000000	-14.474181
83500.000000	-14.617185
83600.000000	-14.692594
83700.000000	-14.792753
83800.000000	-14.851360
83900.000000	-14.832385
84000.000000	-14.907209
84100.000000	-14.926972
84200.000000	-14.872864
84300.000000	-14.897074
84400.000000	-14.823321
84500.000000	-14.721277
84600.000000	-14.636974
84700.000000	-14.629852
84800.000000	-14.582968
84900.000000	-14.505705
85000.000000	-14.443438
85100.000000	-14.389653
85200.000000	-14.341387
85300.000000	-14.304567
85400.000000	-14.149332
85500.000000	-14.098522
85600.000000	-13.977198
85700.000000	-13.886115
85800.000000	-13.860396
85900.000000	-13.838168
86000.000000	-13.775567
86100.000000	-13.749815
86200.000000	-13.602342
86300.000000	-13.525152
86400.000000	-13.461499
86500.000000	-13.466785
86600.000000	-13.418560
86700.000000	-13.359605
86800.000000	-13.378716
86900.000000	-13.309055
87000.000000	-13.255404
87100.000000	-13.169423
87200.000000	-13.122496
87300.000000	-13.059722
87400.000000	-12.963758
87500.000000	-12.893370
87600.000000	-12.763777
87700.000000	-12.649185
87800.000000	-12.474316
87900.000000	-12.344754
88000.000000	-12.269494
88100.000000	-12.180192
88200.000000	-12.077378
88300.000000	-12.089870
88400.000000	-12.187830
88500.000000	-12.169241
88600.000000	-12.153369
88700.000000	-12.165314
88800.000000	-12.199145
88900.000000	-12.296022
89000.000000	-12.315042
89100.000000	-12.319227
89200.000000	-12.380774
89300.000000	-12.402962
89400.000000	-12.495014
89500.000000	-12.574445
89600.000000	-12.689330
89700.000000	-12.700274
89800.000000	-12.769550
89900.000000	-12.815649
90000.000000	-12.903974
90100.000000	-13.049260
90200.000000	-13.051433
90300.000000	-13.070442
90400.000000	-13.329604
90500.000000	-13.431861
90600.000000	-13.576346
90700.000000	-13.732202
90800.000000	-13.799223
90900.000000	-13.867760
91000.000000	-13.864457
91100.000000	-13.798450
91200.000000	-13.896356
91300.000000	-13.923495
91400.000000	-13.895792
91500.000000	-13.923248
91600.000000	-13.933587
91700.000000	-13.994721
91800.000000	-13.917409
91900.000000	-13.989729
92000.000000	-14.030919
92100.000000	-14.030603
92200.000000	-13.995110
92300.000000	-13.975776
92400.000000	-14.030834
92500.000000	-14.027854
92600.000000	-14.143970
92700.000000	-14.254099
92800.000000	-14.358637
92900.000000	-14.426087
93000.000000	-14.424818
93100.000000	-14.443813
93200.000000	-14.480423
93300.000000	-14.556738
93400.000000	-14.547231
93500.000000	-14.523873
93600.000000	-14.428101
93700.000000	-14.432708
93800.000000	-14.404114
93900.000000	-14.289263
94000.000000	-14.221352
94100.000000	-14.201161
94200.000000	-14.196845
94300.000000	-14.206998
94400.000000	-14.233393
94500.000000	-14.279030
94600.000000	-14.272378
94700.000000	-14.272284
94800.000000	-14.244139
94900.000000	-14.202939
95000.000000	-14.113690
95100.000000	-14.099525
95200.000000	-14.200761
95300.000000	-14.216617
95400.000000	-14.120891
95500.000000	-14.062075
95600.000000	-13.980549
95700.000000	-13.878227
95800.000000	-13.891062
95900.000000	-13.877088
96000.000000	-13.945125
96100.000000	-13.934580
96200.000000	-13.887855
96300.000000	-13.857434
96400.000000	-13.866821
96500.000000	-13.847187
96600.000000	-13.859660
96700.000000	-13.873476
96800.000000	-13.910965
96900.000000	-13.914989
97000.000000	-13.966023
97100.000000	-14.092831
97200.000000	-14.199262
97300.000000	-14.284984
97400.000000	-14.339701
97500.000000	-14.460402
97600.000000	-14.535464
97700.000000	-14.571319
97800.000000	-14.673220
97900.000000	-14.733915
98000.000000	-14.798833
98100.000000	-14.880641
98200.000000	-14.968576
98300.000000	-14.987048
98400.000000	-15.023647
98500.000000	-15.077813
98600.000000	-15.201748
98700.000000	-15.246808
98800.000000	-15.258302
98900.000000	-15.266465
99000.000000	-15.299427
99100.000000	-15.401847
99200.000000	-15.416953
99300.000000	-15.447141
99400.000000	-15.486281
99500.000000	-15.519079
99600.000000	-15.536193
99700.000000	-15.586019
99800.000000	-15.615753
99900.000000	-15.685132
100000.000000	-15.678979
100100.000000	-15.711502
100200.000000	-15.728715
100300.000000	-15.721583
100400.000000	-15.667780
100500.000000	-15.698332
100600.000000	-15.724504
100700.000000	-15.833073
100800.000000	-15.785500
100900.000000	-15.792856
101000.000000	-15.746541
101100.000000	-15.832969
101200.000000	-15.946526
101300.000000	-15.909995
101400.000000	-15.923490
101500.000000	-15.921587
101600.000000	-15.947271
101700.000000	-15.969632
101800.000000	-16.017447
101900.000000	-15.967326
102000.000000	-15.853396
102100.000000	-15.749900
102200.000000	-15.714175
102300.000000	-15.663790
102400.000000	-15.623562
102500.000000	-15.520513
102600.000000	-15.414807
102700.000000	-15.406489
102800.000000	-15.347928
102900.000000	-15.354322
103000.000000	-15.344361
103100.000000	-15.234816
103200.000000	-15.107193
103300.000000	-14.930458
103400.000000	-14.730125
103500.000000	-14.536580
103600.000000	-14.425383
103700.000000	-14.290289
103800.000000	-14.318128
103900.000000	-14.392417
104000.000000	-14.424633
104100.000000	-14.344378
104200.000000	-14.306239
104300.000000	-14.258069
104400.000000	-14.186566
104500.000000	-14.103234
104600.000000	-14.190023
104700.000000	-14.241237
104800.000000	-14.222902
104900.000000	-14.189638
105000.000000	-14.244670
105100.000000	-14.210789
105200.000000	-14.062592
105300.000000	-14.076349
105400.000000	-14.149311
105500.000000	-14.183778
105600.000000	-14.201479
105700.000000	-14.159215
105800.000000	-14.182385
105900.000000	-14.203478
106000.000000	-14.265174
106100.000000	-14.300282
106200.000000	-14.193658
106300.000000	-14.277162
106400.000000	-14.268881
106500.000000	-14.232476
106600.000000	-14.170569
106700.000000	-14.105598
106800.000000	-13.907595
106900.000000	-13.854508
107000.000000	-13.863200
107100.000000	-13.929371
107200.000000	-13.910779
107300.000000	-13.945366
107400.000000	-13.949164
107500.000000	-14.023047
107600.000000	-14.041110
107700.000000	-13.970617
107800.000000	-13.914725
107900.000000	-13.803131
108000.000000	-13.784700
108100.000000	-13.762146
108200.000000	-13.797460
108300.000000	-13.996011
108400.000000	-14.219728
108500.000000	-14.425553
108600.000000	-14.544918
108700.000000	-14.744342
108800.000000	-14.742639
108900.000000	-14.782580
109000.000000	-14.735472
109100.000000	-14.774344
109200.000000	-14.827825
109300.000000	-14.802674
109400.000000	-14.881188
109500.000000	-14.977258
109600.000000	-14.930949
109700.000000	-14.919240
109800.000000	-14.961146
109900.000000	-15.052350
110000.000000	-15.025131
110100.000000	-15.030729
110200.000000	-15.089472
110300.000000	-15.140506
110400.000000	-15.129168
110500.000000	-15.072530
110600.000000	-15.048106
110700.000000	-15.033472
110800.000000	-15.069708
110900.000000	-15.065463
111000.000000	-15.022571
111100.000000	-14.984632
111200.000000	-15.028264
111300.000000	-15.008799
111400.000000	-15.059046
111500.000000	-15.058225
111600.000000	-15.006231
111700.000000	-14.901522
111800.000000	-15.042346
111900.000000	-15.112627
112000.000000	-15.211791
112100.000000	-15.222087
112200.000000	-15.293321
112300.000000	-15.332526
112400.000000	-15.379421
112500.000000	-15.437277
112600.000000	-15.534264
112700.000000	-15.631741
112800.000000	-15.716258
112900.000000	-15.809036
113000.000000	-15.851576
113100.000000	-16.003409
113200.000000	-16.097784
113300.000000	-16.084071
113400.000000	-16.070295
113500.000000	-16.108427
113600.000000	-16.163837
113700.000000	-16.142561
113800.000000	-16.219156
113900.000000	-16.220306
114000.000000	-16.293270
114100.000000	-16.242798
114200.000000	-16.206132
114300.000000	-16.250330
114400.000000	-16.216990
114500.000000	-16.190194
114600.000000	-16.166223
114700.000000	-16.112830
114800.000000	-16.040036
114900.000000	-15.898395
115000.000000	-15.838624
115100.000000	-15.877311
115200.000000	-15.816351
115300.000000	-15.666844
115400.000000	-15.640866
115500.000000	-15.611825
115600.000000	-15.695940
115700.000000	-15.694577
115800.000000	-15.709472
115900.000000	-15.676993
116000.000000	-15.692858
116100.000000	-15.706067
116200.000000	-15.757280
116300.000000	-15.784847
116400.000000	-15.809179
116500.000000	-15.829054
116600.000000	-15.913617
116700.000000	-16.049639
116800.000000	-16.005731
116900.000000	-15.986337
117000.000000	-15.834057
117100.000000	-15.882585
117200.000000	-15.886007
117300.000000	-15.763243
117400.000000	-15.711303
117500.000000	-15.648149
117600.000000	-15.582134
117700.000000	-15.520740
117800.000000	-15.461805
117900.000000	-15.418350
118000.000000	-15.356988
118100.000000	-15.313754
118200.000000	-15.264059
118300.000000	-15.241417
118400.000000	-15.130182
118500.000000	-15.047954
118600.000000	-14.908093
118700.000000	-14.788380
118800.000000	-14.616355
118900.000000	-14.439397
119000.000000	-14.321961
119100.000000	-14.259604
119200.000000	-14.158329
119300.000000	-14.174215
119400.000000	-14.231933
119500.000000	-14.273654
119600.000000	-14.281817
119700.000000	-14.333106
119800.000000	-14.400558
119900.000000	-14.510318
120000.000000	-14.566963
120100.000000	-14.514031
120200.000000	-14.586229
120300.000000	-14.651021
120400.000000	-14.664551
120500.000000	-14.733822
120600.000000	-14.745084
120700.000000	-14.741672
120800.000000	-14.750212
120900.000000	-14.788164
121000.000000	-14.789795
121100.000000	-14.713547
121200.000000	-14.671891
121300.000000	-14.661546
121400.000000	-14.613895
121500.000000	-14.602547
121600.000000	-14.518426
121700.000000	-14.513736
121800.000000	-14.635101
121900.000000	-14.671301
122000.000000	-14.766512
122100.000000	-14.673977
122200.000000	-14.595673
122300.000000	-14.678654
122400.000000	-14.708323
122500.000000	-14.652688
122600.000000	-14.666196
122700.000000	-14.674084
122800.000000	-14.674649
122900.000000	-14.702557
123000.000000	-14.679244
123100.000000	-14.702001
123200.000000	-14.729512
123300.000000	-14.700934
123400.000000	-14.840917
123500.000000	-14.875054
123600.000000	-14.920948
123700.000000	-14.962746
123800.000000	-15.081677
123900.000000	-15.245235
124000.000000	-15.291092
124100.000000	-15.443316
124200.000000	-15.577477
124300.000000	-15.579171
124400.000000	-15.596584
124500.000000	-15.609521
124600.000000	-15.631496
124700.000000	-15.637035
124800.000000	-15.601902
124900.000000	-15.572764
125000.000000	-15.614283
125100.000000	-15.610602
125200.000000	-15.622850
125300.000000	-15.683617
125400.000000	-15.661672
125500.000000	-15.637562
125600.000000	-15.625198
125700.000000	-15.679135
125800.000000	-15.669385
125900.000000	-15.658289
126000.000000	-15.598266
126100.000000	-15.615335
126200.000000	-15.577360
126300.000000	-15.608886
126400.000000	-15.646032
126500.000000	-15.675194
126600.000000	-15.811811
126700.000000	-15.761164
126800.000000	-15.671168
126900.000000	-15.701261
127000.000000	-15.652388
127100.000000	-15.768882
127200.000000	-15.900016
127300.000000	-15.985472
127400.000000	-16.031920
127500.000000	-16.147500
127600.000000	-16.178295
127700.000000	-16.271022
127800.000000	-16.354932
127900.000000	-16.449579
128000.000000	-16.564480
128100.000000	-16.603215
128200.000000	-16.646553
128300.000000	-16.718983
128400.000000	-16.708500
128500.000000	-16.772824
128600.000000	-16.851656
128700.000000	-16.897715
128800.000000	-16.939517
128900.000000	-16.977547
129000.000000	-17.030459
129100.000000	-16.998499
129200.000000	-17.048893
129300.000000	-17.073579
129400.000000	-16.988263
129500.000000	-16.985379
129600.000000	-16.984478
129700.000000	-17.004334
129800.000000	-16.974912
129900.000000	-17.020182
130000.000000	-17.001701
130100.000000	-17.069375
130200.000000	-17.010031
130300.000000	-17.015916
130400.000000	-17.057994
130500.000000	-17.104240
130600.000000	-17.034621
130700.000000	-16.988891
130800.000000	-16.963256
130900.000000	-16.952398
131000.000000	-17.000236
131100.000000	-17.103349
131200.000000	-17.147069
131300.000000	-17.094794
131400.000000	-17.080396
131500.000000	-17.048347
131600.000000	-16.973742
131700.000000	-17.004373
131800.000000	-17.032309
131900.000000	-16.990869
132000.000000	-17.064376
132100.000000	-16.935809
132200.000000	-16.787159
132300.000000	-16.727557
132400.000000	-16.618575
132500.000000	-16.518821
132600.000000	-16.424529
132700.000000	-16.309844
132800.000000	-16.178041
132900.000000	-16.065508
133000.000000	-15.931756
133100.000000	-15.850850
133200.000000	-15.727377
133300.000000	-15.605150
133400.000000	-15.532646
133500.000000	-15.394937
133600.000000	-15.306449
133700.000000	-15.196803
133800.000000	-15.108283
133900.000000	-15.036032
134000.000000	-14.988712
134100.000000	-14.945272
134200.000000	-14.922458
134300.000000	-14.847622
134400.000000	-14.866631
134500.000000	-14.814762
134600.000000	-14.738061
134700.000000	-14.691140
134800.000000	-14.710248
134900.000000	-14.641907
135000.000000	-14.624661
135100.000000	-14.510442
135200.000000	-14.600766
135300.000000	-14.634882
135400.000000	-14.614697
135500.000000	-14.625432
135600.000000	-14.654255
135700.000000	-14.605788
135800.000000	-14.636003
135900.000000	-14.605849
136000.000000	-14.559942
136100.000000	-14.506878
136200.000000	-14.559395
136300.000000	-14.596425
136400.000000	-14.551730
136500.000000	-14.616492
136600.000000	-14.576476
136700.000000	-14.588469
136800.000000	-14.653522
136900.000000	-14.685970
137000.000000	-14.692984
137100.000000	-14.747863
137200.000000	-14.834691
137300.000000	-14.753070
137400.000000	-14.817068
137500.000000	-14.734449
137600.000000	-14.809860
137700.000000	-14.822445
137800.000000	-14.857253
137900.000000	-14.882146
138000.000000	-14.903930
138100.000000	-14.899487
138200.000000	-15.042715
138300.000000	-15.097182
138400.000000	-15.094627
138500.000000	-15.203794
138600.000000	-15.239572
138700.000000	-15.328787
138800.000000	-15.403601
138900.000000	-15.401245
139000.000000	-15.363506
139100.000000	-15.251036
139200.000000	-15.226293
139300.000000	-15.153987
139400.000000	-15.081432
139500.000000	-15.065091
139600.000000	-15.219417
139700.000000	-15.251757
139800.000000	-15.196807
139900.000000	-15.233758
140000.000000	-15.265703
140100.000000	-15.312756
140200.000000	-15.319446
140300.000000	-15.315852
140400.000000	-15.312601
140500.000000	-15.248203
140600.000000	-15.194779
140700.000000	-15.245682
140800.000000	-15.087617
140900.000000	-15.075992
141000.000000	-15.082130
141100.000000	-15.022570
141200.000000	-14.925298
141300.000000	-14.910206
141400.000000	-14.802663
141500.000000	-14.751635
141600.000000	-14.756091
141700.000000	-14.763039
141800.000000	-14.621310
141900.000000	-14.495295
142000.000000	-14.435302
142100.000000	-14.414617
142200.000000	-14.386410
142300.000000	-14.406439
142400.000000	-14.349578
142500.000000	-14.506008
142600.000000	-14.494781
142700.000000	-14.556661
142800.000000	-14.640404
142900.000000	-14.660514
143000.000000	-14.703159
143100.000000	-14.763073
143200.000000	-14.731157
143300.000000	-14.774566
143400.000000	-14.805774
143500.000000	-14.802375
143600.000000	-14.842738
143700.000000	-14.858090
143800.000000	-14.877756
143900.000000	-14.909540
144000.000000	-14.977114
144100.000000	-15.115005
144200.000000	-15.161712
144300.000000	-15.338137
144400.000000	-15.477364
144500.000000	-15.582338
144600.000000	-15.491588
144700.000000	-15.475434
144800.000000	-15.491660
144900.000000	-15.453050
145000.000000	-15.381262
145100.000000	-15.360964
145200.000000	-15.342228
145300.000000	-15.297344
145400.000000	-15.317081
145500.000000	-15.364732
145600.000000	-15.477560
145700.000000	-15.463196
145800.000000	-15.608856
145900.000000	-15.647764
146000.000000	-15.714346
146100.000000	-15.806540
146200.000000	-15.821757
146300.000000	-15.825264
146400.000000	-15.890531
146500.000000	-15.900925
146600.000000	-15.957012
146700.000000	-15.960779
146800.000000	-15.949384
146900.000000	-16.045146
147000.000000	-16.052584
147100.000000	-15.995696
147200.000000	-15.995755
147300.000000	-16.023764
147400.000000	-16.003890
147500.000000	-15.963653
147600.000000	-15.912939
147700.000000	-15.798910
147800.000000	-15.733493
147900.000000	-15.653484
148000.000000	-15.536179
148100.000000	-15.494932
148200.000000	-15.395611
148300.000000	-15.218381
148400.000000	-15.095747
148500.000000	-15.032816
148600.000000	-14.941851
148700.000000	-14.909248
148800.000000	-14.865050
148900.000000	-14.770982
149000.000000	-14.697767
149100.000000	-14.657571
149200.000000	-14.592755
149300.000000	-14.511673
149400.000000	-14.375410
149500.000000	-14.256792
149600.000000	-14.243687
149700.000000	-14.149270
149800.000000	-14.174405
149900.000000	-14.143010
150000.000000	-14.202567
150100.000000	-14.129870
150200.000000	-14.086774
150300.000000	-14.099284
150400.000000	-14.092298
150500.000000	-14.026850
150600.000000	-13.972695
150700.000000	-14.028586
150800.000000	-13.995763
150900.000000	-14.093852
151000.000000	-14.042454
151100.000000	-14.069214
151200.000000	-14.119022
151300.000000	-14.147957
151400.000000	-14.254925
151500.000000	-14.208029
151600.000000	-14.176160
151700.000000	-14.166480
151800.000000	-14.102096
151900.000000	-14.100697
152000.000000	-14.091974
152100.000000	-14.117260
152200.000000	-14.120120
152300.000000	-14.069913
152400.000000	-14.109106
152500.000000	-14.111537
152600.000000	-14.124539
152700.000000	-14.186224
152800.000000	-14.202188
152900.000000	-14.223894
153000.000000	-14.366229
153100.000000	-14.408483
153200.000000	-14.496673
153300.000000	-14.672396
153400.000000	-14.754393
153500.000000	-14.768422
153600.000000	-14.844388
153700.000000	-14.884317
153800.000000	-14.891089
153900.000000	-14.985626
154000.000000	-15.054446
154100.000000	-15.146567
154200.000000	-15.178626
154300.000000	-15.243244
154400.000000	-15.307996
154500.000000	-15.364964
154600.000000	-15.350457
154700.000000	-15.437067
154800.000000	-15.324288
154900.000000	-15.402093
155000.000000	-15.401436
155100.000000	-15.574113
155200.000000	-15.624367
155300.000000	-15.689850
155400.000000	-15.676822
155500.000000	-15.730438
155600.000000	-15.725179
155700.000000	-15.770392
155800.000000	-15.744183
155900.000000	-15.638697
156000.000000	-15.594686
156100.000000	-15.496643
156200.000000	-15.520304
156300.000000	-15.477480
156400.000000	-15.432090
156500.000000	-15.539568
156600.000000	-15.556745
156700.000000	-15.588783
156800.000000	-15.746865
156900.000000	-15.698801
157000.000000	-15.767205
157100.000000	-15.738129
157200.000000	-15.744689
157300.000000	-15.820843
157400.000000	-15.830004
157500.000000	-15.817880
157600.000000	-15.797854
157700.000000	-15.870391
157800.000000	-15.879790
157900.000000	-15.926875
158000.000000	-15.923158
158100.000000	-15.954762
158200.000000	-16.005818
158300.000000	-16.011465
158400.000000	-16.089922
158500.000000	-16.188197
158600.000000	-16.205806
158700.000000	-16.231223
158800.000000	-16.267729
158900.000000	-16.300328
159000.000000	-16.317110
159100.000000	-16.310684
159200.000000	-16.340657
159300.000000	-16.353894
159400.000000	-16.401736
159500.000000	-16.422836
159600.000000	-16.527940
159700.000000	-16.604500
159800.000000	-16.841477
159900.000000	-16.922096
160000.000000	-17.000618
160100.000000	-16.896529
160200.000000	-16.884942
160300.000000	-16.881835
160400.000000	-16.857922
160500.000000	-16.897505
160600.000000	-16.947935
160700.000000	-16.896261
160800.000000	-17.010111
160900.000000	-16.978416
161000.000000	-17.079622
161100.000000	-17.143180
161200.000000	-17.141384
161300.000000	-17.236117
161400.000000	-17.263458
161500.000000	-17.251555
161600.000000	-17.269601
161700.000000	-17.204404
161800.000000	-17.193414
161900.000000	-17.277836
162000.000000	-17.336913
162100.000000	-17.364770
162200.000000	-17.291963
162300.000000	-17.209720
162400.000000	-17.221184
162500.000000	-17.145619
162600.000000	-17.201502
162700.000000	-17.149478
162800.000000	-17.071394
162900.000000	-17.078610
163000.000000	-17.056383
163100.000000	-16.997999
163200.000000	-17.001222
163300.000000	-16.930870
163400.000000	-16.807211
163500.000000	-16.763649
163600.000000	-16.727504
163700.000000	-16.719706
163800.000000	-16.689560
163900.000000	-16.641629
164000.000000	-16.671204
164100.000000	-16.666120
164200.000000	-16.684586
164300.000000	-16.673688
164400.000000	-16.612843
164500.000000	-16.557939
164600.000000	-16.452984
164700.000000	-16.405996
164800.000000	-16.341641
164900.000000	-16.301084
165000.000000	-16.283518
165100.000000	-16.355804
165200.000000	-16.327594
165300.000000	-16.220428
165400.000000	-16.273194
165500.000000	-16.317837
165600.000000	-16.367275
165700.000000	-16.385178
165800.000000	-16.371910
165900.000000	-16.464670
166000.000000	-16.500746
166100.000000	-16.460014
166200.000000	-16.319267
166300.000000	-16.205918
166400.000000	-16.174507
166500.000000	-16.095922
166600.000000	-16.109675
166700.000000	-16.142774
166800.000000	-16.134451
166900.000000	-16.040601
167000.000000	-15.926202
167100.000000	-15.983304
167200.000000	-16.079808
167300.000000	-16.166292
167400.000000	-16.199120
167500.000000	-16.212520
167600.000000	-16.170458
167700.000000	-16.179711
167800.000000	-16.226284
167900.000000	-16.232321
168000.000000	-16.186372
168100.000000	-16.234124
168200.000000	-16.180196
168300.000000	-16.145403
168400.000000	-16.190040
168500.000000	-16.231708
168600.000000	-16.224746
168700.000000	-16.224303
168800.000000	-16.265419
168900.000000	-16.258683
169000.000000	-16.241898
169100.000000	-16.140086
169200.000000	-16.058691
169300.000000	-16.005927
169400.000000	-15.941240
169500.000000	-15.933700
169600.000000	-15.953729
169700.000000	-15.936704
169800.000000	-15.821145
169900.000000	-15.698398
170000.000000	-15.640055
170100.000000	-15.549951
170200.000000	-15.629125
170300.000000	-15.654179
170400.000000	-15.708197
170500.000000	-15.655976
170600.000000	-15.592862
170700.000000	-15.502360
170800.000000	-15.516400
170900.000000	-15.509833
171000.000000	-15.430290
171100.000000	-15.503440
171200.000000	-15.551044
171300.000000	-15.611436
171400.000000	-15.626001
171500.000000	-15.596846
171600.000000	-15.503313
171700.000000	-15.584046
171800.000000	-15.582295
171900.000000	-15.561402
172000.000000	-15.581763
172100.000000	-15.478041
172200.000000	-15.437235
172300.000000	-15.432461
172400.000000	-15.371576
172500.000000	-15.372623
172600.000000	-15.353563
172700.000000	-15.366560
172800.000000	-15.399597
172900.000000	-15.358050
173000.000000	-15.332593
173100.000000	-15.286770
173200.000000	-15.246696
173300.000000	-15.306128
173400.000000	-15.268588
173500.000000	-15.228467
173600.000000	-15.190654
173700.000000	-15.118564
173800.000000	-15.056683
173900.000000	-15.050803
174000.000000	-15.035107
174100.000000	-15.080969
174200.000000	-15.130764
174300.000000	-15.175750
174400.000000	-15.280979
174500.000000	-15.317444
174600.000000	-15.346724
174700.000000	-15.372230
174800.000000	-15.468608
174900.000000	-15.611808
175000.000000	-15.679814
175100.000000	-15.774931
175200.000000	-15.772552
175300.000000	-15.796247
175400.000000	-15.718875
175500.000000	-15.741615
175600.000000	-15.814096
175700.000000	-15.946949
175800.000000	-15.733014
175900.000000	-15.690220
176000.000000	-15.729054
176100.000000	-15.696421
176200.000000	-15.750438
176300.000000	-15.723961
176400.000000	-15.670568
176500.000000	-15.695491
176600.000000	-15.651765
176700.000000	-15.493002
176800.000000	-15.363598
176900.000000	-15.418872
177000.000000	-15.393059
177100.000000	-15.467819
177200.000000	-15.492199
177300.000000	-15.419844
177400.000000	-15.515335
177500.000000	-15.564608
177600.000000	-15.602960
177700.000000	-15.595280
177800.000000	-15.589517
177900.000000	-15.608811
178000.000000	-15.624920
178100.000000	-15.609200
178200.000000	-15.606998
178300.000000	-15.612047
178400.000000	-15.628593
178500.000000	-15.620274
178600.000000	-15.654448
178700.000000	-15.728116
178800.000000	-15.741873
178900.000000	-15.755500
179000.000000	-15.800845
179100.000000	-15.761307
179200.000000	-15.690625
179300.000000	-15.672588
179400.000000	-15.682482
179500.000000	-15.662790
179600.000000	-15.698706
179700.000000	-15.662532
179800.000000	-15.607040
179900.000000	-15.610363
180000.000000	-15.555627
180100.000000	-15.535946
180200.000000	-15.538170
180300.000000	-15.501025
180400.000000	-15.451715
180500.000000	-15.373559
180600.000000	-15.151491
180700.000000	-15.045650
180800.000000	-15.205154
180900.000000	-15.229614
181000.000000	-15.237988
181100.000000	-15.249914
181200.000000	-15.242109
181300.000000	-15.289061
181400.000000	-15.341996
181500.000000	-15.339754
181600.000000	-15.525291
181700.000000	-15.588247
181800.000000	-15.687451
181900.000000	-15.742557
182000.000000	-15.785923
182100.000000	-15.758256
182200.000000	-15.733568
182300.000000	-15.628418
182400.000000	-15.569822
182500.000000	-15.612706
182600.000000	-15.596186
182700.000000	-15.596119
182800.000000	-15.646536
182900.000000	-15.665223
183000.000000	-15.700551
183100.000000	-15.710811
183200.000000	-15.689898
183300.000000	-15.629695
183400.000000	-15.636065
183500.000000	-15.642014
183600.000000	-15.596026
183700.000000	-15.605942
183800.000000	-15.630686
183900.000000	-15.612937
184000.000000	-15.585799
184100.000000	-15.587552
184200.000000	-15.572497
184300.000000	-15.565231
184400.000000	-15.486202
184500.000000	-15.487269
184600.000000	-15.415740
184700.000000	-15.424624
184800.000000	-15.532495
184900.000000	-15.542136
185000.000000	-15.513683
185100.000000	-15.489376
185200.000000	-15.422414
185300.000000	-15.364683
185400.000000	-15.297048
185500.000000	-15.311773
185600.000000	-15.468972
185700.000000	-15.505538
185800.000000	-15.490636
185900.000000	-15.533309
186000.000000	-15.532823
186100.000000	-15.477792
186200.000000	-15.473606
186300.000000	-15.385847
186400.000000	-15.414086
186500.000000	-15.450984
186600.000000	-15.466500
186700.000000	-15.524124
186800.000000	-15.509385
186900.000000	-15.471094
187000.000000	-15.417502
187100.000000	-15.399742
187200.000000	-15.523329
187300.000000	-15.685377
187400.000000	-15.734605
187500.000000	-15.763833
187600.000000	-15.780914
187700.000000	-15.769348
187800.000000	-15.644686
187900.000000	-15.653626
188000.000000	-15.725075
188100.000000	-15.770749
188200.000000	-15.820851
188300.000000	-15.883778
188400.000000	-15.917628
188500.000000	-15.904197
188600.000000	-15.973766
188700.000000	-15.967477
188800.000000	-15.985030
188900.000000	-16.060489
189000.000000	-16.050356
189100.000000	-16.152928
189200.000000	-16.268977
189300.000000	-16.316594
189400.000000	-16.412658
189500.000000	-16.460327
189600.000000	-16.501595
189700.000000	-16.530824
189800.000000	-16.514155
189900.000000	-16.483364
190000.000000	-16.593604
190100.000000	-16.631521
190200.000000	-16.735421
190300.000000	-16.919783
190400.000000	-17.092305
190500.000000	-17.213224
190600.000000	-17.271257
190700.000000	-17.310926
190800.000000	-17.409571
190900.000000	-17.291806
191000.000000	-17.105890
191100.000000	-16.995892
191200.000000	-16.952732
191300.000000	-16.969429
191400.000000	-16.949889
191500.000000	-16.994777
191600.000000	-16.872722
191700.000000	-16.816170
191800.000000	-16.884757
191900.000000	-16.920099
192000.000000	-16.977307
192100.000000	-17.079640
192200.000000	-16.902249
192300.000000	-16.811573
192400.000000	-16.691229
192500.000000	-16.504388
192600.000000	-16.344969
192700.000000	-16.227901
192800.000000	-16.111107
192900.000000	-15.956605
193000.000000	-15.762353
193100.000000	-15.698291
193200.000000	-15.689566
193300.000000	-15.700120
193400.000000	-15.591575
193500.000000	-15.456151
193600.000000	-15.257964
193700.000000	-15.085696
193800.000000	-14.933955
193900.000000	-14.812876
194000.000000	-14.776378
194100.000000	-14.735270
194200.000000	-14.797036
194300.000000	-14.738982
194400.000000	-14.713094
194500.000000	-14.690917
194600.000000	-14.701678
194700.000000	-14.658475
194800.000000	-14.637229
194900.000000	-14.606829
195000.000000	-14.629007
195100.000000	-14.629883
195200.000000	-14.645900
195300.000000	-14.625494
195400.000000	-14.541847
195500.000000	-14.487730
195600.000000	-14.437928
195700.000000	-14.363083
195800.000000	-14.338029
195900.000000	-14.361406
196000.000000	-14.451835
196100.000000	-14.497114
196200.000000	-14.511034
196300.000000	-14.593276
196400.000000	-14.647572
196500.000000	-14.637615
196600.000000	-14.715013
196700.000000	-14.720266
196800.000000	-14.708961
196900.000000	-14.731002
197000.000000	-14.641821
197100.000000	-14.575225
197200.000000	-14.675424
197300.000000	-14.774326
197400.000000	-14.802947
197500.000000	-14.961326
197600.000000	-15.030307
197700.000000	-15.132029
197800.000000	-15.262554
197900.000000	-15.389026
198000.000000	-15.543050
198100.000000	-15.551787
198200.000000	-15.584212
198300.000000	-15.574347
198400.000000	-15.715471
198500.000000	-15.864834
198600.000000	-15.979028
198700.000000	-16.122408
198800.000000	-16.141503
198900.000000	-16.103030
199000.000000	-16.058122
199100.000000	-15.979803
199200.000000	-15.857999
199300.000000	-15.828054
199400.000000	-15.821345
199500.000000	-15.809674
199600.000000	-15.777316
199700.000000	-15.777444
199800.000000	-15.738628
199900.000000	-15.722715
200000.000000	-15.696627
200100.000000	-15.733199
200200.000000	-15.621655
200300.000000	-15.567814
200400.000000	-15.582017
200500.000000	-15.476961
200600.000000	-15.502741
200700.000000	-15.550659
200800.000000	-15.495507
200900.000000	-15.600117
201000.000000	-15.704286
201100.000000	-15.902317
201200.000000	-15.962136
201300.000000	-15.914466
201400.000000	-15.880856
201500.000000	-15.883386
201600.000000	-15.885724
201700.000000	-15.886898
201800.000000	-15.879063
201900.000000	-15.830844
202000.000000	-15.842495
202100.000000	-15.874102
202200.000000	-15.834739
202300.000000	-15.824080
202400.000000	-15.844323
202500.000000	-15.843241
202600.000000	-15.942041
202700.000000	-15.919874
202800.000000	-15.957881
202900.000000	-15.855050
203000.000000	-15.836176
203100.000000	-15.884921
203200.000000	-15.799919
203300.000000	-15.865400
203400.000000	-15.764691
203500.000000	-15.700405
203600.000000	-15.763118
203700.000000	-15.818294
203800.000000	-15.871792
203900.000000	-15.981234
204000.000000	-16.052528
204100.000000	-16.115750
204200.000000	-16.188682
204300.000000	-16.223587
204400.000000	-16.255469
204500.000000	-16.247998
204600.000000	-16.312171
204700.000000	-16.343686
204800.000000	-16.383609
204900.000000	-16.455839
205000.000000	-16.442787
205100.000000	-16.426912
205200.000000	-16.519302
205300.000000	-16.581423
205400.000000	-16.633841
205500.000000	-16.778259
205600.000000	-16.762472
205700.000000	-16.820749
205800.000000	-16.929532
205900.000000	-16.933370
206000.000000	-17.012339
206100.000000	-16.881413
206200.000000	-16.890930
206300.000000	-16.900079
206400.000000	-16.914869
206500.000000	-16.965516
206600.000000	-17.000493
206700.000000	-17.043767
206800.000000	-17.111059
206900.000000	-17.217770
207000.000000	-17.334325
207100.000000	-17.338899
207200.000000	-17.374930
207300.000000	-17.391660
207400.000000	-17.452489
207500.000000	-17.410497
207600.000000	-17.405927
207700.000000	-17.508831
207800.000000	-17.493012
207900.000000	-17.642765
208000.000000	-17.726658
208100.000000	-17.680944
208200.000000	-17.752273
208300.000000	-17.741830
208400.000000	-17.799273
208500.000000	-17.832416
208600.000000	-17.744622
208700.000000	-17.648770
208800.000000	-17.720994
208900.000000	-17.659324
209000.000000	-17.717013
209100.000000	-17.752462
209200.000000	-17.645697
209300.000000	-17.536428
209400.000000	-17.431401
209500.000000	-17.431101
209600.000000	-17.377583
209700.000000	-17.418043
209800.000000	-17.428112
209900.000000	-17.365910
210000.000000	-17.401057
210100.000000	-17.393425
210200.000000	-17.329897
210300.000000	-17.335410
210400.000000	-17.364842
210500.000000	-17.439424
210600.000000	-17.475813
210700.000000	-17.485634
210800.000000	-17.389392
210900.000000	-17.394284
211000.000000	-17.266238
211100.000000	-17.366917
211200.000000	-17.312462
211300.000000	-17.368873
211400.000000	-17.448053
211500.000000	-17.348097
211600.000000	-17.380465
211700.000000	-17.369925
211800.000000	-17.370947
211900.000000	-17.335550
212000.000000	-17.383539
212100.000000	-17.384214
212200.000000	-17.476642
212300.000000	-17.385731
212400.000000	-17.318062
212500.000000	-17.353522
212600.000000	-17.448829
212700.000000	-17.383306
212800.000000	-17.392696
212900.000000	-17.354753
213000.000000	-17.215053
213100.000000	-17.187880
213200.000000	-17.121238
213300.000000	-16.961955
213400.000000	-17.009201
213500.000000	-17.108436
213600.000000	-17.245015
213700.000000	-17.373626
213800.000000	-17.379564
213900.000000	-17.369773
214000.000000	-17.272427
214100.000000	-17.175392
214200.000000	-17.217304
214300.000000	-17.320792
214400.000000	-17.310330
214500.000000	-17.341761
214600.000000	-17.367905
214700.000000	-17.279960
214800.000000	-17.239850
214900.000000	-17.314215
215000.000000	-17.275390
215100.000000	-17.318342
215200.000000	-17.372308
215300.000000	-17.410652
215400.000000	-17.320582
215500.000000	-17.240194
215600.000000	-17.215292
215700.000000	-17.160825
215800.000000	-17.232345
215900.000000	-17.228983
216000.000000	-17.303395
216100.000000	-17.278041
216200.000000	-17.364179
216300.000000	-17.381554
216400.000000	-17.287828
216500.000000	-17.374033
216600.000000	-17.346696
216700.000000	-17.400129
216800.000000	-17.381084
216900.000000	-17.309599
217000.000000	-17.177698
217100.000000	-17.207097
217200.000000	-17.130313
217300.000000	-17.306413
217400.000000	-17.333591
217500.000000	-17.370822
217600.000000	-17.259126
217700.000000	-17.310473
217800.000000	-17.411955
217900.000000	-17.397011
218000.000000	-17.504501
218100.000000	-17.582057
218200.000000	-17.705275
218300.000000	-17.870610
218400.000000	-17.874243
218500.000000	-17.740612
218600.000000	-17.716545
218700.000000	-17.594212
218800.000000	-17.539281
218900.000000	-17.644219
219000.000000	-17.739946
219100.000000	-17.831246
219200.000000	-17.942192
219300.000000	-18.003573
219400.000000	-18.148306
219500.000000	-18.193496
219600.000000	-18.231394
219700.000000	-18.323666
219800.000000	-18.375655
219900.000000	-18.368231
220000.000000	-18.410193
220100.000000	-18.391348
220200.000000	-18.401655
220300.000000	-18.350364
220400.000000	-18.423140
220500.000000	-18.425490
220600.000000	-18.400553
220700.000000	-18.459731
220800.000000	-18.459381
220900.000000	-18.469641
221000.000000	-18.458605
221100.000000	-18.471955
221200.000000	-18.512532
221300.000000	-18.521594
221400.000000	-18.581333
221500.000000	-18.612850
221600.000000	-18.598415
221700.000000	-18.529789
221800.000000	-18.485467
221900.000000	-18.526005
222000.000000	-18.506108
222100.000000	-18.485210
222200.000000	-18.439584
222300.000000	-18.242352
222400.000000	-18.234703
222500.000000	-18.241086
222600.000000	-18.266441
222700.000000	-18.322705
222800.000000	-18.308332
222900.000000	-18.279865
223000.000000	-18.203283
223100.000000	-18.162727
223200.000000	-18.020624
223300.000000	-17.923107
223400.000000	-17.808462
223500.000000	-17.824207
223600.000000	-17.822834
223700.000000	-17.843286
223800.000000	-17.798801
223900.000000	-17.754057
224000.000000	-17.748467
224100.000000	-17.663840
224200.000000	-17.627638
224300.000000	-17.545546
224400.000000	-17.548362
224500.000000	-17.454523
224600.000000	-17.448847
224700.000000	-17.411111
224800.000000	-17.398966
224900.000000	-17.339328
225000.000000	-17.291548
225100.000000	-17.230837
225200.000000	-17.122381
225300.000000	-17.131983
225400.000000	-17.076351
225500.000000	-17.045493
225600.000000	-17.042125
225700.000000	-16.945666
225800.000000	-16.904633
225900.000000	-16.868128
226000.000000	-16.860479
226100.000000	-16.796979
226200.000000	-16.684870
226300.000000	-16.600466
226400.000000	-16.504977
226500.000000	-16.539554
226600.000000	-16.476101
226700.000000	-16.504789
226800.000000	-16.570228
226900.000000	-16.547387
227000.000000	-16.655515
227100.000000	-16.628979
227200.000000	-16.690763
227300.000000	-16.720442
227400.000000	-16.771210
227500.000000	-16.760535
227600.000000	-16.735687
227700.000000	-16.599720
227800.000000	-16.542552
227900.000000	-16.628435
228000.000000	-16.632072
228100.000000	-16.666546
228200.000000	-16.769490
228300.000000	-16.853305
228400.000000	-16.952797
228500.000000	-17.090929
228600.000000	-17.133829
228700.000000	-17.194110
228800.000000	-17.216007
228900.000000	-17.262930
229000.000000	-17.176270
229100.000000	-17.182363
229200.000000	-17.091828
229300.000000	-17.090365
229400.000000	-17.028756
229500.000000	-17.045667
229600.000000	-17.014023
229700.000000	-16.948147
229800.000000	-16.912040
229900.000000	-16.833466
230000.000000	-16.762293
230100.000000	-16.688622
230200.000000	-16.609245
230300.000000	-16.504826
230400.000000	-16.596546
230500.000000	-16.534386
230600.000000	-16.549304
230700.000000	-16.574207
230800.000000	-16.609142
230900.000000	-16.595617
231000.000000	-16.630322
231100.000000	-16.637513
231200.000000	-16.657874
231300.000000	-16.637529
231400.000000	-16.661407
231500.000000	-16.550797
231600.000000	-16.477663
231700.000000	-16.323912
231800.000000	-16.169287
231900.000000	-16.057803
232000.000000	-15.963567
232100.000000	-15.983416
232200.000000	-15.946664
232300.000000	-16.036041
232400.000000	-16.039335
232500.000000	-16.051677
232600.000000	-15.979711
232700.000000	-15.992469
232800.000000	-15.950176
232900.000000	-15.867594
233000.000000	-15.847727
233100.000000	-15.885234
233200.000000	-15.882097
233300.000000	-15.806667
233400.000000	-15.750089
233500.000000	-15.652616
233600.000000	-15.610535
233700.000000	-15.609657
233800.000000	-15.682789
233900.000000	-15.672893
234000.000000	-15.697790
234100.000000	-15.811453
234200.000000	-15.901903
234300.000000	-15.911871
234400.000000	-15.942650
234500.000000	-15.982697
234600.000000	-16.022355
234700.000000	-16.133128
234800.000000	-16.165582
234900.000000	-16.296034
235000.000000	-16.415920
235100.000000	-16.598903
235200.000000	-16.825220
235300.000000	-17.019105
235400.000000	-17.034941
235500.000000	-17.180091
235600.000000	-17.246329
235700.000000	-17.312356
235800.000000	-17.334462
235900.000000	-17.349256
236000.000000	-17.372699
236100.000000	-17.421042
236200.000000	-17.478356
236300.000000	-17.542670
236400.000000	-17.564655
236500.000000	-17.652638
236600.000000	-17.780874
236700.000000	-17.972870
236800.000000	-18.104432
236900.000000	-18.302300
237000.000000	-18.427464
237100.000000	-18.425176
237200.000000	-18.402440
237300.000000	-18.393457
237400.000000	-18.358642
237500.000000	-18.299303
237600.000000	-18.440035
237700.000000	-18.534512
237800.000000	-18.604292
237900.000000	-18.700120
238000.000000	-18.864504
238100.000000	-18.790942
238200.000000	-18.818664
238300.000000	-18.951022
238400.000000	-18.962467
238500.000000	-18.978380
238600.000000	-19.033394
238700.000000	-19.098489
238800.000000	-19.066304
238900.000000	-19.017981
239000.000000	-19.007531
239100.000000	-19.015681
239200.000000	-19.029896
239300.000000	-19.155341
239400.000000	-19.201943
239500.000000	-19.186045
239600.000000	-19.170955
239700.000000	-19.189368
239800.000000	-19.201397
239900.000000	-19.271154
240000.000000	-19.258867
240100.000000	-19.114850
240200.000000	-19.035009
240300.000000	-19.028170
240400.000000	-18.989486
240500.000000	-18.869931
240600.000000	-18.775300
240700.000000	-18.660603
240800.000000	-18.585077
240900.000000	-18.521498
241000.000000	-18.357116
241100.000000	-18.213672
241200.000000	-18.088682
241300.000000	-18.062475
241400.000000	-17.990760
241500.000000	-17.886688
241600.000000	-17.858859
241700.000000	-17.672991
241800.000000	-17.474638
241900.000000	-17.276942
242000.000000	-17.162982
242100.000000	-17.153047
242200.000000	-17.189788
242300.000000	-17.159423
242400.000000	-17.197182
242500.000000	-17.168118
242600.000000	-17.151196
242700.000000	-17.123543
242800.000000	-17.047875
242900.000000	-17.020841
243000.000000	-16.939558
243100.000000	-17.006060
243200.000000	-16.996339
243300.000000	-16.958204
243400.000000	-17.067945
243500.000000	-17.164472
243600.000000	-17.134489
243700.000000	-16.979867
243800.000000	-16.896879
243900.000000	-16.819203
244000.000000	-16.705858
244100.000000	-16.612162
244200.000000	-16.470591
244300.000000	-16.319181
244400.000000	-16.174009
244500.000000	-16.099546
244600.000000	-16.111317
244700.000000	-16.106031
244800.000000	-16.113324
244900.000000	-15.926494
245000.000000	-15.734465
245100.000000	-15.644640
245200.000000	-15.528820
245300.000000	-15.300431
245400.000000	-15.214755
245500.000000	-15.285907
245600.000000	-15.296619
245700.000000	-15.278894
245800.000000	-15.291588
245900.000000	-15.404149
246000.000000	-15.522571
246100.000000	-15.604344
246200.000000	-15.643411
246300.000000	-15.563890
246400.000000	-15.553996
246500.000000	-15.636263
246600.000000	-15.555183
246700.000000	-15.683875
246800.000000	-15.869745
246900.000000	-16.043022
247000.000000	-16.145530
247100.000000	-16.250546
247200.000000	-16.238004
247300.000000	-16.280190
247400.000000	-16.252022
247500.000000	-16.254675
247600.000000	-16.222625
247700.000000	-16.200661
247800.000000	-16.191928
247900.000000	-16.200913
248000.000000	-16.194257
248100.000000	-16.073460
248200.000000	-15.999157
248300.000000	-16.012115
248400.000000	-15.860144
248500.000000	-15.818793
248600.000000	-15.766073
248700.000000	-15.839097
248800.000000	-15.932610
248900.000000	-15.957068
249000.000000	-16.037335
249100.000000	-15.956583
249200.000000	-16.002113
249300.000000	-16.067926
249400.000000	-16.188703
249500.000000	-16.261636
249600.000000	-16.279176
249700.000000	-16.268575
249800.000000	-16.317112
249900.000000	-16.473564
250000.000000	-16.676155
250100.000000	-16.869259
250200.000000	-16.996870
250300.000000	-17.158139
250400.000000	-17.245547
250500.000000	-17.256462
250600.000000	-17.331490
250700.000000	-17.437133
250800.000000	-17.488460
250900.000000	-17.415561
251000.000000	-17.417894
251100.000000	-17.430271
251200.000000	-17.490587
251300.000000	-17.582757
251400.000000	-17.656641
251500.000000	-17.639540
251600.000000	-17.714969
251700.000000	-17.781794
251800.000000	-17.791466
251900.000000	-17.788008
252000.000000	-17.749646
252100.000000	-17.675358
252200.000000	-17.741528
252300.000000	-17.738259
252400.000000	-17.786187
252500.000000	-17.879854
252600.000000	-17.894792
252700.000000	-17.869471
252800.000000	-17.809699
252900.000000	-17.777175
253000.000000	-17.718636
253100.000000	-17.826630
253200.000000	-17.896962
253300.000000	-17.875743
253400.000000	-17.958009
253500.000000	-17.949901
253600.000000	-18.045666
253700.000000	-18.011420
253800.000000	-18.042226
253900.000000	-18.172553
254000.000000	-18.366922
254100.000000	-18.578703
254200.000000	-18.744760
254300.000000	-18.769824
254400.000000	-18.709906
254500.000000	-18.724942
254600.000000	-18.716602
254700.000000	-18.650093
254800.000000	-18.505139
254900.000000	-18.463193
255000.000000	-18.484898
255100.000000	-18.401773
255200.000000	-18.411841
255300.000000	-18.372568
255400.000000	-18.318517
255500.000000	-18.284535
255600.000000	-18.218768
255700.000000	-18.245912
255800.000000	-18.194860
255900.000000	-18.251205
256000.000000	-18.175223
256100.000000	-18.184698
256200.000000	-18.138974
256300.000000	-18.172598
256400.000000	-18.184033
256500.000000	-18.051511
256600.000000	-18.072217
256700.000000	-17.989966
256800.000000	-17.965564
256900.000000	-17.955625
257000.000000	-17.975987
257100.000000	-17.928326
257200.000000	-17.807684
257300.000000	-17.737276
257400.000000	-17.680611
257500.000000	-17.684880
257600.000000	-17.754434
257700.000000	-17.772888
257800.000000	-17.841386
257900.000000	-17.853416
258000.000000	-17.928669
258100.000000	-17.939893
258200.000000	-17.886347
258300.000000	-17.890049
258400.000000	-17.927983
258500.000000	-17.901061
258600.000000	-17.916613
258700.000000	-17.900950
258800.000000	-17.876702
258900.000000	-17.868005
259000.000000	-17.676598
259100.000000	-17.553222
259200.000000	-17.477867
259300.000000	-17.504007
259400.000000	-17.462797
259500.000000	-17.429957
259600.000000	-17.351885
259700.000000	-17.399742
259800.000000	-17.469659
259900.000000	-17.323237
260000.000000	-17.307008
260100.000000	-17.403946
260200.000000	-17.293896
260300.000000	-17.304496
260400.000000	-17.364828
260500.000000	-17.319416
260600.000000	-17.254016
260700.000000	-17.257772
260800.000000	-17.287659
260900.000000	-17.240349
261000.000000	-17.370601
261100.000000	-17.425382
261200.000000	-17.487887
261300.000000	-17.426988
261400.000000	-17.337478
261500.000000	-17.565258
261600.000000	-17.540753
261700.000000	-17.647883
261800.000000	-17.588882
261900.000000	-17.570068
262000.000000	-17.460245
262100.000000	-17.496115
262200.000000	-17.517121
262300.000000	-17.442800
262400.000000	-17.473779
262500.000000	-17.398899
262600.000000	-17.292613
262700.000000	-17.356064
262800.000000	-17.246308
262900.000000	-17.233572
263000.000000	-17.176495
263100.000000	-17.099644
263200.000000	-17.057643
263300.000000	-17.067251
263400.000000	-17.026136
263500.000000	-17.037451
263600.000000	-17.003943
263700.000000	-17.026684
263800.000000	-17.037850
263900.000000	-17.012611
264000.000000	-17.134204
264100.000000	-17.143498
264200.000000	-17.242892
264300.000000	-17.237300
264400.000000	-17.264325
264500.000000	-17.310662
264600.000000	-17.363734
264700.000000	-17.309169
264800.000000	-17.338560
264900.000000	-17.551328
265000.000000	-17.543357
265100.000000	-17.582434
265200.000000	-17.654809
265300.000000	-17.656443
265400.000000	-17.613330
265500.000000	-17.656857
265600.000000	-17.721346
265700.000000	-17.681413
265800.000000	-17.650660
265900.000000	-17.672497
266000.000000	-17.595268
266100.000000	-17.600107
266200.000000	-17.608518
266300.000000	-17.661657
266400.000000	-17.717617
266500.000000	-17.627705
266600.000000	-17.641482
266700.000000	-17.601826
266800.000000	-17.699392
266900.000000	-17.709312
267000.000000	-17.807824
267100.000000	-17.835730
267200.000000	-17.913350
267300.000000	-18.087831
267400.000000	-18.112413
267500.000000	-18.088877
267600.000000	-18.197338
267700.000000	-18.145142
267800.000000	-18.229656
267900.000000	-18.246950
268000.000000	-18.275552
268100.000000	-18.265925
268200.000000	-18.425725
268300.000000	-18.393741
268400.000000	-18.452300
268500.000000	-18.455804
268600.000000	-18.403793
268700.000000	-18.448721
268800.000000	-18.462782
268900.000000	-18.463198
269000.000000	-18.471290
269100.000000	-18.550801
269200.000000	-18.456580
269300.000000	-18.377817
269400.000000	-18.449555
269500.000000	-18.448618
269600.000000	-18.399923
269700.000000	-18.382778
269800.000000	-18.434120
269900.000000	-18.324833
270000.000000	-18.277549
270100.000000	-18.217501
270200.000000	-18.244419
270300.000000	-18.196156
270400.000000	-18.190259
270500.000000	-18.091837
270600.000000	-18.119417
270700.000000	-18.075394
270800.000000	-18.189164
270900.000000	-18.146423
271000.000000	-18.154357
271100.000000	-18.080801
271200.000000	-18.000728
271300.000000	-17.897676
271400.000000	-17.826375
271500.000000	-17.801080
271600.000000	-17.665411
271700.000000	-17.589539
271800.000000	-17.590976
271900.000000	-17.554461
272000.000000	-17.602664
272100.000000	-17.564150
272200.000000	-17.549219
272300.000000	-17.496953
272400.000000	-17.362719
272500.000000	-17.344562
272600.000000	-17.321123
272700.000000	-17.176968
272800.000000	-17.170527
272900.000000	-17.232039
273000.000000	-17.186134
273100.000000	-17.292665
273200.000000	-17.227756
273300.000000	-17.243962
273400.000000	-17.184667
273500.000000	-17.098898
273600.000000	-17.132523
273700.000000	-17.120082
273800.000000	-17.137180
273900.000000	-17.171885
274000.000000	-17.124311
274100.000000	-17.176412
274200.000000	-17.261819
274300.000000	-17.277496
274400.000000	-17.264361
274500.000000	-17.198918
274600.000000	-17.247826
274700.000000	-17.378762
274800.000000	-17.209314
274900.000000	-17.259799
275000.000000	-17.335024
275100.000000	-17.272299
275200.000000	-17.300818
275300.000000	-17.337129
275400.000000	-17.385514
275500.000000	-17.527709
275600.000000	-17.533396
275700.000000	-17.610208
275800.000000	-17.603039
275900.000000	-17.571534
276000.000000	-17.699555
276100.000000	-17.758767
276200.000000	-17.858985
276300.000000	-17.884798
276400.000000	-17.884918
276500.000000	-17.878840
276600.000000	-18.014593
276700.000000	-18.047396
276800.000000	-18.033211
276900.000000	-18.084668
277000.000000	-18.011994
277100.000000	-18.067209
277200.000000	-18.140055
277300.000000	-18.001167
277400.000000	-18.016632
277500.000000	-17.959136
277600.000000	-17.701920
277700.000000	-17.733699
277800.000000	-17.666988
277900.000000	-17.545547
278000.000000	-17.597554
278100.000000	-17.577752
278200.000000	-17.501225
278300.000000	-17.564950
278400.000000	-17.615934
278500.000000	-17.735306
278600.000000	-17.701785
278700.000000	-17.719157
278800.000000	-17.702528
278900.000000	-17.681700
279000.000000	-17.636773
279100.000000	-17.536778
279200.000000	-17.441385
279300.000000	-17.483910
279400.000000	-17.466502
279500.000000	-17.540280
279600.000000	-17.513477
279700.000000	-17.438865
279800.000000	-17.526855
279900.000000	-17.575593
280000.000000	-17.491099
280100.000000	-17.493664
280200.000000	-17.492893
280300.000000	-17.499862
280400.000000	-17.421402
280500.000000	-17.358842
280600.000000	-17.263788
280700.000000	-17.134289
280800.000000	-16.968218
280900.000000	-16.939013
281000.000000	-16.805513
281100.000000	-16.762074
281200.000000	-16.720905
281300.000000	-16.746372
281400.000000	-16.835782
281500.000000	-16.847807
281600.000000	-16.793855
281700.000000	-16.832519
281800.000000	-16.820989
281900.000000	-16.812451
282000.000000	-16.822891
282100.000000	-16.811701
282200.000000	-16.733105
282300.000000	-16.896750
282400.000000	-16.991001
282500.000000	-17.134284
282600.000000	-17.377890
282700.000000	-17.518336
282800.000000	-17.682557
282900.000000	-17.734328
283000.000000	-17.674047
283100.000000	-17.650128
283200.000000	-17.699022
283300.000000	-17.654802
283400.000000	-17.601947
283500.000000	-17.516852
283600.000000	-17.447476
283700.000000	-17.465132
283800.000000	-17.413989
283900.000000	-17.440201
284000.000000	-17.414185
284100.000000	-17.421674
284200.000000	-17.416141
284300.000000	-17.446946
284400.000000	-17.438236
284500.000000	-17.445957
284600.000000	-17.472525
284700.000000	-17.492433
284800.000000	-17.484052
284900.000000	-17.505466
285000.000000	-17.551250
285100.000000	-17.556224
285200.000000	-17.558605
285300.000000	-17.489289
285400.000000	-17.578137
285500.000000	-17.631405
285600.000000	-17.724715
285700.000000	-17.794501
285800.000000	-17.873314
285900.000000	-17.958160
286000.000000	-18.041265
286100.000000	-18.083432
286200.000000	-18.097728
286300.000000	-18.207054
286400.000000	-18.256295
286500.000000	-18.311002
286600.000000	-18.322534
286700.000000	-18.394364
286800.000000	-18.341518
286900.000000	-18.251758
287000.000000	-18.172928
287100.000000	-17.972991
287200.000000	-17.840661
287300.000000	-17.675177
287400.000000	-17.558327
287500.000000	-17.411307
287600.000000	-17.291688
287700.000000	-17.298414
287800.000000	-17.259492
287900.000000	-17.269274
288000.000000	-17.370647
288100.000000	-17.423516
288200.000000	-17.444706
288300.000000	-17.502135
288400.000000	-17.514167
288500.000000	-17.649075
288600.000000	-17.661450
288700.000000	-17.459149
288800.000000	-17.346952
288900.000000	-17.260098
289000.000000	-17.332984
289100.000000	-17.326685
289200.000000	-17.290961
289300.000000	-17.259892
289400.000000	-17.283127
289500.000000	-17.273150
289600.000000	-17.213461
289700.000000	-17.247140
289800.000000	-17.209411
289900.000000	-17.160666
290000.000000	-17.181688
290100.000000	-17.213669
290200.000000	-17.250774
290300.000000	-17.294264
290400.000000	-17.252666
290500.000000	-17.234622
290600.000000	-17.151519
290700.000000	-17.127647
290800.000000	-17.141151
290900.000000	-17.181819
291000.000000	-17.081766
291100.000000	-17.084137
291200.000000	-17.111281
291300.000000	-17.049536
291400.000000	-16.979166
291500.000000	-16.889831
291600.000000	-16.869550
291700.000000	-16.820795
291800.000000	-16.862943
291900.000000	-16.962452
292000.000000	-17.012810
292100.000000	-17.191855
292200.000000	-17.270568
292300.000000	-17.426973
292400.000000	-17.517077
292500.000000	-17.684589
292600.000000	-17.782069
292700.000000	-17.695770
292800.000000	-17.643204
292900.000000	-17.680332
293000.000000	-17.733791
293100.000000	-17.657281
293200.000000	-17.609559
293300.000000	-17.458831
293400.000000	-17.423423
293500.000000	-17.303692
293600.000000	-17.309079
293700.000000	-17.455239
293800.000000	-17.598526
293900.000000	-17.680649
294000.000000	-17.550412
294100.000000	-17.482685
294200.000000	-17.553683
294300.000000	-17.609548
294400.000000	-17.610040
294500.000000	-17.547854
294600.000000	-17.629136
294700.000000	-17.660229
294800.000000	-17.685639
294900.000000	-17.621967
295000.000000	-17.546227
295100.000000	-17.492933
295200.000000	-17.505745
295300.000000	-17.447618
295400.000000	-17.364645
295500.000000	-17.355754
295600.000000	-17.379215
295700.000000	-17.427892
295800.000000	-17.529264
295900.000000	-17.525129
296000.000000	-17.586838
296100.000000	-17.585851
296200.000000	-17.508053
296300.000000	-17.502489
296400.000000	-17.530742
296500.000000	-17.572498
296600.000000	-17.572162
296700.000000	-17.519440
296800.000000	-17.539439
296900.000000	-17.488116
297000.000000	-17.510840
297100.000000	-17.489148
297200.000000	-17.562929
297300.000000	-17.568850
297400.000000	-17.633431
297500.000000	-17.629747
297600.000000	-17.654900
297700.000000	-17.753041
297800.000000	-17.839530
297900.000000	-17.833823
298000.000000	-17.755882
298100.000000	-17.823969
298200.000000	-17.828322
298300.000000	-17.965803
298400.000000	-18.044979
298500.000000	-18.184278
298600.000000	-18.300781
298700.000000	-18.274635
298800.000000	-18.286222
298900.000000	-18.327231
299000.000000	-18.497072
299100.000000	-18.499377
299200.000000	-18.534164
299300.000000	-18.433656
299400.000000	-18.412468
299500.000000	-18.460783
299600.000000	-18.407995
299700.000000	-18.342160
299800.000000	-18.293724
299900.000000	-18.316510
300000.000000	-18.343190
300100.000000	-18.378516
300200.000000	-18.379931
300300.000000	-18.497980
300400.000000	-18.648697
300500.000000	-18.536856
300600.000000	-18.546120
300700.000000	-18.495383
300800.000000	-18.217532
300900.000000	-18.052900
301000.000000	-17.917572
301100.000000	-17.699354
301200.000000	-17.684329
301300.000000	-17.585987
301400.000000	-17.685185
301500.000000	-17.664418
301600.000000	-17.648764
301700.000000	-17.615743
301800.000000	-17.642725
301900.000000	-17.712007
302000.000000	-17.753630
302100.000000	-17.754148
302200.000000	-17.662992
302300.000000	-17.572545
302400.000000	-17.380792
302500.000000	-17.256755
302600.000000	-17.116100
302700.000000	-16.983674
302800.000000	-16.886800
302900.000000	-16.769931
303000.000000	-16.734922
303100.000000	-16.719848
303200.000000	-16.788150
303300.000000	-16.771429
303400.000000	-16.709281
303500.000000	-16.573459
303600.000000	-16.599138
303700.000000	-16.621654
303800.000000	-16.586201
303900.000000	-16.553317
304000.000000	-16.589935
304100.000000	-16.637317
304200.000000	-16.651233
304300.000000	-16.660134
304400.000000	-16.779374
304500.000000	-16.723719
304600.000000	-16.763767
304700.000000	-16.847591
304800.000000	-16.813515
304900.000000	-16.741439
305000.000000	-16.547894
305100.000000	-16.593098
305200.000000	-16.799172
305300.000000	-17.053407
305400.000000	-17.372169
305500.000000	-17.444087
305600.000000	-17.482553
305700.000000	-17.557876
305800.000000	-17.358580
305900.000000	-17.319571
306000.000000	-17.698059
306100.000000	-18.261578
306200.000000	-18.702219
306300.000000	-19.219686
306400.000000	-19.335592
306500.000000	-19.216129
306600.000000	-19.588470
306700.000000	-20.053113
306800.000000	-19.888040
306900.000000	-19.730639
307000.000000	-19.973019
307100.000000	-22.728369


==> plot_data/cancellation_performance_smoothed_MA500_IIP2_60dBm_no_DC_clustered_Tx_IM2LMS_mu_1_200_gamma_0_001_w0_1e-4.dat <==
0.000000	0.000000
100.000000	0.030487
200.000000	0.014562
300.000000	0.009403
400.000000	0.005927
500.000000	0.003010
600.000000	-0.002518
700.000000	0.009680
800.000000	0.007753
900.000000	0.006223
1000.000000	0.004224
1100.000000	0.001414
1200.000000	0.000940
1300.000000	-0.000798
1400.000000	-0.001588
1500.000000	-0.002555
1600.000000	0.000748
1700.000000	-0.001603
1800.000000	-0.001946
1900.000000	-0.003440
2000.000000	-0.008496
2100.000000	-0.002879
2200.000000	0.004186
2300.000000	0.002922
2400.000000	0.008976
2500.000000	0.001460
2600.000000	0.000146
2700.000000	0.002978
2800.000000	0.006093
2900.000000	0.003482
3000.000000	0.001005
3100.000000	0.003428
3200.000000	0.005981
3300.000000	-0.000658
3400.000000	0.015164
3500.000000	0.017343
3600.000000	0.013377
3700.000000	0.009500
3800.000000	0.001371
3900.000000	-0.006743
4000.000000	-0.014567
4100.000000	-0.019471
4200.000000	-0.021312
4300.000000	-0.016703
4400.000000	-0.028965
4500.000000	-0.017437
4600.000000	-0.012098
4700.000000	-0.009541
4800.000000	-0.009152
4900.000000	-0.010628
5000.000000	-0.013266
5100.000000	-0.017485
5200.000000	-0.012457
5300.000000	-0.020521
5400.000000	-0.037525
5500.000000	-0.047419
5600.000000	-0.051353
5700.000000	-0.067707
5800.000000	-0.073110
5900.000000	-0.073493
6000.000000	-0.076468
6100.000000	-0.078995
6200.000000	-0.097609
6300.000000	-0.105800
6400.000000	-0.109357
6500.000000	-0.117741
6600.000000	-0.147786
6700.000000	-0.160000
6800.000000	-0.180298
6900.000000	-0.199054
7000.000000	-0.226030
7100.000000	-0.242671
7200.000000	-0.282220
7300.000000	-0.313182
7400.000000	-0.341121
7500.000000	-0.376666
7600.000000	-0.413674
7700.000000	-0.418333
7800.000000	-0.483109
7900.000000	-0.502503
8000.000000	-0.571251
8100.000000	-0.611551
8200.000000	-0.676829
8300.000000	-0.698609
8400.000000	-0.758453
8500.000000	-0.776122
8600.000000	-0.836230
8700.000000	-0.881760
8800.000000	-0.931645
8900.000000	-0.993399
9000.000000	-1.011192
9100.000000	-1.035219
9200.000000	-1.076071
9300.000000	-1.136084
9400.000000	-1.161779
9500.000000	-1.247055
9600.000000	-1.355772
9700.000000	-1.461621
9800.000000	-1.520402
9900.000000	-1.589790
10000.000000	-1.668144
10100.000000	-1.839729
10200.000000	-1.944163
10300.000000	-2.029371
10400.000000	-2.113742
10500.000000	-2.146566
10600.000000	-2.246999
10700.000000	-2.443258
10800.000000	-2.503863
10900.000000	-2.597165
11000.000000	-2.776285
11100.000000	-2.936505
11200.000000	-3.009746
11300.000000	-3.114461
11400.000000	-3.257838
11500.000000	-3.312779
11600.000000	-3.370866
11700.000000	-3.411972
11800.000000	-3.453108
11900.000000	-3.563911
12000.000000	-3.661910
12100.000000	-3.803453
12200.000000	-3.770575
12300.000000	-3.905628
12400.000000	-3.961287
12500.000000	-3.981918
12600.000000	-4.117882
12700.000000	-4.218575
12800.000000	-4.288344
12900.000000	-4.427468
13000.000000	-4.433430
13100.000000	-4.492270
13200.000000	-4.488866
13300.000000	-4.616927
13400.000000	-4.663714
13500.000000	-4.708881
13600.000000	-4.750623
13700.000000	-4.794633
13800.000000	-4.865450
13900.000000	-4.892773
14000.000000	-4.951929
14100.000000	-4.980688
14200.000000	-5.081790
14300.000000	-5.125853
14400.000000	-5.176933
14500.000000	-5.202819
14600.000000	-5.241156
14700.000000	-5.184017
14800.000000	-5.299810
14900.000000	-5.431463
15000.000000	-5.434162
15100.000000	-5.358874
15200.000000	-5.372073
15300.000000	-5.379041
15400.000000	-5.382303
15500.000000	-5.445462
15600.000000	-5.403254
15700.000000	-5.330600
15800.000000	-5.242804
15900.000000	-5.240289
16000.000000	-5.203162
16100.000000	-5.131249
16200.000000	-5.158094
16300.000000	-5.105295
16400.000000	-5.132081
16500.000000	-5.230813
16600.000000	-5.322906
16700.000000	-5.479732
16800.000000	-5.604856
16900.000000	-5.620243
17000.000000	-5.454047
17100.000000	-5.432425
17200.000000	-5.588828
17300.000000	-5.552222
17400.000000	-5.676341
17500.000000	-5.824952
17600.000000	-5.833455
17700.000000	-5.854464
17800.000000	-5.913490
17900.000000	-6.050471
18000.000000	-6.111558
18100.000000	-6.241282
18200.000000	-6.392954
18300.000000	-6.479605
18400.000000	-6.520769
18500.000000	-6.654044
18600.000000	-6.715545
18700.000000	-6.755275
18800.000000	-6.750554
18900.000000	-6.729926
19000.000000	-6.773160
19100.000000	-6.833194
19200.000000	-6.814265
19300.000000	-6.895610
19400.000000	-6.929497
19500.000000	-7.019375
19600.000000	-6.927331
19700.000000	-7.015560
19800.000000	-6.940165
19900.000000	-6.842936
20000.000000	-6.819051
20100.000000	-6.797227
20200.000000	-6.760001
20300.000000	-6.771544
20400.000000	-6.734222
20500.000000	-6.754242
20600.000000	-6.814082
20700.000000	-6.806600
20800.000000	-6.967920
20900.000000	-7.024865
21000.000000	-7.025310
21100.000000	-7.124087
21200.000000	-7.177496
21300.000000	-7.308609
21400.000000	-7.292032
21500.000000	-7.317841
21600.000000	-7.294998
21700.000000	-7.251655
21800.000000	-7.243563
21900.000000	-7.361430
22000.000000	-7.604025
22100.000000	-7.618906
22200.000000	-7.624775
22300.000000	-7.615703
22400.000000	-7.556423
22500.000000	-7.629467
22600.000000	-7.695467
22700.000000	-7.822945
22800.000000	-7.861819
22900.000000	-7.767192
23000.000000	-7.821673
23100.000000	-7.861497
23200.000000	-7.811347
23300.000000	-7.779031
23400.000000	-7.804224
23500.000000	-7.729537
23600.000000	-7.775123
23700.000000	-7.888175
23800.000000	-7.947590
23900.000000	-8.093265
24000.000000	-8.176054
24100.000000	-8.264601
24200.000000	-8.343616
24300.000000	-8.422883
24400.000000	-8.444617
24500.000000	-8.529287
24600.000000	-8.742175
24700.000000	-8.825615
24800.000000	-8.921615
24900.000000	-8.966672
25000.000000	-9.203002
25100.000000	-9.336318
25200.000000	-9.502193
25300.000000	-9.630379
25400.000000	-9.688895
25500.000000	-9.687153
25600.000000	-9.772817
25700.000000	-9.826100
25800.000000	-9.834967
25900.000000	-9.929373
26000.000000	-9.973842
26100.000000	-9.978243
26200.000000	-10.074110
26300.000000	-10.072012
26400.000000	-10.131999
26500.000000	-10.112561
26600.000000	-10.182040
26700.000000	-10.190284
26800.000000	-10.229566
26900.000000	-10.166199
27000.000000	-10.149898
27100.000000	-10.152067
27200.000000	-10.112596
27300.000000	-10.097536
27400.000000	-10.055572
27500.000000	-9.960124
27600.000000	-9.869949
27700.000000	-9.734868
27800.000000	-9.694859
27900.000000	-9.728824
28000.000000	-9.813835
28100.000000	-9.763500
28200.000000	-9.867187
28300.000000	-9.874913
28400.000000	-9.926924
28500.000000	-10.053495
28600.000000	-10.065838
28700.000000	-10.034889
28800.000000	-10.076571
28900.000000	-10.033483
29000.000000	-10.040241
29100.000000	-10.053245
29200.000000	-10.120867
29300.000000	-10.134202
29400.000000	-10.212578
29500.000000	-10.133650
29600.000000	-10.170582
29700.000000	-10.158927
29800.000000	-10.124457
29900.000000	-10.244910
30000.000000	-10.255203
30100.000000	-10.259435
30200.000000	-10.286526
30300.000000	-10.287148
30400.000000	-10.290428
30500.000000	-10.400117
30600.000000	-10.431636
30700.000000	-10.544419
30800.000000	-10.657013
30900.000000	-10.716453
31000.000000	-10.705615
31100.000000	-10.707137
31200.000000	-10.620367
31300.000000	-10.660268
31400.000000	-10.720548
31500.000000	-10.795311
31600.000000	-10.816809
31700.000000	-10.925912
31800.000000	-10.999992
31900.000000	-11.139441
32000.000000	-11.233107
32100.000000	-11.296948
32200.000000	-11.278320
32300.000000	-11.436948
32400.000000	-11.588659
32500.000000	-11.628993
32600.000000	-11.748735
32700.000000	-11.804285
32800.000000	-11.890043
32900.000000	-11.902699
33000.000000	-11.858281
33100.000000	-11.898796
33200.000000	-11.861724
33300.000000	-11.907804
33400.000000	-11.873255
33500.000000	-11.822300
33600.000000	-11.781515
33700.000000	-11.791998
33800.000000	-11.826105
33900.000000	-11.873357
34000.000000	-11.855027
34100.000000	-11.806622
34200.000000	-11.750685
34300.000000	-11.672644
34400.000000	-11.658515
34500.000000	-11.596793
34600.000000	-11.493340
34700.000000	-11.580560
34800.000000	-11.618059
34900.000000	-11.451474
35000.000000	-11.286181
35100.000000	-11.207338
35200.000000	-11.143089
35300.000000	-11.076480
35400.000000	-11.125549
35500.000000	-11.079038
35600.000000	-11.051719
35700.000000	-10.958778
35800.000000	-10.943326
35900.000000	-10.901624
36000.000000	-10.935062
36100.000000	-11.005649
36200.000000	-11.077221
36300.000000	-11.090138
36400.000000	-11.045287
36500.000000	-11.029987
36600.000000	-10.924008
36700.000000	-10.831398
36800.000000	-10.700156
36900.000000	-10.560841
37000.000000	-10.460509
37100.000000	-10.393247
37200.000000	-10.551932
37300.000000	-10.500732
37400.000000	-10.468645
37500.000000	-10.327020
37600.000000	-10.331252
37700.000000	-10.414980
37800.000000	-10.220394
37900.000000	-10.019443
38000.000000	-9.930531
38100.000000	-9.892381
38200.000000	-9.855514
38300.000000	-9.699112
38400.000000	-9.730977
38500.000000	-9.891299
38600.000000	-9.896186
38700.000000	-9.845157
38800.000000	-9.760221
38900.000000	-9.744506
39000.000000	-9.724799
39100.000000	-9.777586
39200.000000	-9.705867
39300.000000	-9.664854
39400.000000	-9.590587
39500.000000	-9.659561
39600.000000	-9.563072
39700.000000	-9.655537
39800.000000	-9.645324
39900.000000	-9.756465
40000.000000	-9.857541
40100.000000	-9.949296
40200.000000	-10.002418
40300.000000	-10.064020
40400.000000	-10.119585
40500.000000	-10.246842
40600.000000	-10.274144
40700.000000	-10.269902
40800.000000	-10.230378
40900.000000	-10.176647
41000.000000	-10.247080
41100.000000	-10.160021
41200.000000	-10.195527
41300.000000	-10.185162
41400.000000	-10.223422
41500.000000	-10.323825
41600.000000	-10.368017
41700.000000	-10.429560
41800.000000	-10.599882
41900.000000	-10.627048
42000.000000	-10.661525
42100.000000	-10.739155
42200.000000	-10.617565
42300.000000	-10.650571
42400.000000	-10.611436
42500.000000	-10.782617
42600.000000	-10.763604
42700.000000	-10.754085
42800.000000	-10.920130
42900.000000	-11.161867
43000.000000	-11.158936
43100.000000	-11.176646
43200.000000	-11.200194
43300.000000	-11.395764
43400.000000	-11.383364
43500.000000	-11.304032
43600.000000	-11.289612
43700.000000	-11.299877
43800.000000	-11.343417
43900.000000	-11.241887
44000.000000	-11.300106
44100.000000	-11.215420
44200.000000	-11.216404
44300.000000	-11.211455
44400.000000	-11.223347
44500.000000	-11.150133
44600.000000	-11.216436
44700.000000	-11.091838
44800.000000	-11.101313
44900.000000	-11.083347
45000.000000	-11.102273
45100.000000	-11.090985
45200.000000	-11.208535
45300.000000	-11.217994
45400.000000	-11.148888
45500.000000	-11.078085
45600.000000	-11.155447
45700.000000	-11.140606
45800.000000	-11.136170
45900.000000	-11.189078
46000.000000	-11.124754
46100.000000	-11.205983
46200.000000	-11.128287
46300.000000	-11.179577
46400.000000	-11.027974
46500.000000	-10.802300
46600.000000	-10.809397
46700.000000	-10.755889
46800.000000	-10.618118
46900.000000	-10.527857
47000.000000	-10.515994
47100.000000	-10.485315
47200.000000	-10.509316
47300.000000	-10.571941
47400.000000	-10.648036
47500.000000	-10.643374
47600.000000	-10.612146
47700.000000	-10.588679
47800.000000	-10.679735
47900.000000	-10.668369
48000.000000	-10.751294
48100.000000	-10.807357
48200.000000	-10.801535
48300.000000	-10.653382
48400.000000	-10.625328
48500.000000	-10.719716
48600.000000	-10.743139
48700.000000	-10.739455
48800.000000	-10.731666
48900.000000	-10.789611
49000.000000	-10.846602
49100.000000	-10.884094
49200.000000	-10.918478
49300.000000	-11.062309
49400.000000	-11.141824
49500.000000	-11.163589
49600.000000	-11.226385
49700.000000	-11.136974
49800.000000	-11.092744
49900.000000	-11.056521
50000.000000	-10.995761
50100.000000	-10.933787
50200.000000	-10.826075
50300.000000	-10.801015
50400.000000	-10.813999
50500.000000	-10.759695
50600.000000	-10.643879
50700.000000	-10.626775
50800.000000	-10.588544
50900.000000	-10.499674
51000.000000	-10.457000
51100.000000	-10.378397
51200.000000	-10.351841
51300.000000	-10.197236
51400.000000	-10.257971
51500.000000	-10.357746
51600.000000	-10.376494
51700.000000	-10.367277
51800.000000	-10.357073
51900.000000	-10.397858
52000.000000	-10.411563
52100.000000	-10.419865
52200.000000	-10.492063
52300.000000	-10.315564
52400.000000	-10.245147
52500.000000	-10.221053
52600.000000	-10.253068
52700.000000	-10.269750
52800.000000	-10.216028
52900.000000	-10.185269
53000.000000	-10.164497
53100.000000	-10.122691
53200.000000	-10.127681
53300.000000	-10.214762
53400.000000	-10.197569
53500.000000	-10.043851
53600.000000	-10.101852
53700.000000	-10.099959
53800.000000	-10.168430
53900.000000	-10.194346
54000.000000	-10.138658
54100.000000	-10.240468
54200.000000	-10.258283
54300.000000	-10.269876
54400.000000	-10.190894
54500.000000	-10.264636
54600.000000	-10.229752
54700.000000	-10.164941
54800.000000	-10.186034
54900.000000	-10.226846
55000.000000	-10.223733
55100.000000	-10.279879
55200.000000	-10.269314
55300.000000	-10.200418
55400.000000	-10.249967
55500.000000	-10.251953
55600.000000	-10.373879
55700.000000	-10.477897
55800.000000	-10.559811
55900.000000	-10.664577
56000.000000	-10.699088
56100.000000	-10.785401
56200.000000	-10.848168
56300.000000	-10.883950
56400.000000	-11.050849
56500.000000	-11.164701
56600.000000	-11.171603
56700.000000	-11.215424
56800.000000	-11.297858
56900.000000	-11.395206
57000.000000	-11.430189
57100.000000	-11.538016
57200.000000	-11.540432
57300.000000	-11.613581
57400.000000	-11.678296
57500.000000	-11.660007
57600.000000	-11.641281
57700.000000	-11.724774
57800.000000	-11.614537
57900.000000	-11.550947
58000.000000	-11.559145
58100.000000	-11.562661
58200.000000	-11.601597
58300.000000	-11.611676
58400.000000	-11.517399
58500.000000	-11.522601
58600.000000	-11.499922
58700.000000	-11.470484
58800.000000	-11.483570
58900.000000	-11.444366
59000.000000	-11.460381
59100.000000	-11.468473
59200.000000	-11.474921
59300.000000	-11.476204
59400.000000	-11.672159
59500.000000	-11.678683
59600.000000	-11.668825
59700.000000	-11.753963
59800.000000	-11.831146
59900.000000	-11.836521
60000.000000	-11.975051
60100.000000	-11.954709
60200.000000	-11.909218
60300.000000	-11.961571
60400.000000	-11.975916
60500.000000	-12.197528
60600.000000	-12.112307
60700.000000	-12.132588
60800.000000	-12.052314
60900.000000	-12.017961
61000.000000	-12.014885
61100.000000	-11.950804
61200.000000	-12.024893
61300.000000	-12.098914
61400.000000	-11.955267
61500.000000	-11.720848
61600.000000	-11.632029
61700.000000	-11.596738
61800.000000	-11.509682
61900.000000	-11.414389
62000.000000	-11.489614
62100.000000	-11.489884
62200.000000	-11.531768
62300.000000	-11.566625
62400.000000	-11.599460
62500.000000	-11.660784
62600.000000	-11.620993
62700.000000	-11.547479
62800.000000	-11.590642
62900.000000	-11.569804
63000.000000	-11.510483
63100.000000	-11.376214
63200.000000	-11.280517
63300.000000	-11.267700
63400.000000	-11.293613
63500.000000	-11.254427
63600.000000	-11.069012
63700.000000	-11.155360
63800.000000	-11.091951
63900.000000	-11.186646
64000.000000	-11.267142
64100.000000	-11.172717
64200.000000	-11.110033
64300.000000	-10.986461
64400.000000	-10.830354
64500.000000	-10.817956
64600.000000	-10.936820
64700.000000	-11.008150
64800.000000	-11.120528
64900.000000	-11.286392
65000.000000	-11.259532
65100.000000	-11.464110
65200.000000	-11.481069
65300.000000	-11.572952
65400.000000	-11.581402
65500.000000	-11.377317
65600.000000	-11.367577
65700.000000	-11.181645
65800.000000	-11.272819
65900.000000	-11.310285
66000.000000	-11.359048
66100.000000	-11.356799
66200.000000	-11.270914
66300.000000	-11.209829
66400.000000	-11.220812
66500.000000	-11.319880
66600.000000	-11.446911
66700.000000	-11.500662
66800.000000	-11.526116
66900.000000	-11.545609
67000.000000	-11.442250
67100.000000	-11.349966
67200.000000	-11.295918
67300.000000	-11.262949
67400.000000	-11.192808
67500.000000	-11.136450
67600.000000	-11.114302
67700.000000	-11.076153
67800.000000	-11.063377
67900.000000	-11.219717
68000.000000	-11.425040
68100.000000	-11.550131
68200.000000	-11.632504
68300.000000	-11.618528
68400.000000	-11.753052
68500.000000	-11.885943
68600.000000	-12.116639
68700.000000	-12.142346
68800.000000	-12.221587
68900.000000	-12.248573
69000.000000	-12.129874
69100.000000	-12.179454
69200.000000	-12.279981
69300.000000	-12.278042
69400.000000	-12.334133
69500.000000	-12.285860
69600.000000	-12.284585
69700.000000	-12.311469
69800.000000	-12.177827
69900.000000	-12.097126
70000.000000	-12.070156
70100.000000	-11.951546
70200.000000	-12.096256
70300.000000	-12.123262
70400.000000	-12.112446
70500.000000	-12.095839
70600.000000	-12.121494
70700.000000	-12.337470
70800.000000	-12.354422
70900.000000	-12.297538
71000.000000	-12.168880
71100.000000	-12.109970
71200.000000	-12.075414
71300.000000	-12.076750
71400.000000	-12.133872
71500.000000	-12.160937
71600.000000	-12.090155
71700.000000	-12.118081
71800.000000	-12.155116
71900.000000	-12.141107
72000.000000	-12.047848
72100.000000	-11.931086
72200.000000	-11.932625
72300.000000	-11.837262
72400.000000	-11.839054
72500.000000	-11.888701
72600.000000	-11.923608
72700.000000	-12.030069
72800.000000	-12.101171
72900.000000	-11.974776
73000.000000	-11.700679
73100.000000	-11.721940
73200.000000	-11.650644
73300.000000	-11.644672
73400.000000	-11.606669
73500.000000	-11.513156
73600.000000	-11.607767
73700.000000	-11.661027
73800.000000	-11.534504
73900.000000	-11.435601
74000.000000	-11.446997
74100.000000	-11.380914
74200.000000	-11.389748
74300.000000	-11.466387
74400.000000	-11.536469
74500.000000	-11.654259
74600.000000	-11.598355
74700.000000	-11.484072
74800.000000	-11.498321
74900.000000	-11.497535
75000.000000	-11.515788
75100.000000	-11.530208
75200.000000	-11.352908
75300.000000	-11.375461
75400.000000	-11.271600
75500.000000	-11.278142
75600.000000	-11.338039
75700.000000	-11.345173
75800.000000	-11.341280
75900.000000	-11.427113
76000.000000	-11.531967
76100.000000	-11.624269
76200.000000	-11.595031
76300.000000	-11.486090
76400.000000	-11.511383
76500.000000	-11.524162
76600.000000	-11.501000
76700.000000	-11.422794
76800.000000	-11.385409
76900.000000	-11.488779
77000.000000	-11.576570
77100.000000	-11.704805
77200.000000	-11.828853
77300.000000	-11.998688
77400.000000	-12.038881
77500.000000	-12.094960
77600.000000	-12.061348
77700.000000	-12.013528
77800.000000	-12.042049
77900.000000	-12.141332
78000.000000	-12.423216
78100.000000	-12.466488
78200.000000	-12.602737
78300.000000	-12.717297
78400.000000	-12.889584
78500.000000	-12.986282
78600.000000	-12.782713
78700.000000	-12.614462
78800.000000	-12.688280
78900.000000	-12.803947
79000.000000	-12.936589
79100.000000	-13.125767
79200.000000	-13.234850
79300.000000	-13.205906
79400.000000	-13.203828
79500.000000	-13.143952
79600.000000	-13.142391
79700.000000	-13.261794
79800.000000	-13.258189
79900.000000	-13.308435
80000.000000	-13.286172
80100.000000	-13.199955
80200.000000	-13.117431
80300.000000	-13.025446
80400.000000	-13.086482
80500.000000	-13.044331
80600.000000	-12.883656
80700.000000	-12.756078
80800.000000	-12.692640
80900.000000	-12.613496
81000.000000	-12.548818
81100.000000	-12.458472
81200.000000	-12.493013
81300.000000	-12.632160
81400.000000	-12.571117
81500.000000	-12.552732
81600.000000	-12.642005
81700.000000	-12.712145
81800.000000	-12.730797
81900.000000	-12.640819
82000.000000	-12.643872
82100.000000	-12.694293
82200.000000	-12.552763
82300.000000	-12.526406
82400.000000	-12.467003
82500.000000	-12.364627
82600.000000	-12.384857
82700.000000	-12.335024
82800.000000	-12.183326
82900.000000	-12.055916
83000.000000	-11.804246
83100.000000	-11.716001
83200.000000	-11.687291
83300.000000	-11.656926
83400.000000	-11.634182
83500.000000	-11.629460
83600.000000	-11.761193
83700.000000	-11.904261
83800.000000	-11.819279
83900.000000	-11.565815
84000.000000	-11.458773
84100.000000	-11.402054
84200.000000	-11.326156
84300.000000	-11.334067
84400.000000	-11.159593
84500.000000	-11.234119
84600.000000	-11.308111
84700.000000	-11.311600
84800.000000	-11.366307
84900.000000	-11.294980
85000.000000	-11.214107
85100.000000	-11.272780
85200.000000	-11.391223
85300.000000	-11.370948
85400.000000	-11.384405
85500.000000	-11.475979
85600.000000	-11.508773
85700.000000	-11.445086
85800.000000	-11.445772
85900.000000	-11.518261
86000.000000	-11.490982
86100.000000	-11.595452
86200.000000	-11.627289
86300.000000	-11.566075
86400.000000	-11.550487
86500.000000	-11.548316
86600.000000	-11.429909
86700.000000	-11.322467
86800.000000	-11.238064
86900.000000	-11.199038
87000.000000	-11.211531
87100.000000	-11.143187
87200.000000	-11.055571
87300.000000	-11.068079
87400.000000	-11.047810
87500.000000	-10.968160
87600.000000	-10.938083
87700.000000	-10.859427
87800.000000	-10.902165
87900.000000	-10.877957
88000.000000	-10.997434
88100.000000	-10.947563
88200.000000	-10.902256
88300.000000	-10.840782
88400.000000	-10.734477
88500.000000	-10.665730
88600.000000	-10.635075
88700.000000	-10.593391
88800.000000	-10.567708
88900.000000	-10.784462
89000.000000	-10.815893
89100.000000	-10.759001
89200.000000	-10.698098
89300.000000	-10.764151
89400.000000	-10.936209
89500.000000	-10.982364
89600.000000	-11.067503
89700.000000	-11.133020
89800.000000	-11.197838
89900.000000	-11.437047
90000.000000	-11.446518
90100.000000	-11.488368
90200.000000	-11.478482
90300.000000	-11.508517
90400.000000	-11.601943
90500.000000	-11.687092
90600.000000	-11.714841
90700.000000	-11.814631
90800.000000	-11.863208
90900.000000	-11.916175
91000.000000	-12.060642
91100.000000	-12.083609
91200.000000	-12.129114
91300.000000	-12.215500
91400.000000	-12.279341
91500.000000	-12.322687
91600.000000	-12.313945
91700.000000	-12.481657
91800.000000	-12.643604
91900.000000	-12.814607
92000.000000	-12.848948
92100.000000	-12.937548
92200.000000	-13.103605
92300.000000	-13.108883
92400.000000	-13.215314
92500.000000	-13.320286
92600.000000	-13.484881
92700.000000	-13.633605
92800.000000	-13.708124
92900.000000	-13.682337
93000.000000	-13.667731
93100.000000	-13.850442
93200.000000	-13.857504
93300.000000	-13.845630
93400.000000	-13.752543
93500.000000	-13.627417
93600.000000	-13.379098
93700.000000	-13.422690
93800.000000	-13.457987
93900.000000	-13.502928
94000.000000	-13.460043
94100.000000	-13.397879
94200.000000	-13.452286
94300.000000	-13.372455
94400.000000	-13.307103
94500.000000	-13.231711
94600.000000	-13.135563
94700.000000	-13.063811
94800.000000	-13.066949
94900.000000	-12.841668
95000.000000	-12.897245
95100.000000	-12.847043
95200.000000	-12.778065
95300.000000	-12.772145
95400.000000	-12.734013
95500.000000	-12.648614
95600.000000	-12.763622
95700.000000	-12.796748
95800.000000	-12.774895
95900.000000	-12.681271
96000.000000	-12.581271
96100.000000	-12.517968
96200.000000	-12.425174
96300.000000	-12.459537
96400.000000	-12.385113
96500.000000	-12.310400
96600.000000	-12.330593
96700.000000	-12.193958
96800.000000	-12.067419
96900.000000	-11.881519
97000.000000	-11.824722
97100.000000	-11.657464
97200.000000	-11.582238
97300.000000	-11.485782
97400.000000	-11.397690
97500.000000	-11.463743
97600.000000	-11.422793
97700.000000	-11.499160
97800.000000	-11.554961
97900.000000	-11.720984
98000.000000	-11.747494
98100.000000	-11.674861
98200.000000	-11.758104
98300.000000	-11.743768
98400.000000	-11.790096
98500.000000	-11.885887
98600.000000	-12.148475
98700.000000	-12.082360
98800.000000	-12.224443
98900.000000	-12.172011
99000.000000	-12.197732
99100.000000	-12.413327
99200.000000	-12.406403
99300.000000	-12.480640
99400.000000	-12.445835
99500.000000	-12.490251
99600.000000	-12.423973
99700.000000	-12.372068
99800.000000	-12.149256
99900.000000	-12.176248
100000.000000	-12.139190
100100.000000	-12.235422
100200.000000	-12.307375
100300.000000	-12.321123
100400.000000	-12.271610
100500.000000	-12.272227
100600.000000	-12.168841
100700.000000	-12.072628
100800.000000	-12.071610
100900.000000	-11.962121
101000.000000	-11.992008
101100.000000	-12.006730
101200.000000	-11.946003
101300.000000	-11.840002
101400.000000	-11.830321
101500.000000	-11.768711
101600.000000	-11.769648
101700.000000	-11.775545
101800.000000	-11.796394
101900.000000	-11.786932
102000.000000	-11.725215
102100.000000	-11.749575
102200.000000	-11.724330
102300.000000	-11.785717
102400.000000	-11.771939
102500.000000	-11.626291
102600.000000	-11.521749
102700.000000	-11.332543
102800.000000	-11.300955
102900.000000	-11.302744
103000.000000	-11.286790
103100.000000	-11.324222
103200.000000	-11.314666
103300.000000	-11.280563
103400.000000	-11.293088
103500.000000	-11.433403
103600.000000	-11.436115
103700.000000	-11.518225
103800.000000	-11.562800
103900.000000	-11.474994
104000.000000	-11.463687
104100.000000	-11.263169
104200.000000	-11.286714
104300.000000	-11.251773
104400.000000	-11.295274
104500.000000	-11.169523
104600.000000	-11.152587
104700.000000	-11.099886
104800.000000	-11.201726
104900.000000	-11.146143
105000.000000	-11.185410
105100.000000	-11.121922
105200.000000	-11.138386
105300.000000	-11.192641
105400.000000	-11.132393
105500.000000	-11.112089
105600.000000	-11.135007
105700.000000	-11.129398
105800.000000	-11.209469
105900.000000	-11.304996
106000.000000	-11.258711
106100.000000	-11.310429
106200.000000	-11.391616
106300.000000	-11.548870
106400.000000	-11.535624
106500.000000	-11.653021
106600.000000	-11.564678
106700.000000	-11.636521
106800.000000	-11.759643
106900.000000	-11.883766
107000.000000	-11.981461
107100.000000	-12.068917
107200.000000	-12.172544
107300.000000	-12.203825
107400.000000	-12.249556
107500.000000	-12.324204
107600.000000	-12.342338
107700.000000	-12.444510
107800.000000	-12.295972
107900.000000	-12.238704
108000.000000	-12.168210
108100.000000	-12.095309
108200.000000	-11.958497
108300.000000	-12.003036
108400.000000	-12.019214
108500.000000	-11.884091
108600.000000	-11.697227
108700.000000	-11.623887
108800.000000	-11.501479
108900.000000	-11.638431
109000.000000	-11.552761
109100.000000	-11.491403
109200.000000	-11.430876
109300.000000	-11.421144
109400.000000	-11.349170
109500.000000	-11.408714
109600.000000	-11.432272
109700.000000	-11.378142
109800.000000	-11.321626
109900.000000	-11.273874
110000.000000	-11.245766
110100.000000	-11.129644
110200.000000	-10.995821
110300.000000	-10.771540
110400.000000	-10.803880
110500.000000	-10.858747
110600.000000	-10.879347
110700.000000	-10.888164
110800.000000	-10.821311
110900.000000	-10.911589
111000.000000	-10.799696
111100.000000	-10.692052
111200.000000	-10.682153
111300.000000	-10.636352
111400.000000	-10.789349
111500.000000	-10.772949
111600.000000	-10.983357
111700.000000	-11.007781
111800.000000	-10.928915
111900.000000	-10.841110
112000.000000	-10.838544
112100.000000	-10.804826
112200.000000	-10.730362
112300.000000	-10.680577
112400.000000	-10.714765
112500.000000	-10.679201
112600.000000	-10.699915
112700.000000	-10.596471
112800.000000	-10.676272
112900.000000	-10.671993
113000.000000	-10.757413
113100.000000	-10.742771
113200.000000	-10.786539
113300.000000	-10.803757
113400.000000	-10.820240
113500.000000	-10.814260
113600.000000	-10.869111
113700.000000	-10.802301
113800.000000	-10.787407
113900.000000	-10.725710
114000.000000	-10.883468
114100.000000	-11.116704
114200.000000	-11.135874
114300.000000	-11.148603
114400.000000	-11.237333
114500.000000	-11.286701
114600.000000	-11.249142
114700.000000	-11.320986
114800.000000	-11.457007
114900.000000	-11.448242
115000.000000	-11.568242
115100.000000	-11.603337
115200.000000	-11.658071
115300.000000	-11.806577
115400.000000	-11.799775
115500.000000	-11.707869
115600.000000	-11.690552
115700.000000	-11.754643
115800.000000	-11.753893
115900.000000	-11.664954
116000.000000	-11.806065
116100.000000	-11.901263
116200.000000	-11.885532
116300.000000	-11.799413
116400.000000	-11.748899
116500.000000	-11.817759
116600.000000	-11.846605
116700.000000	-11.860643
116800.000000	-11.897837
116900.000000	-11.895891
117000.000000	-11.870602
117100.000000	-11.851157
117200.000000	-11.845934
117300.000000	-11.829486
117400.000000	-11.868645
117500.000000	-11.913069
117600.000000	-11.989362
117700.000000	-12.095230
117800.000000	-12.133003
117900.000000	-12.158628
118000.000000	-12.186419
118100.000000	-12.188376
118200.000000	-12.262484
118300.000000	-12.287386
118400.000000	-12.268461
118500.000000	-12.345224
118600.000000	-12.455894
118700.000000	-12.558584
118800.000000	-12.643345
118900.000000	-12.655914
119000.000000	-12.647993
119100.000000	-12.577863
119200.000000	-12.621721
119300.000000	-12.675988
119400.000000	-12.662417
119500.000000	-12.655624
119600.000000	-12.688299
119700.000000	-12.660712
119800.000000	-12.541316
119900.000000	-12.606271
120000.000000	-12.472075
120100.000000	-12.463611
120200.000000	-12.447425
120300.000000	-12.402776
120400.000000	-12.332764
120500.000000	-12.311585
120600.000000	-12.278904
120700.000000	-12.279992
120800.000000	-12.286169
120900.000000	-12.349158
121000.000000	-12.329878
121100.000000	-12.412353
121200.000000	-12.321246
121300.000000	-12.307828
121400.000000	-12.250397
121500.000000	-12.120010
121600.000000	-11.982989
121700.000000	-11.892002
121800.000000	-11.809330
121900.000000	-11.834161
122000.000000	-11.827870
122100.000000	-11.892147
122200.000000	-11.963255
122300.000000	-11.971183
122400.000000	-11.875475
122500.000000	-11.866610
122600.000000	-11.799480
122700.000000	-11.686482
122800.000000	-11.707904
122900.000000	-11.619276
123000.000000	-11.531078
123100.000000	-11.571227
123200.000000	-11.442715
123300.000000	-11.404965
123400.000000	-11.522752
123500.000000	-11.441678
123600.000000	-11.407167
123700.000000	-11.437162
123800.000000	-11.312415
123900.000000	-11.162428
124000.000000	-10.978488
124100.000000	-10.818434
124200.000000	-10.649614
124300.000000	-10.596208
124400.000000	-10.515239
124500.000000	-10.544850
124600.000000	-10.574877
124700.000000	-10.609158
124800.000000	-10.501697
124900.000000	-10.345772
125000.000000	-10.204949
125100.000000	-10.073823
125200.000000	-10.182577
125300.000000	-10.272720
125400.000000	-10.434503
125500.000000	-10.511583
125600.000000	-10.643976
125700.000000	-10.642796
125800.000000	-10.599396
125900.000000	-10.653531
126000.000000	-10.754930
126100.000000	-10.734496
126200.000000	-10.835053
126300.000000	-10.881280
126400.000000	-10.847881
126500.000000	-10.848955
126600.000000	-10.843248
126700.000000	-10.891390
126800.000000	-10.990749
126900.000000	-10.992906
127000.000000	-11.014006
127100.000000	-10.846946
127200.000000	-10.595013
127300.000000	-10.465719
127400.000000	-10.401978
127500.000000	-10.309056
127600.000000	-10.230507
127700.000000	-10.276655
127800.000000	-10.193951
127900.000000	-10.234552
128000.000000	-10.231101
128100.000000	-10.096621
128200.000000	-10.055395
128300.000000	-9.957201
128400.000000	-9.768208
128500.000000	-9.720329
128600.000000	-9.652934
128700.000000	-9.528074
128800.000000	-9.495670
128900.000000	-9.532189
129000.000000	-9.616850
129100.000000	-9.619851
129200.000000	-9.701817
129300.000000	-9.620494
129400.000000	-9.606120
129500.000000	-9.469173
129600.000000	-9.329228
129700.000000	-9.309607
129800.000000	-9.374224
129900.000000	-9.459034
130000.000000	-9.568308
130100.000000	-9.651985
130200.000000	-9.622129
130300.000000	-9.547969
130400.000000	-9.457230
130500.000000	-9.577109
130600.000000	-9.485525
130700.000000	-9.448026
130800.000000	-9.407430
130900.000000	-9.378332
131000.000000	-9.375207
131100.000000	-9.282543
131200.000000	-9.300639
131300.000000	-9.313900
131400.000000	-9.482082
131500.000000	-9.534320
131600.000000	-9.577421
131700.000000	-9.577028
131800.000000	-9.449378
131900.000000	-9.451162
132000.000000	-9.472833
132100.000000	-9.605906
132200.000000	-9.710656
132300.000000	-9.929708
132400.000000	-10.123255
132500.000000	-10.226922
132600.000000	-10.310430
132700.000000	-10.327075
132800.000000	-10.489442
132900.000000	-10.563328
133000.000000	-10.601213
133100.000000	-10.748405
133200.000000	-10.820560
133300.000000	-11.038081
133400.000000	-11.130924
133500.000000	-11.312876
133600.000000	-11.415453
133700.000000	-11.552924
133800.000000	-11.631454
133900.000000	-11.620107
134000.000000	-11.634463
134100.000000	-11.668678
134200.000000	-11.595381
134300.000000	-11.618247
134400.000000	-11.696142
134500.000000	-11.798522
134600.000000	-11.972428
134700.000000	-12.026212
134800.000000	-12.054045
134900.000000	-12.103522
135000.000000	-12.057560
135100.000000	-12.227314
135200.000000	-12.334282
135300.000000	-12.400509
135400.000000	-12.452454
135500.000000	-12.484102
135600.000000	-12.629342
135700.000000	-12.622558
135800.000000	-12.744781
135900.000000	-12.615493
136000.000000	-12.651625
136100.000000	-12.700632
136200.000000	-12.596073
136300.000000	-12.576877
136400.000000	-12.495724
136500.000000	-12.547735
136600.000000	-12.604807
136700.000000	-12.551732
136800.000000	-12.591831
136900.000000	-12.509529
137000.000000	-12.518610
137100.000000	-12.500295
137200.000000	-12.643659
137300.000000	-12.558572
137400.000000	-12.424235
137500.000000	-12.386795
137600.000000	-12.266137
137700.000000	-12.236192
137800.000000	-12.150049
137900.000000	-12.044035
138000.000000	-12.070488
138100.000000	-12.038956
138200.000000	-12.060418
138300.000000	-11.949000
138400.000000	-11.901946
138500.000000	-11.824375
138600.000000	-11.819100
138700.000000	-11.839936
138800.000000	-11.857734
138900.000000	-12.026735
139000.000000	-12.034087
139100.000000	-12.218579
139200.000000	-12.356720
139300.000000	-12.463659
139400.000000	-12.527110
139500.000000	-12.375720
139600.000000	-12.292676
139700.000000	-12.346695
139800.000000	-12.348927
139900.000000	-12.246607
140000.000000	-12.306710
140100.000000	-12.231283
140200.000000	-12.129604
140300.000000	-12.136823
140400.000000	-12.139558
140500.000000	-11.964515
140600.000000	-11.805725
140700.000000	-11.778125
140800.000000	-11.612649
140900.000000	-11.650324
141000.000000	-11.517779
141100.000000	-11.417834
141200.000000	-11.412211
141300.000000	-11.388539
141400.000000	-11.272353
141500.000000	-11.169121
141600.000000	-11.057466
141700.000000	-11.001087
141800.000000	-10.994336
141900.000000	-11.023642
142000.000000	-10.956256
142100.000000	-10.958269
142200.000000	-10.875619
142300.000000	-10.867171
142400.000000	-10.853486
142500.000000	-10.785719
142600.000000	-10.791528
142700.000000	-10.776727
142800.000000	-10.636775
142900.000000	-10.629182
143000.000000	-10.529111
143100.000000	-10.464490
143200.000000	-10.424350
143300.000000	-10.422481
143400.000000	-10.427939
143500.000000	-10.405992
143600.000000	-10.326441
143700.000000	-10.267093
143800.000000	-10.253496
143900.000000	-10.235420
144000.000000	-10.273685
144100.000000	-10.149841
144200.000000	-10.092516
144300.000000	-9.969728
144400.000000	-9.909865
144500.000000	-9.995894
144600.000000	-9.963646
144700.000000	-9.864339
144800.000000	-9.915765
144900.000000	-10.062056
145000.000000	-10.147218
145100.000000	-10.142760
145200.000000	-10.158907
145300.000000	-10.041659
145400.000000	-9.965397
145500.000000	-9.930075
145600.000000	-9.847556
145700.000000	-9.670325
145800.000000	-9.659934
145900.000000	-9.603506
146000.000000	-9.615225
146100.000000	-9.820780
146200.000000	-9.842234
146300.000000	-9.850475
146400.000000	-9.931613
146500.000000	-9.991579
146600.000000	-10.103929
146700.000000	-10.218600
146800.000000	-10.162804
146900.000000	-10.247807
147000.000000	-10.282667
147100.000000	-10.361012
147200.000000	-10.326978
147300.000000	-10.307847
147400.000000	-10.363986
147500.000000	-10.440298
147600.000000	-10.529383
147700.000000	-10.530196
147800.000000	-10.577615
147900.000000	-10.638031
148000.000000	-10.692744
148100.000000	-10.657297
148200.000000	-10.588750
148300.000000	-10.570772
148400.000000	-10.547157
148500.000000	-10.532784
148600.000000	-10.580856
148700.000000	-10.513978
148800.000000	-10.457332
148900.000000	-10.379624
149000.000000	-10.291326
149100.000000	-10.290816
149200.000000	-10.284510
149300.000000	-10.318944
149400.000000	-10.258989
149500.000000	-10.255629
149600.000000	-10.259236
149700.000000	-10.255648
149800.000000	-10.163335
149900.000000	-10.118362
150000.000000	-10.054853
150100.000000	-10.072374
150200.000000	-10.038568
150300.000000	-10.059292
150400.000000	-10.058360
150500.000000	-10.045809
150600.000000	-10.073526
150700.000000	-10.246953
150800.000000	-10.257795
150900.000000	-10.269728
151000.000000	-10.221956
151100.000000	-10.068416
151200.000000	-10.111951
151300.000000	-10.059282
151400.000000	-10.020861
151500.000000	-9.980500
151600.000000	-9.933994
151700.000000	-9.877768
151800.000000	-9.940926
151900.000000	-9.888368
152000.000000	-9.879590
152100.000000	-9.802429
152200.000000	-9.853006
152300.000000	-9.811946
152400.000000	-9.695675
152500.000000	-9.559320
152600.000000	-9.492005
152700.000000	-9.485160
152800.000000	-9.437199
152900.000000	-9.342043
153000.000000	-9.290267
153100.000000	-9.313075
153200.000000	-9.396094
153300.000000	-9.345914
153400.000000	-9.339445
153500.000000	-9.283291
153600.000000	-9.153249
153700.000000	-9.149976
153800.000000	-9.136168
153900.000000	-9.096353
154000.000000	-8.999635
154100.000000	-8.947150
154200.000000	-8.901695
154300.000000	-8.910719
154400.000000	-8.978857
154500.000000	-8.958450
154600.000000	-8.921829
154700.000000	-8.861560
154800.000000	-8.882908
154900.000000	-8.809448
155000.000000	-8.734706
155100.000000	-8.680693
155200.000000	-8.617375
155300.000000	-8.587564
155400.000000	-8.499055
155500.000000	-8.445662
155600.000000	-8.421207
155700.000000	-8.411871
155800.000000	-8.515942
155900.000000	-8.597654
156000.000000	-8.661348
156100.000000	-8.658416
156200.000000	-8.734017
156300.000000	-8.768045
156400.000000	-8.797690
156500.000000	-8.800408
156600.000000	-8.825684
156700.000000	-8.861086
156800.000000	-8.876951
156900.000000	-8.926315
157000.000000	-8.930400
157100.000000	-8.990247
157200.000000	-9.017505
157300.000000	-9.100349
157400.000000	-9.139494
157500.000000	-9.361340
157600.000000	-9.472091
157700.000000	-9.658215
157800.000000	-9.699190
157900.000000	-9.649694
158000.000000	-9.609276
158100.000000	-9.595270
158200.000000	-9.526239
158300.000000	-9.556325
158400.000000	-9.508515
158500.000000	-9.502155
158600.000000	-9.580386
158700.000000	-9.591719
158800.000000	-9.607471
158900.000000	-9.646076
159000.000000	-9.807165
159100.000000	-9.852168
159200.000000	-9.905807
159300.000000	-9.904961
159400.000000	-9.832258
159500.000000	-9.810779
159600.000000	-9.827351
159700.000000	-9.894276
159800.000000	-9.845606
159900.000000	-9.862649
160000.000000	-9.823255
160100.000000	-9.815002
160200.000000	-9.877108
160300.000000	-9.921148
160400.000000	-9.955391
160500.000000	-10.020359
160600.000000	-10.134899
160700.000000	-10.082383
160800.000000	-9.939487
160900.000000	-9.910379
161000.000000	-9.901124
161100.000000	-9.954420
161200.000000	-9.998655
161300.000000	-10.049265
161400.000000	-10.144875
161500.000000	-10.254012
161600.000000	-10.245819
161700.000000	-10.193997
161800.000000	-10.290127
161900.000000	-10.414925
162000.000000	-10.432994
162100.000000	-10.443960
162200.000000	-10.431717
162300.000000	-10.491005
162400.000000	-10.508461
162500.000000	-10.425826
162600.000000	-10.473346
162700.000000	-10.385496
162800.000000	-10.465594
162900.000000	-10.601787
163000.000000	-10.806538
163100.000000	-10.995975
163200.000000	-11.144652
163300.000000	-11.242863
163400.000000	-11.295282
163500.000000	-11.442181
163600.000000	-11.579481
163700.000000	-11.726602
163800.000000	-11.922791
163900.000000	-11.962313
164000.000000	-11.888304
164100.000000	-11.876011
164200.000000	-12.057402
164300.000000	-12.169173
164400.000000	-12.310335
164500.000000	-12.510736
164600.000000	-12.555526
164700.000000	-12.776339
164800.000000	-13.017885
164900.000000	-13.219910
165000.000000	-13.371618
165100.000000	-13.365892
165200.000000	-13.383028
165300.000000	-13.396223
165400.000000	-13.516166
165500.000000	-13.505265
165600.000000	-13.644800
165700.000000	-13.784283
165800.000000	-13.910425
165900.000000	-14.084552
166000.000000	-14.149245
166100.000000	-14.160360
166200.000000	-14.035316
166300.000000	-13.978452
166400.000000	-13.868349
166500.000000	-13.822451
166600.000000	-13.824175
166700.000000	-13.873792
166800.000000	-13.807483
166900.000000	-13.658602
167000.000000	-13.715707
167100.000000	-13.743403
167200.000000	-13.664417
167300.000000	-13.588097
167400.000000	-13.519007
167500.000000	-13.474185
167600.000000	-13.449805
167700.000000	-13.457225
167800.000000	-13.385290
167900.000000	-13.368986
168000.000000	-13.131311
168100.000000	-13.044954
168200.000000	-13.002329
168300.000000	-12.941323
168400.000000	-13.003361
168500.000000	-12.850832
168600.000000	-12.682132
168700.000000	-12.510415
168800.000000	-12.360335
168900.000000	-12.277801
169000.000000	-12.264456
169100.000000	-12.292362
169200.000000	-12.119457
169300.000000	-11.966532
169400.000000	-11.830023
169500.000000	-11.621469
169600.000000	-11.577857
169700.000000	-11.399549
169800.000000	-11.222947
169900.000000	-11.113464
170000.000000	-11.055035
170100.000000	-11.076862
170200.000000	-11.118121
170300.000000	-11.081679
170400.000000	-11.048518
170500.000000	-11.075944
170600.000000	-10.944539
170700.000000	-10.795375
170800.000000	-10.820393
170900.000000	-10.594321
171000.000000	-10.530047
171100.000000	-10.536215
171200.000000	-10.520598
171300.000000	-10.615384
171400.000000	-10.524927
171500.000000	-10.466445
171600.000000	-10.502065
171700.000000	-10.474335
171800.000000	-10.454499
171900.000000	-10.472041
172000.000000	-10.502934
172100.000000	-10.428474
172200.000000	-10.552088
172300.000000	-10.522971
172400.000000	-10.753975
172500.000000	-10.940872
172600.000000	-11.004867
172700.000000	-10.981121
172800.000000	-10.964659
172900.000000	-11.011999
173000.000000	-11.139416
173100.000000	-11.084856
173200.000000	-11.038371
173300.000000	-10.974572
173400.000000	-10.879086
173500.000000	-10.920780
173600.000000	-10.988603
173700.000000	-11.044271
173800.000000	-10.935368
173900.000000	-10.897622
174000.000000	-10.973400
174100.000000	-10.968919
174200.000000	-10.938957
174300.000000	-10.994242
174400.000000	-11.104708
174500.000000	-11.146645
174600.000000	-11.196316
174700.000000	-11.171270
174800.000000	-11.183011
174900.000000	-11.111355
175000.000000	-11.048819
175100.000000	-11.002970
175200.000000	-10.922862
175300.000000	-10.951952
175400.000000	-11.006480
175500.000000	-11.139733
175600.000000	-11.183493
175700.000000	-11.405783
175800.000000	-11.324799
175900.000000	-11.398343
176000.000000	-11.332109
176100.000000	-11.276541
176200.000000	-11.347022
176300.000000	-11.362677
176400.000000	-11.564568
176500.000000	-11.653158
176600.000000	-11.549437
176700.000000	-11.473809
176800.000000	-11.471175
176900.000000	-11.506739
177000.000000	-11.399452
177100.000000	-11.378832
177200.000000	-11.308457
177300.000000	-11.366860
177400.000000	-11.307528
177500.000000	-11.304614
177600.000000	-11.283165
177700.000000	-11.271334
177800.000000	-11.341176
177900.000000	-11.348640
178000.000000	-11.393541
178100.000000	-11.401474
178200.000000	-11.468153
178300.000000	-11.559197
178400.000000	-11.677039
178500.000000	-11.841045
178600.000000	-11.939929
178700.000000	-12.104169
178800.000000	-12.316548
178900.000000	-12.415868
179000.000000	-12.494380
179100.000000	-12.520012
179200.000000	-12.529811
179300.000000	-12.530747
179400.000000	-12.486008
179500.000000	-12.633097
179600.000000	-12.636896
179700.000000	-12.665910
179800.000000	-12.760901
179900.000000	-12.910317
180000.000000	-13.003070
180100.000000	-13.052929
180200.000000	-13.036148
180300.000000	-12.926362
180400.000000	-12.789974
180500.000000	-12.576268
180600.000000	-12.465588
180700.000000	-12.360711
180800.000000	-12.479257
180900.000000	-12.497847
181000.000000	-12.603874
181100.000000	-12.679807
181200.000000	-12.745043
181300.000000	-12.758808
181400.000000	-12.702868
181500.000000	-12.682692
181600.000000	-12.761837
181700.000000	-12.848455
181800.000000	-12.844919
181900.000000	-12.751260
182000.000000	-12.728289
182100.000000	-12.561298
182200.000000	-12.480359
182300.000000	-12.462815
182400.000000	-12.462687
182500.000000	-12.217102
182600.000000	-12.062069
182700.000000	-12.121838
182800.000000	-12.156943
182900.000000	-12.278720
183000.000000	-12.226390
183100.000000	-12.314055
183200.000000	-12.334526
183300.000000	-12.393663
183400.000000	-12.319360
183500.000000	-12.181350
183600.000000	-12.082350
183700.000000	-11.950763
183800.000000	-11.801423
183900.000000	-11.708173
184000.000000	-11.692530
184100.000000	-11.632988
184200.000000	-11.646739
184300.000000	-11.560596
184400.000000	-11.602432
184500.000000	-11.448254
184600.000000	-11.431510
184700.000000	-11.476538
184800.000000	-11.439145
184900.000000	-11.378481
185000.000000	-11.423753
185100.000000	-11.548787
185200.000000	-11.777110
185300.000000	-11.984566
185400.000000	-12.129420
185500.000000	-12.384452
185600.000000	-12.528764
185700.000000	-12.439129
185800.000000	-12.352470
185900.000000	-12.290273
186000.000000	-12.275647
186100.000000	-12.191289
186200.000000	-12.174272
186300.000000	-12.124895
186400.000000	-12.148798
186500.000000	-12.216608
186600.000000	-12.170457
186700.000000	-12.172164
186800.000000	-12.169664
186900.000000	-12.205374
187000.000000	-12.135423
187100.000000	-12.222197
187200.000000	-12.276745
187300.000000	-12.231989
187400.000000	-12.141307
187500.000000	-12.169436
187600.000000	-12.215400
187700.000000	-12.117110
187800.000000	-11.990612
187900.000000	-11.837124
188000.000000	-11.790964
188100.000000	-11.626883
188200.000000	-11.486344
188300.000000	-11.328660
188400.000000	-11.327928
188500.000000	-11.404111
188600.000000	-11.394310
188700.000000	-11.315812
188800.000000	-11.369378
188900.000000	-11.463942
189000.000000	-11.413987
189100.000000	-11.471984
189200.000000	-11.474256
189300.000000	-11.505990
189400.000000	-11.420989
189500.000000	-11.469045
189600.000000	-11.425139
189700.000000	-11.330202
189800.000000	-11.273780
189900.000000	-11.228893
190000.000000	-11.172352
190100.000000	-11.087338
190200.000000	-10.880373
190300.000000	-10.808639
190400.000000	-10.720485
190500.000000	-10.564937
190600.000000	-10.457028
190700.000000	-10.524364
190800.000000	-10.546150
190900.000000	-10.708822
191000.000000	-10.801484
191100.000000	-10.921732
191200.000000	-10.931868
191300.000000	-10.863771
191400.000000	-10.871113
191500.000000	-10.806600
191600.000000	-10.982369
191700.000000	-11.095871
191800.000000	-11.191426
191900.000000	-11.193086
192000.000000	-11.418886
192100.000000	-11.529639
192200.000000	-11.603249
192300.000000	-11.700378
192400.000000	-11.719414
192500.000000	-11.907615
192600.000000	-12.029955
192700.000000	-12.088725
192800.000000	-12.103101
192900.000000	-12.210121
193000.000000	-12.299627
193100.000000	-12.340939
193200.000000	-12.431422
193300.000000	-12.628065
193400.000000	-12.622576
193500.000000	-12.551515
193600.000000	-12.620631
193700.000000	-12.603076
193800.000000	-12.557414
193900.000000	-12.549630
194000.000000	-12.631731
194100.000000	-12.659347
194200.000000	-12.700057
194300.000000	-12.737467
194400.000000	-12.847149
194500.000000	-12.923931
194600.000000	-13.053926
194700.000000	-13.153753
194800.000000	-13.258758
194900.000000	-13.382735
195000.000000	-13.517785
195100.000000	-13.495254
195200.000000	-13.598100
195300.000000	-13.606029
195400.000000	-13.604348
195500.000000	-13.650390
195600.000000	-13.527683
195700.000000	-13.393270
195800.000000	-13.429885
195900.000000	-13.396547
196000.000000	-13.276409
196100.000000	-13.301709
196200.000000	-13.322696
196300.000000	-13.498524
196400.000000	-13.591356
196500.000000	-13.518966
196600.000000	-13.431923
196700.000000	-13.414159
196800.000000	-13.372378
196900.000000	-13.377169
197000.000000	-13.281678
197100.000000	-13.224739
197200.000000	-13.129906
197300.000000	-13.042304
197400.000000	-12.936385
197500.000000	-12.709670
197600.000000	-12.452579
197700.000000	-12.347353
197800.000000	-12.329874
197900.000000	-12.187778
198000.000000	-12.098098
198100.000000	-12.099180
198200.000000	-12.115797
198300.000000	-12.005665
198400.000000	-12.047451
198500.000000	-12.110585
198600.000000	-12.102091
198700.000000	-12.095058
198800.000000	-12.139530
198900.000000	-12.068123
199000.000000	-11.913036
199100.000000	-11.911848
199200.000000	-11.880171
199300.000000	-11.992449
199400.000000	-11.878809
199500.000000	-11.729256
199600.000000	-11.732260
199700.000000	-11.632419
199800.000000	-11.482609
199900.000000	-11.441225
200000.000000	-11.237586
200100.000000	-11.213018
200200.000000	-11.212591
200300.000000	-11.279138
200400.000000	-11.296201
200500.000000	-11.307651
200600.000000	-11.448126
200700.000000	-11.638887
200800.000000	-11.723663
200900.000000	-11.604260
201000.000000	-11.689668
201100.000000	-11.556728
201200.000000	-11.491625
201300.000000	-11.422243
201400.000000	-11.284922
201500.000000	-11.391407
201600.000000	-11.348162
201700.000000	-11.359492
201800.000000	-11.371846
201900.000000	-11.373903
202000.000000	-11.429451
202100.000000	-11.515361
202200.000000	-11.633227
202300.000000	-11.695970
202400.000000	-11.944260
202500.000000	-12.011135
202600.000000	-12.211120
202700.000000	-12.250776
202800.000000	-12.267423
202900.000000	-12.211473
203000.000000	-12.221281
203100.000000	-12.204476
203200.000000	-12.165772
203300.000000	-12.121998
203400.000000	-12.074346
203500.000000	-12.122108
203600.000000	-11.990519
203700.000000	-11.992192
203800.000000	-11.912537
203900.000000	-11.921844
204000.000000	-11.922007
204100.000000	-11.811095
204200.000000	-11.801518
204300.000000	-11.696497
204400.000000	-11.732151
204500.000000	-11.777422
204600.000000	-11.734455
204700.000000	-11.860840
204800.000000	-11.981107
204900.000000	-11.955315
205000.000000	-12.132507
205100.000000	-12.209757
205200.000000	-12.151453
205300.000000	-12.081877
205400.000000	-12.126023
205500.000000	-12.089384
205600.000000	-12.046932
205700.000000	-11.968607
205800.000000	-11.775081
205900.000000	-11.748369
206000.000000	-11.693618
206100.000000	-11.735505
206200.000000	-11.748544
206300.000000	-11.684934
206400.000000	-11.787101
206500.000000	-11.754379
206600.000000	-11.790766
206700.000000	-11.681463
206800.000000	-11.625208
206900.000000	-11.594049
207000.000000	-11.512234
207100.000000	-11.459216
207200.000000	-11.393964
207300.000000	-11.325317
207400.000000	-11.145908
207500.000000	-11.182165
207600.000000	-11.168301
207700.000000	-11.158630
207800.000000	-11.263037
207900.000000	-11.287504
208000.000000	-11.164351
208100.000000	-11.292786
208200.000000	-11.254346
208300.000000	-11.294327
208400.000000	-11.288553
208500.000000	-11.234162
208600.000000	-11.337402
208700.000000	-11.436333
208800.000000	-11.557359
208900.000000	-11.633495
209000.000000	-11.684720
209100.000000	-11.776523
209200.000000	-11.814673
209300.000000	-11.833334
209400.000000	-11.825499
209500.000000	-11.833324
209600.000000	-11.834926
209700.000000	-11.782051
209800.000000	-11.693784
209900.000000	-11.652680
210000.000000	-11.557276
210100.000000	-11.515945
210200.000000	-11.429750
210300.000000	-11.331102
210400.000000	-11.198640
210500.000000	-11.096291
210600.000000	-11.034739
210700.000000	-11.126907
210800.000000	-11.258626
210900.000000	-11.436490
211000.000000	-11.357763
211100.000000	-11.281545
211200.000000	-11.267817
211300.000000	-11.282058
211400.000000	-11.253471
211500.000000	-11.304687
211600.000000	-11.426775
211700.000000	-11.560733
211800.000000	-11.686382
211900.000000	-11.656352
212000.000000	-11.742799
212100.000000	-11.747427
212200.000000	-11.820170
212300.000000	-11.899468
212400.000000	-11.974007
212500.000000	-11.952712
212600.000000	-11.838907
212700.000000	-11.869852
212800.000000	-11.778752
212900.000000	-12.027459
213000.000000	-12.257887
213100.000000	-12.150361
213200.000000	-12.145194
213300.000000	-12.105381
213400.000000	-12.179391
213500.000000	-12.235550
213600.000000	-12.227508
213700.000000	-12.248254
213800.000000	-12.296368
213900.000000	-12.343784
214000.000000	-12.423109
214100.000000	-12.403701
214200.000000	-12.338265
214300.000000	-12.287934
214400.000000	-12.261499
214500.000000	-12.344003
214600.000000	-12.329685
214700.000000	-12.347022
214800.000000	-12.311235
214900.000000	-12.307868
215000.000000	-12.200309
215100.000000	-12.146033
215200.000000	-12.219975
215300.000000	-12.286782
215400.000000	-12.440874
215500.000000	-12.474552
215600.000000	-12.585147
215700.000000	-12.490078
215800.000000	-12.479792
215900.000000	-12.515523
216000.000000	-12.701214
216100.000000	-12.644762
216200.000000	-12.580255
216300.000000	-12.482623
216400.000000	-12.427419
216500.000000	-12.483036
216600.000000	-12.364072
216700.000000	-12.316402
216800.000000	-12.236399
216900.000000	-12.425082
217000.000000	-12.440649
217100.000000	-12.383886
217200.000000	-12.401686
217300.000000	-12.400543
217400.000000	-12.426195
217500.000000	-12.512496
217600.000000	-12.664042
217700.000000	-12.668586
217800.000000	-12.667854
217900.000000	-12.453712
218000.000000	-12.255093
218100.000000	-12.320061
218200.000000	-12.440715
218300.000000	-12.540585
218400.000000	-12.478348
218500.000000	-12.320497
218600.000000	-12.308196
218700.000000	-12.255681
218800.000000	-12.189111
218900.000000	-12.068896
219000.000000	-12.004743
219100.000000	-11.940711
219200.000000	-11.842635
219300.000000	-11.825198
219400.000000	-11.784759
219500.000000	-11.702894
219600.000000	-11.596931
219700.000000	-11.477681
219800.000000	-11.457549
219900.000000	-11.424162
220000.000000	-11.496476
220100.000000	-11.509614
220200.000000	-11.469988
220300.000000	-11.483331
220400.000000	-11.455142
220500.000000	-11.523586
220600.000000	-11.482511
220700.000000	-11.528418
220800.000000	-11.475595
220900.000000	-11.247447
221000.000000	-11.069847
221100.000000	-11.084591
221200.000000	-11.147002
221300.000000	-11.240189
221400.000000	-11.193857
221500.000000	-11.091193
221600.000000	-11.130098
221700.000000	-11.035278
221800.000000	-11.000410
221900.000000	-10.851834
222000.000000	-10.903673
222100.000000	-10.992740
222200.000000	-10.962993
222300.000000	-10.956753
222400.000000	-10.933470
222500.000000	-10.894409
222600.000000	-10.773258
222700.000000	-10.794019
222800.000000	-10.886714
222900.000000	-10.977612
223000.000000	-11.204487
223100.000000	-11.234971
223200.000000	-11.378769
223300.000000	-11.350382
223400.000000	-11.447676
223500.000000	-11.549207
223600.000000	-11.594445
223700.000000	-11.683420
223800.000000	-11.727294
223900.000000	-11.899944
224000.000000	-11.944557
224100.000000	-12.069642
224200.000000	-12.238174
224300.000000	-12.260777
224400.000000	-12.344156
224500.000000	-12.328469
224600.000000	-12.374942
224700.000000	-12.479269
224800.000000	-12.512006
224900.000000	-12.502784
225000.000000	-12.513883
225100.000000	-12.424778
225200.000000	-12.482031
225300.000000	-12.521965
225400.000000	-12.479916
225500.000000	-12.521108
225600.000000	-12.540492
225700.000000	-12.520259
225800.000000	-12.486980
225900.000000	-12.433790
226000.000000	-12.445656
226100.000000	-12.440235
226200.000000	-12.351488
226300.000000	-12.309392
226400.000000	-12.179660
226500.000000	-12.075510
226600.000000	-11.888380
226700.000000	-11.820816
226800.000000	-11.791546
226900.000000	-11.815447
227000.000000	-11.654374
227100.000000	-11.642400
227200.000000	-11.537214
227300.000000	-11.436753
227400.000000	-11.268965
227500.000000	-11.248375
227600.000000	-11.254345
227700.000000	-11.156922
227800.000000	-11.138646
227900.000000	-11.154093
228000.000000	-11.051182
228100.000000	-10.967596
228200.000000	-10.650121
228300.000000	-10.623250
228400.000000	-10.524275
228500.000000	-10.529017
228600.000000	-10.418235
228700.000000	-10.250237
228800.000000	-10.159903
228900.000000	-10.069537
229000.000000	-10.040543
229100.000000	-9.896414
229200.000000	-9.848600
229300.000000	-9.869280
229400.000000	-9.793234
229500.000000	-9.700929
229600.000000	-9.614964
229700.000000	-9.520437
229800.000000	-9.577664
229900.000000	-9.676077
230000.000000	-9.637438
230100.000000	-9.799062
230200.000000	-9.592787
230300.000000	-9.462682
230400.000000	-9.397832
230500.000000	-9.250357
230600.000000	-9.171965
230700.000000	-9.107187
230800.000000	-9.192679
230900.000000	-9.283079
231000.000000	-9.210227
231100.000000	-9.243026
231200.000000	-9.123508
231300.000000	-9.071966
231400.000000	-9.144899
231500.000000	-9.140826
231600.000000	-9.142997
231700.000000	-9.246816
231800.000000	-9.233252
231900.000000	-9.176106
232000.000000	-9.127950
232100.000000	-8.942055
232200.000000	-8.974441
232300.000000	-8.858526
232400.000000	-8.985926
232500.000000	-8.962262
232600.000000	-8.918133
232700.000000	-8.918174
232800.000000	-8.830796
232900.000000	-8.757367
233000.000000	-8.680401
233100.000000	-8.654142
233200.000000	-8.724572
233300.000000	-8.674098
233400.000000	-8.677740
233500.000000	-8.695049
233600.000000	-8.754798
233700.000000	-8.807806
233800.000000	-8.780862
233900.000000	-8.650795
234000.000000	-8.603585
234100.000000	-8.503500
234200.000000	-8.469121
234300.000000	-8.376615
234400.000000	-8.418119
234500.000000	-8.642699
234600.000000	-8.686361
234700.000000	-8.740070
234800.000000	-8.747023
234900.000000	-8.628325
235000.000000	-8.659616
235100.000000	-8.580207
235200.000000	-8.728884
235300.000000	-8.851896
235400.000000	-8.976751
235500.000000	-9.153705
235600.000000	-9.325220
235700.000000	-9.476411
235800.000000	-9.460079
235900.000000	-9.494389
236000.000000	-9.633539
236100.000000	-9.704307
236200.000000	-9.882003
236300.000000	-9.947478
236400.000000	-10.033275
236500.000000	-10.132157
236600.000000	-10.214050
236700.000000	-10.133261
236800.000000	-10.195492
236900.000000	-10.282392
237000.000000	-10.488764
237100.000000	-10.695936
237200.000000	-10.897452
237300.000000	-11.095718
237400.000000	-11.213386
237500.000000	-11.242155
237600.000000	-11.391641
237700.000000	-11.543953
237800.000000	-11.659446
237900.000000	-11.775348
238000.000000	-11.694893
238100.000000	-11.793086
238200.000000	-11.834847
238300.000000	-11.927336
238400.000000	-11.853880
238500.000000	-11.799042
238600.000000	-11.826898
238700.000000	-11.802857
238800.000000	-11.850377
238900.000000	-11.900403
239000.000000	-11.996170
239100.000000	-12.080807
239200.000000	-12.108437
239300.000000	-12.246501
239400.000000	-12.277933
239500.000000	-12.161235
239600.000000	-12.194317
239700.000000	-12.127000
239800.000000	-12.040918
239900.000000	-12.058016
240000.000000	-12.054504
240100.000000	-12.124405
240200.000000	-12.176673
240300.000000	-12.230985
240400.000000	-12.160341
240500.000000	-12.128767
240600.000000	-12.045018
240700.000000	-11.923186
240800.000000	-11.944026
240900.000000	-11.976265
241000.000000	-12.022484
241100.000000	-12.042713
241200.000000	-12.028744
241300.000000	-11.978951
241400.000000	-11.922468
241500.000000	-11.884930
241600.000000	-11.849892
241700.000000	-11.925885
241800.000000	-11.811581
241900.000000	-11.774407
242000.000000	-11.596315
242100.000000	-11.502919
242200.000000	-11.313027
242300.000000	-11.199372
242400.000000	-11.046157
242500.000000	-11.062331
242600.000000	-10.941155
242700.000000	-10.778474
242800.000000	-10.823486
242900.000000	-10.747698
243000.000000	-10.920433
243100.000000	-10.770248
243200.000000	-10.721965
243300.000000	-10.644754
243400.000000	-10.720022
243500.000000	-10.916201
243600.000000	-10.886850
243700.000000	-10.928856
243800.000000	-10.925790
243900.000000	-10.988470
244000.000000	-10.966242
244100.000000	-11.145255
244200.000000	-11.226290
244300.000000	-11.322376
244400.000000	-11.382958
244500.000000	-11.455829
244600.000000	-11.501467
244700.000000	-11.609200
244800.000000	-11.642283
244900.000000	-11.672048
245000.000000	-11.708311
245100.000000	-11.742854
245200.000000	-11.633361
245300.000000	-11.433106
245400.000000	-11.393676
245500.000000	-11.345856
245600.000000	-11.277473
245700.000000	-11.224947
245800.000000	-11.269471
245900.000000	-11.352107
246000.000000	-11.364612
246100.000000	-11.339554
246200.000000	-11.384113
246300.000000	-11.498020
246400.000000	-11.516314
246500.000000	-11.646438
246600.000000	-11.789846
246700.000000	-11.928251
246800.000000	-12.030808
246900.000000	-12.032023
247000.000000	-12.078902
247100.000000	-12.067839
247200.000000	-12.093431
247300.000000	-12.233817
247400.000000	-12.301481
247500.000000	-12.303622
247600.000000	-12.340918
247700.000000	-12.426070
247800.000000	-12.285131
247900.000000	-12.174718
248000.000000	-12.107694
248100.000000	-12.258195
248200.000000	-12.337001
248300.000000	-12.395102
248400.000000	-12.341135
248500.000000	-12.252819
248600.000000	-12.362173
248700.000000	-12.419718
248800.000000	-12.467000
248900.000000	-12.434374
249000.000000	-12.495494
249100.000000	-12.517920
249200.000000	-12.504571
249300.000000	-12.418505
249400.000000	-12.485805
249500.000000	-12.536054
249600.000000	-12.647084
249700.000000	-12.718159
249800.000000	-12.841945
249900.000000	-12.887441
250000.000000	-12.842570
250100.000000	-12.742964
250200.000000	-12.820959
250300.000000	-12.961237
250400.000000	-13.008148
250500.000000	-13.062628
250600.000000	-13.029097
250700.000000	-13.080037
250800.000000	-13.005232
250900.000000	-12.931034
251000.000000	-12.897546
251100.000000	-12.849759
251200.000000	-12.849473
251300.000000	-12.882585
251400.000000	-12.962875
251500.000000	-12.904537
251600.000000	-12.839137
251700.000000	-12.758165
251800.000000	-12.732638
251900.000000	-12.759617
252000.000000	-12.757986
252100.000000	-12.856327
252200.000000	-12.831579
252300.000000	-12.730746
252400.000000	-12.719813
252500.000000	-12.649453
252600.000000	-12.625128
252700.000000	-12.543868
252800.000000	-12.599022
252900.000000	-12.679986
253000.000000	-12.632981
253100.000000	-12.697600
253200.000000	-12.695909
253300.000000	-12.701307
253400.000000	-12.757808
253500.000000	-12.599919
253600.000000	-12.449407
253700.000000	-12.226724
253800.000000	-12.099762
253900.000000	-11.991397
254000.000000	-11.897935
254100.000000	-11.777967
254200.000000	-11.660964
254300.000000	-11.555664
254400.000000	-11.511352
254500.000000	-11.404832
254600.000000	-11.369108
254700.000000	-11.363197
254800.000000	-11.250106
254900.000000	-11.240878
255000.000000	-11.268795
255100.000000	-11.289233
255200.000000	-11.291707
255300.000000	-11.230371
255400.000000	-11.252205
255500.000000	-11.129603
255600.000000	-11.183449
255700.000000	-11.154043
255800.000000	-11.076054
255900.000000	-10.917467
256000.000000	-10.844974
256100.000000	-10.687142
256200.000000	-10.645936
256300.000000	-10.539544
256400.000000	-10.374796
256500.000000	-10.309688
256600.000000	-10.233397
256700.000000	-10.169706
256800.000000	-10.052585
256900.000000	-9.885415
257000.000000	-9.839303
257100.000000	-9.895388
257200.000000	-9.858265
257300.000000	-9.945469
257400.000000	-9.824220
257500.000000	-9.762439
257600.000000	-9.678406
257700.000000	-9.618497
257800.000000	-9.543654
257900.000000	-9.435522
258000.000000	-9.503409
258100.000000	-9.544125
258200.000000	-9.659992
258300.000000	-9.787939
258400.000000	-10.054396
258500.000000	-10.203403
258600.000000	-10.359587
258700.000000	-10.656039
258800.000000	-10.693101
258900.000000	-10.818438
259000.000000	-10.707965
259100.000000	-10.685766
259200.000000	-10.589650
259300.000000	-10.664462
259400.000000	-10.628005
259500.000000	-10.645306
259600.000000	-10.524685
259700.000000	-10.467353
259800.000000	-10.422596
259900.000000	-10.550203
260000.000000	-10.666052
260100.000000	-10.749747
260200.000000	-10.801282
260300.000000	-10.917211
260400.000000	-10.818004
260500.000000	-10.797505
260600.000000	-10.748253
260700.000000	-10.782044
260800.000000	-10.917372
260900.000000	-10.933420
261000.000000	-10.969171
261100.000000	-11.132362
261200.000000	-11.110878
261300.000000	-11.127164
261400.000000	-11.300364
261500.000000	-11.364667
261600.000000	-11.482670
261700.000000	-11.526005
261800.000000	-11.645962
261900.000000	-11.781780
262000.000000	-11.756021
262100.000000	-11.631411
262200.000000	-11.676371
262300.000000	-11.554304
262400.000000	-11.581811
262500.000000	-11.638189
262600.000000	-11.696416
262700.000000	-11.866080
262800.000000	-11.759853
262900.000000	-11.767505
263000.000000	-11.750389
263100.000000	-11.528968
263200.000000	-11.331013
263300.000000	-11.122490
263400.000000	-10.718176
263500.000000	-10.601051
263600.000000	-10.371934
263700.000000	-10.206941
263800.000000	-10.227370
263900.000000	-10.206750
264000.000000	-10.290704
264100.000000	-10.304174
264200.000000	-10.390951
264300.000000	-10.266406
264400.000000	-10.207904
264500.000000	-10.204029
264600.000000	-10.326183
264700.000000	-10.270718
264800.000000	-10.415090
264900.000000	-10.270352
265000.000000	-10.239587
265100.000000	-10.299504
265200.000000	-10.388304
265300.000000	-10.309303
265400.000000	-10.431824
265500.000000	-10.502184
265600.000000	-10.629746
265700.000000	-10.653583
265800.000000	-10.586723
265900.000000	-10.709040
266000.000000	-10.720556
266100.000000	-10.725211
266200.000000	-10.740642
266300.000000	-10.738542
266400.000000	-10.623945
266500.000000	-10.593376
266600.000000	-10.517097
266700.000000	-10.467138
266800.000000	-10.420999
266900.000000	-10.378358
267000.000000	-10.375516
267100.000000	-10.353767
267200.000000	-10.256109
267300.000000	-10.291309
267400.000000	-10.285679
267500.000000	-10.273913
267600.000000	-10.298473
267700.000000	-10.235602
267800.000000	-10.327710
267900.000000	-10.437847
268000.000000	-10.455705
268100.000000	-10.492678
268200.000000	-10.508052
268300.000000	-10.572750
268400.000000	-10.671011
268500.000000	-10.622151
268600.000000	-10.730996
268700.000000	-10.679111
268800.000000	-10.657871
268900.000000	-10.642215
269000.000000	-10.668134
269100.000000	-10.631574
269200.000000	-10.705928
269300.000000	-10.840552
269400.000000	-10.806414
269500.000000	-10.825609
269600.000000	-10.838790
269700.000000	-10.962749
269800.000000	-10.814402
269900.000000	-10.551718
270000.000000	-10.391397
270100.000000	-10.161654
270200.000000	-10.025639
270300.000000	-10.271644
270400.000000	-10.329140
270500.000000	-10.380483
270600.000000	-10.356678
270700.000000	-10.392305
270800.000000	-10.454609
270900.000000	-10.553984
271000.000000	-10.653265
271100.000000	-10.636059
271200.000000	-10.764389
271300.000000	-10.679993
271400.000000	-10.805999
271500.000000	-10.827964
271600.000000	-10.931117
271700.000000	-10.868380
271800.000000	-10.998047
271900.000000	-10.990534
272000.000000	-11.039737
272100.000000	-11.194152
272200.000000	-11.372237
272300.000000	-11.380496
272400.000000	-11.520306
272500.000000	-11.552278
272600.000000	-11.595633
272700.000000	-11.638324
272800.000000	-11.791054
272900.000000	-11.841355
273000.000000	-11.863605
273100.000000	-11.952167
273200.000000	-12.049816
273300.000000	-12.042865
273400.000000	-12.076348
273500.000000	-12.199582
273600.000000	-12.171539
273700.000000	-12.319555
273800.000000	-12.335603
273900.000000	-12.448479
274000.000000	-12.406700
274100.000000	-12.462106
274200.000000	-12.425495
274300.000000	-12.346966
274400.000000	-12.451576
274500.000000	-12.428782
274600.000000	-12.317430
274700.000000	-12.199681
274800.000000	-12.201902
274900.000000	-12.490434
275000.000000	-12.575816
275100.000000	-12.725919
275200.000000	-12.746333
275300.000000	-12.461341
275400.000000	-12.370383
275500.000000	-12.335511
275600.000000	-12.326897
275700.000000	-12.332955
275800.000000	-12.353576
275900.000000	-12.318985
276000.000000	-12.170407
276100.000000	-12.245245
276200.000000	-12.194151
276300.000000	-12.313536
276400.000000	-12.318209
276500.000000	-12.287468
276600.000000	-12.301685
276700.000000	-12.592157
276800.000000	-12.724110
276900.000000	-12.922864
277000.000000	-12.952750
277100.000000	-12.949284
277200.000000	-13.047375
277300.000000	-13.215278
277400.000000	-13.327554
277500.000000	-13.537895
277600.000000	-13.580542
277700.000000	-13.673265
277800.000000	-13.614885
277900.000000	-13.521773
278000.000000	-13.680978
278100.000000	-13.747366
278200.000000	-13.615361
278300.000000	-13.548306
278400.000000	-13.393552
278500.000000	-13.352309
278600.000000	-13.519751
278700.000000	-13.502625
278800.000000	-13.540227
278900.000000	-13.585646
279000.000000	-13.737213
279100.000000	-13.799528
279200.000000	-14.014683
279300.000000	-14.208448
279400.000000	-14.292727
279500.000000	-14.380766
279600.000000	-14.436799
279700.000000	-14.521771
279800.000000	-14.610671
279900.000000	-14.624413
280000.000000	-14.744423
280100.000000	-14.563728
280200.000000	-14.512684
280300.000000	-14.699949
280400.000000	-14.849447
280500.000000	-14.926095
280600.000000	-14.941220
280700.000000	-14.959575
280800.000000	-14.875022
280900.000000	-14.810277
281000.000000	-14.859832
281100.000000	-14.836714
281200.000000	-14.792891
281300.000000	-14.787870
281400.000000	-14.770674
281500.000000	-14.816782
281600.000000	-14.747180
281700.000000	-14.549088
281800.000000	-14.355235
281900.000000	-14.200206
282000.000000	-14.202440
282100.000000	-14.126182
282200.000000	-13.985431
282300.000000	-13.921675
282400.000000	-13.768497
282500.000000	-13.534553
282600.000000	-13.516484
282700.000000	-13.425226
282800.000000	-13.476377
282900.000000	-13.503314
283000.000000	-13.355275
283100.000000	-13.284849
283200.000000	-13.347837
283300.000000	-13.418599
283400.000000	-13.637007
283500.000000	-13.631786
283600.000000	-13.454199
283700.000000	-13.360628
283800.000000	-13.331837
283900.000000	-13.065632
284000.000000	-12.941065
284100.000000	-12.913322
284200.000000	-12.824247
284300.000000	-12.581559
284400.000000	-12.384584
284500.000000	-12.219468
284600.000000	-12.154610
284700.000000	-12.130671
284800.000000	-12.110328
284900.000000	-12.109100
285000.000000	-11.984128
285100.000000	-12.136612
285200.000000	-12.264355
285300.000000	-12.161947
285400.000000	-12.017404
285500.000000	-11.954073
285600.000000	-11.975113
285700.000000	-11.936541
285800.000000	-11.902763
285900.000000	-11.902638
286000.000000	-11.806980
286100.000000	-11.654791
286200.000000	-11.503393
286300.000000	-11.461727
286400.000000	-11.389641
286500.000000	-11.377892
286600.000000	-11.325723
286700.000000	-11.229469
286800.000000	-11.147181
286900.000000	-11.104126
287000.000000	-11.025283
287100.000000	-11.029814
287200.000000	-11.016288
287300.000000	-10.934536
287400.000000	-10.950071
287500.000000	-11.028918
287600.000000	-11.061233
287700.000000	-11.072592
287800.000000	-10.980903
287900.000000	-11.059064
288000.000000	-11.059328
288100.000000	-11.073949
288200.000000	-11.122939
288300.000000	-11.073798
288400.000000	-10.976468
288500.000000	-10.903033
288600.000000	-10.835133
288700.000000	-10.826501
288800.000000	-10.873665
288900.000000	-11.066249
289000.000000	-11.080958
289100.000000	-11.026246
289200.000000	-10.879282
289300.000000	-10.974611
289400.000000	-10.963945
289500.000000	-10.942971
289600.000000	-10.927272
289700.000000	-10.854814
289800.000000	-10.840822
289900.000000	-10.753065
290000.000000	-10.683722
290100.000000	-10.660997
290200.000000	-10.530720
290300.000000	-10.456844
290400.000000	-10.483373
290500.000000	-10.431118
290600.000000	-10.508484
290700.000000	-10.460173
290800.000000	-10.416702
290900.000000	-10.319881
291000.000000	-10.384090
291100.000000	-10.630333
291200.000000	-10.793724
291300.000000	-10.823813
291400.000000	-10.784085
291500.000000	-10.811448
291600.000000	-10.811271
291700.000000	-10.920499
291800.000000	-11.040395
291900.000000	-11.123027
292000.000000	-11.261370
292100.000000	-11.186216
292200.000000	-11.220346
292300.000000	-11.315952
292400.000000	-11.252143
292500.000000	-11.324123
292600.000000	-11.331553
292700.000000	-11.402841
292800.000000	-11.456221
292900.000000	-11.532321
293000.000000	-11.628998
293100.000000	-11.638870
293200.000000	-11.617163
293300.000000	-11.803717
293400.000000	-11.888362
293500.000000	-12.197470
293600.000000	-12.395486
293700.000000	-12.534672
293800.000000	-12.464982
293900.000000	-12.386230
294000.000000	-12.330559
294100.000000	-12.285805
294200.000000	-12.319987
294300.000000	-12.304333
294400.000000	-12.333498
294500.000000	-12.302418
294600.000000	-12.315281
294700.000000	-12.338268
294800.000000	-12.353575
294900.000000	-12.385836
295000.000000	-12.417932
295100.000000	-12.277699
295200.000000	-12.287112
295300.000000	-12.290667
295400.000000	-12.222634
295500.000000	-12.294403
295600.000000	-12.140471
295700.000000	-12.176502
295800.000000	-12.311718
295900.000000	-12.330906
296000.000000	-12.224552
296100.000000	-12.059465
296200.000000	-11.974935
296300.000000	-11.994966
296400.000000	-12.026973
296500.000000	-11.944384
296600.000000	-11.915574
296700.000000	-11.932889
296800.000000	-11.878499
296900.000000	-11.881245
297000.000000	-11.833122
297100.000000	-11.917407
297200.000000	-11.864975
297300.000000	-11.808322
297400.000000	-11.801981
297500.000000	-11.649692
297600.000000	-11.505440
297700.000000	-11.363780
297800.000000	-11.248700
297900.000000	-11.109995
298000.000000	-10.961586
298100.000000	-10.888675
298200.000000	-10.818732
298300.000000	-10.708211
298400.000000	-10.643905
298500.000000	-10.432589
298600.000000	-10.389799
298700.000000	-10.317653
298800.000000	-10.391546
298900.000000	-10.368622
299000.000000	-10.469328
299100.000000	-10.441643
299200.000000	-10.429568
299300.000000	-10.372507
299400.000000	-10.410932
299500.000000	-10.416125
299600.000000	-10.401882
299700.000000	-10.417503
299800.000000	-10.393841
299900.000000	-10.342593
300000.000000	-10.348294
300100.000000	-10.417552
300200.000000	-10.469689
300300.000000	-10.528201
300400.000000	-10.543447
300500.000000	-10.526857
300600.000000	-10.542542
300700.000000	-10.592979
300800.000000	-10.535379
300900.000000	-10.633400
301000.000000	-10.674057
301100.000000	-10.750301
301200.000000	-10.806520
301300.000000	-10.778022
301400.000000	-10.675885
301500.000000	-10.631965
301600.000000	-10.676120
301700.000000	-10.657540
301800.000000	-10.589519
301900.000000	-10.457349
302000.000000	-10.347694
302100.000000	-10.310579
302200.000000	-10.278338
302300.000000	-10.245228
302400.000000	-10.222299
302500.000000	-10.310117
302600.000000	-10.397021
302700.000000	-10.425326
302800.000000	-10.491081
302900.000000	-10.439541
303000.000000	-10.440393
303100.000000	-10.408564
303200.000000	-10.514564
303300.000000	-10.596533
303400.000000	-10.678103
303500.000000	-10.637220
303600.000000	-10.595799
303700.000000	-10.584821
303800.000000	-10.551395
303900.000000	-10.545348
304000.000000	-10.502567
304100.000000	-10.558007
304200.000000	-10.671003
304300.000000	-10.806912
304400.000000	-10.933363
304500.000000	-11.040836
304600.000000	-11.131421
304700.000000	-11.101465
304800.000000	-11.196507
304900.000000	-11.243076
305000.000000	-11.208130
305100.000000	-11.263998
305200.000000	-11.181259
305300.000000	-11.187221
305400.000000	-11.174504
305500.000000	-11.191835
305600.000000	-11.385619
305700.000000	-11.398820
305800.000000	-11.669832
305900.000000	-11.848703
306000.000000	-12.109119
306100.000000	-11.995411
306200.000000	-12.154646
306300.000000	-12.665823
306400.000000	-12.857061
306500.000000	-12.547551
306600.000000	-12.750651
306700.000000	-13.130255
306800.000000	-13.988926
306900.000000	-14.481648
307000.000000	-13.296390
307100.000000	-14.721105


==> plot_data/cancellation_performance_smoothed_MA500_IIP2_60dBm_no_DC_clustered_Tx_reg_sigma_1_-1_1_tap_for_Q_IM2.dat <==
0.000000	0.000000
100.000000	0.000001
200.000000	0.000000
300.000000	0.000000
400.000000	0.000000
500.000000	-0.000000
600.000000	-0.000000
700.000000	-0.000000
800.000000	-0.000000
900.000000	0.000001
1000.000000	0.000001
1100.000000	0.000001
1200.000000	0.000010
1300.000000	-0.000001
1400.000000	-0.000098
1500.000000	-0.000506
1600.000000	-0.000447
1700.000000	-0.000446
1800.000000	-0.000428
1900.000000	-0.001502
2000.000000	-0.002793
2100.000000	0.011068
2200.000000	0.052451
2300.000000	0.205263
2400.000000	0.172676
2500.000000	0.100377
2600.000000	0.073765
2700.000000	0.030181
2800.000000	-0.029782
2900.000000	-0.105943
3000.000000	-0.150185
3100.000000	-0.224076
3200.000000	-0.263644
3300.000000	-0.320416
3400.000000	-0.374210
3500.000000	-0.460694
3600.000000	-0.530193
3700.000000	-0.604613
3800.000000	-0.706072
3900.000000	-0.819381
4000.000000	-0.898564
4100.000000	-0.968794
4200.000000	-1.039133
4300.000000	-1.088788
4400.000000	-1.185670
4500.000000	-1.264908
4600.000000	-1.353131
4700.000000	-1.465793
4800.000000	-1.580872
4900.000000	-1.657633
5000.000000	-1.758235
5100.000000	-1.882480
5200.000000	-1.984172
5300.000000	-2.103891
5400.000000	-2.237239
5500.000000	-2.357660
5600.000000	-2.443305
5700.000000	-2.581499
5800.000000	-2.674049
5900.000000	-2.806141
6000.000000	-2.937927
6100.000000	-3.089577
6200.000000	-3.250560
6300.000000	-3.436949
6400.000000	-3.546115
6500.000000	-3.755175
6600.000000	-3.978284
6700.000000	-4.210668
6800.000000	-4.428603
6900.000000	-4.622468
7000.000000	-4.884350
7100.000000	-5.147915
7200.000000	-5.376825
7300.000000	-5.636757
7400.000000	-5.754068
7500.000000	-5.875418
7600.000000	-5.973391
7700.000000	-6.159639
7800.000000	-6.342186
7900.000000	-6.473542
8000.000000	-6.694187
8100.000000	-6.798878
8200.000000	-6.912689
8300.000000	-7.018624
8400.000000	-7.133768
8500.000000	-7.214553
8600.000000	-7.315328
8700.000000	-7.385516
8800.000000	-7.537005
8900.000000	-7.667753
9000.000000	-7.776020
9100.000000	-8.000766
9200.000000	-8.087327
9300.000000	-8.178774
9400.000000	-8.322098
9500.000000	-8.523789
9600.000000	-8.726951
9700.000000	-8.883437
9800.000000	-8.933687
9900.000000	-9.001449
10000.000000	-9.082884
10100.000000	-9.098599
10200.000000	-9.252833
10300.000000	-9.390075
10400.000000	-9.481618
10500.000000	-9.619133
10600.000000	-9.673351
10700.000000	-9.732529
10800.000000	-9.906586
10900.000000	-10.000329
11000.000000	-10.047688
11100.000000	-10.161141
11200.000000	-10.239117
11300.000000	-10.234358
11400.000000	-10.392431
11500.000000	-10.352070
11600.000000	-10.375039
11700.000000	-10.399189
11800.000000	-10.482110
11900.000000	-10.470838
12000.000000	-10.341436
12100.000000	-10.301394
12200.000000	-10.261974
12300.000000	-10.166372
12400.000000	-10.260500
12500.000000	-10.212036
12600.000000	-10.238239
12700.000000	-10.167104
12800.000000	-10.172554
12900.000000	-10.200451
13000.000000	-10.121367
13100.000000	-10.132070
13200.000000	-10.139648
13300.000000	-10.193802
13400.000000	-10.203773
13500.000000	-10.193101
13600.000000	-10.150891
13700.000000	-10.202271
13800.000000	-10.148222
13900.000000	-10.192855
14000.000000	-10.194913
14100.000000	-10.141964
14200.000000	-10.191236
14300.000000	-10.203762
14400.000000	-10.153825
14500.000000	-10.009975
14600.000000	-9.987372
14700.000000	-9.921365
14800.000000	-9.976194
14900.000000	-9.846052
15000.000000	-9.871922
15100.000000	-10.004351
15200.000000	-10.020371
15300.000000	-9.934632
15400.000000	-9.806224
15500.000000	-9.702052
15600.000000	-9.779575
15700.000000	-9.768768
15800.000000	-9.694952
15900.000000	-9.769436
16000.000000	-9.711255
16100.000000	-9.721818
16200.000000	-9.764763
16300.000000	-9.761400
16400.000000	-9.786380
16500.000000	-9.840774
16600.000000	-9.814861
16700.000000	-9.728591
16800.000000	-9.730023
16900.000000	-9.970779
17000.000000	-10.144974
17100.000000	-10.221180
17200.000000	-10.229513
17300.000000	-10.291013
17400.000000	-10.326536
17500.000000	-10.406463
17600.000000	-10.408015
17700.000000	-10.514169
17800.000000	-10.581874
17900.000000	-10.672200
18000.000000	-10.718940
18100.000000	-10.649627
18200.000000	-10.726833
18300.000000	-10.797141
18400.000000	-10.965925
18500.000000	-10.977889
18600.000000	-10.944955
18700.000000	-10.988697
18800.000000	-10.852212
18900.000000	-10.786765
19000.000000	-10.860114
19100.000000	-10.936358
19200.000000	-10.786937
19300.000000	-10.920669
19400.000000	-11.025996
19500.000000	-11.071010
19600.000000	-11.004530
19700.000000	-11.059249
19800.000000	-11.026924
19900.000000	-11.254145
20000.000000	-11.186195
20100.000000	-11.085980
20200.000000	-10.955618
20300.000000	-10.986448
20400.000000	-11.057575
20500.000000	-11.158841
20600.000000	-11.179689
20700.000000	-11.240615
20800.000000	-11.252991
20900.000000	-11.180910
21000.000000	-11.239761
21100.000000	-11.196676
21200.000000	-11.136110
21300.000000	-11.177936
21400.000000	-11.068536
21500.000000	-11.059762
21600.000000	-11.029123
21700.000000	-11.068241
21800.000000	-10.962878
21900.000000	-10.783229
22000.000000	-10.771643
22100.000000	-10.943438
22200.000000	-11.096307
22300.000000	-11.152587
22400.000000	-11.025079
22500.000000	-11.082321
22600.000000	-11.132765
22700.000000	-11.123408
22800.000000	-11.046824
22900.000000	-10.985822
23000.000000	-11.017003
23100.000000	-11.163690
23200.000000	-11.213062
23300.000000	-11.192537
23400.000000	-11.147742
23500.000000	-11.259250
23600.000000	-11.326378
23700.000000	-11.341802
23800.000000	-11.513359
23900.000000	-11.492098
24000.000000	-11.544148
24100.000000	-11.519969
24200.000000	-11.724744
24300.000000	-11.669962
24400.000000	-11.629083
24500.000000	-11.630984
24600.000000	-11.593523
24700.000000	-11.513529
24800.000000	-11.469828
24900.000000	-11.365537
25000.000000	-11.459941
25100.000000	-11.580153
25200.000000	-11.712580
25300.000000	-11.831871
25400.000000	-11.738713
25500.000000	-11.733743
25600.000000	-11.749970
25700.000000	-11.894158
25800.000000	-12.036118
25900.000000	-12.112577
26000.000000	-12.175232
26100.000000	-12.274624
26200.000000	-12.348742
26300.000000	-12.322464
26400.000000	-12.469777
26500.000000	-12.506128
26600.000000	-12.575910
26700.000000	-12.613032
26800.000000	-12.760781
26900.000000	-12.882407
27000.000000	-12.917182
27100.000000	-12.782361
27200.000000	-12.682703
27300.000000	-12.664142
27400.000000	-12.852043
27500.000000	-12.893506
27600.000000	-13.042044
27700.000000	-13.046331
27800.000000	-13.185166
27900.000000	-13.103591
28000.000000	-13.104594
28100.000000	-13.082421
28200.000000	-13.066950
28300.000000	-12.887617
28400.000000	-12.843917
28500.000000	-12.701231
28600.000000	-12.802586
28700.000000	-12.806597
28800.000000	-12.900226
28900.000000	-12.843614
29000.000000	-12.826978
29100.000000	-12.823617
29200.000000	-12.828013
29300.000000	-12.915161
29400.000000	-12.885762
29500.000000	-13.007635
29600.000000	-13.125983
29700.000000	-13.186487
29800.000000	-13.243535
29900.000000	-13.322711
30000.000000	-13.346335
30100.000000	-13.344687
30200.000000	-13.288250
30300.000000	-13.262774
30400.000000	-13.511884
30500.000000	-13.518180
30600.000000	-13.531358
30700.000000	-13.449508
30800.000000	-13.412745
30900.000000	-13.438888
31000.000000	-13.446029
31100.000000	-13.406321
31200.000000	-13.474617
31300.000000	-13.473925
31400.000000	-13.480763
31500.000000	-13.452288
31600.000000	-13.477779
31700.000000	-13.417561
31800.000000	-13.343707
31900.000000	-13.205304
32000.000000	-13.018332
32100.000000	-12.953632
32200.000000	-13.003812
32300.000000	-13.036333
32400.000000	-12.995191
32500.000000	-13.009269
32600.000000	-12.885102
32700.000000	-12.831322
32800.000000	-12.666259
32900.000000	-12.731088
33000.000000	-12.731794
33100.000000	-12.779579
33200.000000	-12.793265
33300.000000	-13.027029
33400.000000	-12.965010
33500.000000	-13.014660
33600.000000	-12.981367
33700.000000	-12.890145
33800.000000	-12.852032
33900.000000	-13.021862
34000.000000	-13.112239
34100.000000	-12.991141
34200.000000	-12.967207
34300.000000	-12.813105
34400.000000	-12.799862
34500.000000	-12.701404
34600.000000	-12.709974
34700.000000	-12.692673
34800.000000	-12.736658
34900.000000	-12.773457
35000.000000	-12.696748
35100.000000	-12.554252
35200.000000	-12.550260
35300.000000	-12.458961
35400.000000	-12.369678
35500.000000	-12.325484
35600.000000	-12.289521
35700.000000	-12.173094
35800.000000	-12.061639
35900.000000	-11.992358
36000.000000	-11.942783
36100.000000	-11.895636
36200.000000	-11.774174
36300.000000	-11.811509
36400.000000	-11.720320
36500.000000	-11.760173
36600.000000	-11.674489
36700.000000	-11.703072
36800.000000	-11.638567
36900.000000	-11.620151
37000.000000	-11.730353
37100.000000	-11.761952
37200.000000	-11.742985
37300.000000	-11.668567
37400.000000	-11.634964
37500.000000	-11.625603
37600.000000	-11.702113
37700.000000	-11.806319
37800.000000	-11.896004
37900.000000	-11.857957
38000.000000	-11.802846
38100.000000	-11.743750
38200.000000	-11.827590
38300.000000	-11.694066
38400.000000	-11.692163
38500.000000	-11.763826
38600.000000	-11.752665
38700.000000	-11.839392
38800.000000	-11.822669
38900.000000	-11.790183
39000.000000	-11.652733
39100.000000	-11.619129
39200.000000	-11.699587
39300.000000	-11.721507
39400.000000	-11.704782
39500.000000	-11.781086
39600.000000	-11.706870
39700.000000	-11.698446
39800.000000	-11.777471
39900.000000	-11.825096
40000.000000	-11.906242
40100.000000	-12.006151
40200.000000	-12.028822
40300.000000	-12.016206
40400.000000	-12.040017
40500.000000	-12.058052
40600.000000	-12.094674
40700.000000	-12.089437
40800.000000	-12.167980
40900.000000	-12.184282
41000.000000	-12.084409
41100.000000	-12.018155
41200.000000	-11.992081
41300.000000	-11.945689
41400.000000	-11.879929
41500.000000	-11.902248
41600.000000	-11.997845
41700.000000	-12.043437
41800.000000	-12.128349
41900.000000	-12.226676
42000.000000	-12.238199
42100.000000	-12.255701
42200.000000	-12.205829
42300.000000	-12.180650
42400.000000	-12.154662
42500.000000	-12.064808
42600.000000	-12.013956
42700.000000	-12.030958
42800.000000	-11.906854
42900.000000	-11.978378
43000.000000	-12.090457
43100.000000	-12.189300
43200.000000	-12.112984
43300.000000	-12.266297
43400.000000	-12.283752
43500.000000	-12.303187
43600.000000	-12.349616
43700.000000	-12.313036
43800.000000	-12.294124
43900.000000	-12.363427
44000.000000	-12.362312
44100.000000	-12.505962
44200.000000	-12.454472
44300.000000	-12.566280
44400.000000	-12.688976
44500.000000	-12.670031
44600.000000	-12.774059
44700.000000	-12.835430
44800.000000	-12.793857
44900.000000	-12.811618
45000.000000	-12.843363
45100.000000	-12.846153
45200.000000	-12.795627
45300.000000	-12.830999
45400.000000	-12.824711
45500.000000	-12.770405
45600.000000	-12.688485
45700.000000	-12.864467
45800.000000	-12.802393
45900.000000	-12.862043
46000.000000	-13.068548
46100.000000	-13.130951
46200.000000	-13.190954
46300.000000	-13.279195
46400.000000	-13.358104
46500.000000	-13.257295
46600.000000	-13.256894
46700.000000	-13.228856
46800.000000	-13.164625
46900.000000	-13.084939
47000.000000	-13.018753
47100.000000	-13.035827
47200.000000	-13.055487
47300.000000	-13.077982
47400.000000	-13.072320
47500.000000	-13.027603
47600.000000	-13.010939
47700.000000	-12.956684
47800.000000	-13.049350
47900.000000	-12.986604
48000.000000	-13.019396
48100.000000	-12.913209
48200.000000	-12.909886
48300.000000	-12.783537
48400.000000	-12.826247
48500.000000	-12.816530
48600.000000	-12.766322
48700.000000	-12.788771
48800.000000	-12.747252
48900.000000	-12.646494
49000.000000	-12.543918
49100.000000	-12.452699
49200.000000	-12.389679
49300.000000	-12.235229
49400.000000	-12.059526
49500.000000	-12.014296
49600.000000	-11.937441
49700.000000	-11.940211
49800.000000	-11.930721
49900.000000	-11.849315
50000.000000	-11.772870
50100.000000	-11.667840
50200.000000	-11.754439
50300.000000	-11.759034
50400.000000	-11.713438
50500.000000	-11.722728
50600.000000	-11.705017
50700.000000	-11.486182
50800.000000	-11.433977
50900.000000	-11.314922
51000.000000	-11.213445
51100.000000	-11.145610
51200.000000	-11.122800
51300.000000	-11.047115
51400.000000	-10.942258
51500.000000	-10.957538
51600.000000	-10.880873
51700.000000	-10.851519
51800.000000	-10.858934
51900.000000	-10.830515
52000.000000	-10.885016
52100.000000	-10.831093
52200.000000	-10.816022
52300.000000	-10.723859
52400.000000	-10.708307
52500.000000	-10.713283
52600.000000	-10.756065
52700.000000	-10.688652
52800.000000	-10.681719
52900.000000	-10.630129
53000.000000	-10.480050
53100.000000	-10.450438
53200.000000	-10.483631
53300.000000	-10.532071
53400.000000	-10.501428
53500.000000	-10.479513
53600.000000	-10.444572
53700.000000	-10.424633
53800.000000	-10.367911
53900.000000	-10.310940
54000.000000	-10.356285
54100.000000	-10.433103
54200.000000	-10.408727
54300.000000	-10.355690
54400.000000	-10.464066
54500.000000	-10.500909
54600.000000	-10.579052
54700.000000	-10.520417
54800.000000	-10.476428
54900.000000	-10.488952
55000.000000	-10.580956
55100.000000	-10.674753
55200.000000	-10.509717
55300.000000	-10.485898
55400.000000	-10.364364
55500.000000	-10.328565
55600.000000	-10.240830
55700.000000	-10.274592
55800.000000	-10.341052
55900.000000	-10.352889
56000.000000	-10.432908
56100.000000	-10.546709
56200.000000	-10.630952
56300.000000	-10.726335
56400.000000	-10.801888
56500.000000	-10.787123
56600.000000	-10.891200
56700.000000	-10.955174
56800.000000	-11.030404
56900.000000	-11.142443
57000.000000	-11.238272
57100.000000	-11.295826
57200.000000	-11.386752
57300.000000	-11.524101
57400.000000	-11.551955
57500.000000	-11.591198
57600.000000	-11.426673
57700.000000	-11.448800
57800.000000	-11.451855
57900.000000	-11.443719
58000.000000	-11.484011
58100.000000	-11.408868
58200.000000	-11.244775
58300.000000	-11.186770
58400.000000	-11.142947
58500.000000	-11.176751
58600.000000	-11.268811
58700.000000	-11.258105
58800.000000	-11.278033
58900.000000	-11.423103
59000.000000	-11.591976
59100.000000	-11.582207
59200.000000	-11.680582
59300.000000	-11.868893
59400.000000	-11.797462
59500.000000	-11.841027
59600.000000	-11.748059
59700.000000	-11.719080
59800.000000	-11.770314
59900.000000	-11.843083
60000.000000	-11.724319
60100.000000	-11.718871
60200.000000	-11.806788
60300.000000	-11.849095
60400.000000	-12.074173
60500.000000	-12.091667
60600.000000	-12.226668
60700.000000	-12.273397
60800.000000	-12.225597
60900.000000	-12.107258
61000.000000	-11.999155
61100.000000	-11.852735
61200.000000	-11.803342
61300.000000	-11.744205
61400.000000	-11.828292
61500.000000	-11.891702
61600.000000	-11.718517
61700.000000	-11.708202
61800.000000	-11.667039
61900.000000	-11.593041
62000.000000	-11.552564
62100.000000	-11.441526
62200.000000	-11.350369
62300.000000	-11.254147
62400.000000	-11.293656
62500.000000	-11.265211
62600.000000	-11.385396
62700.000000	-11.429089
62800.000000	-11.432768
62900.000000	-11.477499
63000.000000	-11.430336
63100.000000	-11.511099
63200.000000	-11.613504
63300.000000	-11.673063
63400.000000	-11.727292
63500.000000	-11.793435
63600.000000	-11.715672
63700.000000	-11.804922
63800.000000	-11.888503
63900.000000	-11.810677
64000.000000	-11.610932
64100.000000	-11.712549
64200.000000	-11.649487
64300.000000	-11.608407
64400.000000	-11.716423
64500.000000	-11.768359
64600.000000	-11.859673
64700.000000	-11.869989
64800.000000	-11.827243
64900.000000	-11.838533
65000.000000	-11.803003
65100.000000	-11.904289
65200.000000	-11.893360
65300.000000	-11.850275
65400.000000	-11.755522
65500.000000	-11.828837
65600.000000	-11.858335
65700.000000	-11.787287
65800.000000	-11.814030
65900.000000	-11.910950
66000.000000	-11.938839
66100.000000	-11.950918
66200.000000	-11.849996
66300.000000	-11.782551
66400.000000	-11.647391
66500.000000	-11.581347
66600.000000	-11.695210
66700.000000	-11.694603
66800.000000	-11.688591
66900.000000	-11.708400
67000.000000	-11.662873
67100.000000	-11.724592
67200.000000	-11.712611
67300.000000	-11.744117
67400.000000	-11.719287
67500.000000	-11.726408
67600.000000	-11.696003
67700.000000	-11.628666
67800.000000	-11.573669
67900.000000	-11.628074
68000.000000	-11.753899
68100.000000	-11.899691
68200.000000	-11.840184
68300.000000	-11.785872
68400.000000	-11.830517
68500.000000	-11.733796
68600.000000	-11.890265
68700.000000	-11.899993
68800.000000	-11.873453
68900.000000	-11.999748
69000.000000	-12.084231
69100.000000	-12.059611
69200.000000	-12.039733
69300.000000	-11.927054
69400.000000	-11.869052
69500.000000	-11.742982
69600.000000	-11.685602
69700.000000	-11.672156
69800.000000	-11.544174
69900.000000	-11.522830
70000.000000	-11.632998
70100.000000	-11.522878
70200.000000	-11.548776
70300.000000	-11.581234
70400.000000	-11.497792
70500.000000	-11.478442
70600.000000	-11.461470
70700.000000	-11.426631
70800.000000	-11.309085
70900.000000	-11.306827
71000.000000	-11.222124
71100.000000	-11.327108
71200.000000	-11.392073
71300.000000	-11.430259
71400.000000	-11.360207
71500.000000	-11.419517
71600.000000	-11.378692
71700.000000	-11.295089
71800.000000	-11.285395
71900.000000	-11.243191
72000.000000	-11.213300
72100.000000	-11.293597
72200.000000	-11.251914
72300.000000	-11.253201
72400.000000	-11.298631
72500.000000	-11.373494
72600.000000	-11.291488
72700.000000	-11.393266
72800.000000	-11.456189
72900.000000	-11.452988
73000.000000	-11.369964
73100.000000	-11.352457
73200.000000	-11.371431
73300.000000	-11.402523
73400.000000	-11.383655
73500.000000	-11.414121
73600.000000	-11.342407
73700.000000	-11.369111
73800.000000	-11.370903
73900.000000	-11.318722
74000.000000	-11.386195
74100.000000	-11.369788
74200.000000	-11.405958
74300.000000	-11.490362
74400.000000	-11.578230
74500.000000	-11.657699
74600.000000	-11.632061
74700.000000	-11.734656
74800.000000	-11.874203
74900.000000	-11.822426
75000.000000	-11.854888
75100.000000	-11.953539
75200.000000	-11.963852
75300.000000	-12.024125
75400.000000	-12.105955
75500.000000	-12.089257
75600.000000	-12.104786
75700.000000	-12.214608
75800.000000	-12.336171
75900.000000	-12.380153
76000.000000	-12.431354
76100.000000	-12.333384
76200.000000	-12.376983
76300.000000	-12.378139
76400.000000	-12.471117
76500.000000	-12.432922
76600.000000	-12.339311
76700.000000	-12.360453
76800.000000	-12.324224
76900.000000	-12.317725
77000.000000	-12.345217
77100.000000	-12.233839
77200.000000	-12.249354
77300.000000	-12.254522
77400.000000	-12.190624
77500.000000	-12.000519
77600.000000	-12.141242
77700.000000	-12.086647
77800.000000	-12.071471
77900.000000	-12.066603
78000.000000	-12.112474
78100.000000	-12.117650
78200.000000	-12.154758
78300.000000	-12.223952
78400.000000	-12.268172
78500.000000	-12.314835
78600.000000	-12.292014
78700.000000	-12.233913
78800.000000	-12.194874
78900.000000	-12.105112
79000.000000	-11.990208
79100.000000	-11.915246
79200.000000	-11.891077
79300.000000	-11.918279
79400.000000	-11.886589
79500.000000	-11.930164
79600.000000	-11.969415
79700.000000	-11.992570
79800.000000	-11.980476
79900.000000	-12.117462
80000.000000	-12.033978
80100.000000	-11.911169
80200.000000	-12.023849
80300.000000	-12.054048
80400.000000	-12.100495
80500.000000	-12.184689
80600.000000	-12.216298
80700.000000	-12.257898
80800.000000	-12.280212
80900.000000	-12.308115
81000.000000	-12.434951
81100.000000	-12.460594
81200.000000	-12.444414
81300.000000	-12.482548
81400.000000	-12.526875
81500.000000	-12.535408
81600.000000	-12.675123
81700.000000	-12.713104
81800.000000	-12.771678
81900.000000	-12.795852
82000.000000	-12.809622
82100.000000	-12.896798
82200.000000	-12.971009
82300.000000	-12.990003
82400.000000	-13.042891
82500.000000	-13.239950
82600.000000	-13.232426
82700.000000	-13.235916
82800.000000	-13.175550
82900.000000	-13.162053
83000.000000	-13.109529
83100.000000	-13.041283
83200.000000	-13.054305
83300.000000	-13.039639
83400.000000	-13.056573
83500.000000	-13.142105
83600.000000	-13.131051
83700.000000	-13.190609
83800.000000	-13.179399
83900.000000	-13.228828
84000.000000	-13.305753
84100.000000	-13.366639
84200.000000	-13.390436
84300.000000	-13.509088
84400.000000	-13.536367
84500.000000	-13.477789
84600.000000	-13.371009
84700.000000	-13.318183
84800.000000	-13.454617
84900.000000	-13.320651
85000.000000	-13.343837
85100.000000	-13.450519
85200.000000	-13.499491
85300.000000	-13.447418
85400.000000	-13.441308
85500.000000	-13.379361
85600.000000	-13.332510
85700.000000	-13.404317
85800.000000	-13.411353
85900.000000	-13.470940
86000.000000	-13.482071
86100.000000	-13.530589
86200.000000	-13.548280
86300.000000	-13.533295
86400.000000	-13.503851
86500.000000	-13.609584
86600.000000	-13.509078
86700.000000	-13.665963
86800.000000	-13.723767
86900.000000	-13.836024
87000.000000	-13.921547
87100.000000	-14.010965
87200.000000	-14.000427
87300.000000	-14.067864
87400.000000	-14.044253
87500.000000	-13.999116
87600.000000	-13.988094
87700.000000	-14.036229
87800.000000	-14.120659
87900.000000	-14.107081
88000.000000	-14.202187
88100.000000	-14.214683
88200.000000	-14.255022
88300.000000	-14.199010
88400.000000	-14.126068
88500.000000	-14.035251
88600.000000	-14.056848
88700.000000	-13.977019
88800.000000	-14.005279
88900.000000	-13.968533
89000.000000	-13.891476
89100.000000	-13.772066
89200.000000	-13.704037
89300.000000	-13.604258
89400.000000	-13.631814
89500.000000	-13.633949
89600.000000	-13.829603
89700.000000	-13.869363
89800.000000	-13.726200
89900.000000	-13.698363
90000.000000	-13.717875
90100.000000	-13.676480
90200.000000	-13.611741
90300.000000	-13.533377
90400.000000	-13.479834
90500.000000	-13.669152
90600.000000	-13.727146
90700.000000	-13.723258
90800.000000	-13.792399
90900.000000	-13.717562
91000.000000	-13.610288
91100.000000	-13.647903
91200.000000	-13.618371
91300.000000	-13.775918
91400.000000	-13.891267
91500.000000	-13.904673
91600.000000	-14.095368
91700.000000	-14.120279
91800.000000	-14.153308
91900.000000	-14.095029
92000.000000	-14.000246
92100.000000	-13.961007
92200.000000	-14.019697
92300.000000	-13.941974
92400.000000	-14.010608
92500.000000	-13.995121
92600.000000	-14.091045
92700.000000	-14.131960
92800.000000	-14.191380
92900.000000	-14.282154
93000.000000	-14.279029
93100.000000	-14.318246
93200.000000	-14.172269
93300.000000	-14.139658
93400.000000	-14.192439
93500.000000	-14.264657
93600.000000	-14.271571
93700.000000	-14.231551
93800.000000	-14.167876
93900.000000	-14.221794
94000.000000	-14.229458
94100.000000	-14.215395
94200.000000	-14.234488
94300.000000	-14.193833
94400.000000	-14.217077
94500.000000	-14.193400
94600.000000	-14.197292
94700.000000	-14.200745
94800.000000	-14.302242
94900.000000	-14.343084
95000.000000	-14.385110
95100.000000	-14.384728
95200.000000	-14.301964
95300.000000	-14.299126
95400.000000	-14.293378
95500.000000	-14.137971
95600.000000	-14.102669
95700.000000	-14.051388
95800.000000	-14.033641
95900.000000	-14.096946
96000.000000	-14.176699
96100.000000	-14.234639
96200.000000	-14.290286
96300.000000	-14.144543
96400.000000	-14.082769
96500.000000	-14.017727
96600.000000	-13.851877
96700.000000	-13.710622
96800.000000	-13.585956
96900.000000	-13.515785
97000.000000	-13.526407
97100.000000	-13.459766
97200.000000	-13.387122
97300.000000	-13.316959
97400.000000	-13.254534
97500.000000	-13.241663
97600.000000	-13.124234
97700.000000	-13.010957
97800.000000	-12.898067
97900.000000	-12.775878
98000.000000	-12.699966
98100.000000	-12.614819
98200.000000	-12.717219
98300.000000	-12.758593
98400.000000	-12.723302
98500.000000	-12.617744
98600.000000	-12.761443
98700.000000	-12.955249
98800.000000	-13.143362
98900.000000	-13.152491
99000.000000	-13.269786
99100.000000	-13.396203
99200.000000	-13.515883
99300.000000	-13.676266
99400.000000	-13.686542
99500.000000	-13.803148
99600.000000	-13.891506
99700.000000	-13.868730
99800.000000	-13.898494
99900.000000	-13.982626
100000.000000	-14.057324
100100.000000	-13.908189
100200.000000	-14.027838
100300.000000	-14.174410
100400.000000	-14.216112
100500.000000	-14.169965
100600.000000	-13.962594
100700.000000	-13.763604
100800.000000	-13.573609
100900.000000	-13.515657
101000.000000	-13.610556
101100.000000	-13.442014
101200.000000	-13.265583
101300.000000	-13.226823
101400.000000	-13.096364
101500.000000	-12.962531
101600.000000	-12.824895
101700.000000	-12.669018
101800.000000	-12.626765
101900.000000	-12.643480
102000.000000	-12.695946
102100.000000	-12.705434
102200.000000	-12.661342
102300.000000	-12.766235
102400.000000	-12.769521
102500.000000	-12.838806
102600.000000	-12.933357
102700.000000	-13.006888
102800.000000	-13.046527
102900.000000	-13.063763
103000.000000	-13.177249
103100.000000	-13.231449
103200.000000	-13.249541
103300.000000	-13.217506
103400.000000	-13.092199
103500.000000	-13.011382
103600.000000	-12.676517
103700.000000	-12.481357
103800.000000	-12.164252
103900.000000	-12.047320
104000.000000	-11.979917
104100.000000	-11.747104
104200.000000	-11.755984
104300.000000	-11.525300
104400.000000	-11.318224
104500.000000	-11.149586
104600.000000	-10.883965
104700.000000	-10.949422
104800.000000	-10.915142
104900.000000	-10.960188
105000.000000	-10.842338
105100.000000	-11.080708
105200.000000	-11.003989
105300.000000	-10.834222
105400.000000	-10.730448
105500.000000	-10.928729
105600.000000	-11.242958
105700.000000	-11.553329
105800.000000	-11.698207
105900.000000	-11.856709
106000.000000	-11.896172
106100.000000	-12.151028
106200.000000	-12.346500
106300.000000	-12.540007
106400.000000	-12.653291
106500.000000	-12.919738
106600.000000	-13.263446
106700.000000	-13.550900
106800.000000	-13.657945
106900.000000	-13.824872
107000.000000	-13.869648
107100.000000	-13.801630
107200.000000	-13.960904
107300.000000	-13.910239
107400.000000	-13.934722
107500.000000	-14.003062
107600.000000	-14.043986
107700.000000	-14.063112
107800.000000	-14.096387
107900.000000	-14.145075
108000.000000	-14.115738
108100.000000	-14.179099
108200.000000	-14.192378
108300.000000	-14.206726
108400.000000	-14.326301
108500.000000	-14.430211
108600.000000	-14.607500
108700.000000	-14.683901
108800.000000	-14.877172
108900.000000	-14.885944
109000.000000	-14.933132
109100.000000	-15.155573
109200.000000	-15.131405
109300.000000	-15.298138
109400.000000	-15.248894
109500.000000	-15.290229
109600.000000	-15.273751
109700.000000	-15.313944
109800.000000	-15.357937
109900.000000	-15.211414
110000.000000	-15.088662
110100.000000	-15.012403
110200.000000	-14.974816
110300.000000	-15.085721
110400.000000	-15.248487
110500.000000	-15.121528
110600.000000	-15.023003
110700.000000	-14.946831
110800.000000	-14.963987
110900.000000	-14.862446
111000.000000	-14.834399
111100.000000	-14.715224
111200.000000	-14.613269
111300.000000	-14.509886
111400.000000	-14.492766
111500.000000	-14.410160
111600.000000	-14.169140
111700.000000	-13.994644
111800.000000	-13.987376
111900.000000	-13.886493
112000.000000	-13.866316
112100.000000	-13.957357
112200.000000	-13.935698
112300.000000	-13.962212
112400.000000	-13.999889
112500.000000	-13.862936
112600.000000	-13.794799
112700.000000	-13.722810
112800.000000	-13.714818
112900.000000	-13.679379
113000.000000	-13.677552
113100.000000	-13.625898
113200.000000	-13.655001
113300.000000	-13.730012
113400.000000	-13.780341
113500.000000	-13.756240
113600.000000	-13.837501
113700.000000	-13.835596
113800.000000	-13.927788
113900.000000	-14.045494
114000.000000	-14.069128
114100.000000	-14.047100
114200.000000	-14.014402
114300.000000	-13.961805
114400.000000	-14.057212
114500.000000	-14.211562
114600.000000	-14.246011
114700.000000	-14.054872
114800.000000	-14.010062
114900.000000	-14.038547
115000.000000	-14.228548
115100.000000	-14.194440
115200.000000	-14.166857
115300.000000	-14.203506
115400.000000	-14.123589
115500.000000	-14.184404
115600.000000	-14.301545
115700.000000	-14.373596
115800.000000	-14.374464
115900.000000	-14.425182
116000.000000	-14.413025
116100.000000	-14.398098
116200.000000	-14.471730
116300.000000	-14.501156
116400.000000	-14.521971
116500.000000	-14.577099
116600.000000	-14.762007
116700.000000	-14.828051
116800.000000	-14.914452
116900.000000	-14.976021
117000.000000	-15.001080
117100.000000	-14.974725
117200.000000	-15.027452
117300.000000	-15.137425
117400.000000	-15.217627
117500.000000	-15.375269
117600.000000	-15.410973
117700.000000	-15.493785
117800.000000	-15.570567
117900.000000	-15.581790
118000.000000	-15.566667
118100.000000	-15.634949
118200.000000	-15.619784
118300.000000	-15.565955
118400.000000	-15.453324
118500.000000	-15.392922
118600.000000	-15.396082
118700.000000	-15.448413
118800.000000	-15.278723
118900.000000	-15.119292
119000.000000	-14.990569
119100.000000	-15.008295
119200.000000	-15.099705
119300.000000	-15.220004
119400.000000	-15.321725
119500.000000	-15.319377
119600.000000	-15.551992
119700.000000	-15.665450
119800.000000	-15.587086
119900.000000	-15.544506
120000.000000	-15.554902
120100.000000	-15.626430
120200.000000	-15.783448
120300.000000	-15.801202
120400.000000	-15.886348
120500.000000	-15.749318
120600.000000	-15.659609
120700.000000	-15.557267
120800.000000	-15.460000
120900.000000	-15.343538
121000.000000	-15.298522
121100.000000	-15.253367
121200.000000	-15.175070
121300.000000	-15.122941
121400.000000	-15.200551
121500.000000	-15.214943
121600.000000	-15.194458
121700.000000	-15.266529
121800.000000	-15.245181
121900.000000	-15.256572
122000.000000	-15.241314
122100.000000	-15.276702
122200.000000	-15.215892
122300.000000	-15.230904
122400.000000	-15.134289
122500.000000	-15.045826
122600.000000	-14.969193
122700.000000	-14.909357
122800.000000	-14.928229
122900.000000	-15.010406
123000.000000	-14.983880
123100.000000	-14.889099
123200.000000	-14.885843
123300.000000	-14.957337
123400.000000	-15.052609
123500.000000	-15.207666
123600.000000	-15.148469
123700.000000	-15.153905
123800.000000	-15.298041
123900.000000	-15.434243
124000.000000	-15.503558
124100.000000	-15.473221
124200.000000	-15.433301
124300.000000	-15.417325
124400.000000	-15.406722
124500.000000	-15.366182
124600.000000	-15.307675
124700.000000	-15.307073
124800.000000	-15.378596
124900.000000	-15.380682
125000.000000	-15.395017
125100.000000	-15.403072
125200.000000	-15.428229
125300.000000	-15.477024
125400.000000	-15.418026
125500.000000	-15.468209
125600.000000	-15.497376
125700.000000	-15.499612
125800.000000	-15.653423
125900.000000	-15.779509
126000.000000	-15.839266
126100.000000	-15.906199
126200.000000	-16.010637
126300.000000	-16.064383
126400.000000	-16.136456
126500.000000	-16.115429
126600.000000	-16.069512
126700.000000	-16.057746
126800.000000	-15.931117
126900.000000	-15.895121
127000.000000	-15.811359
127100.000000	-15.717075
127200.000000	-15.567942
127300.000000	-15.405353
127400.000000	-15.336388
127500.000000	-15.248935
127600.000000	-15.234795
127700.000000	-15.263750
127800.000000	-15.148002
127900.000000	-15.100958
128000.000000	-15.070862
128100.000000	-15.061346
128200.000000	-14.999032
128300.000000	-14.959470
128400.000000	-14.907528
128500.000000	-14.806035
128600.000000	-14.782635
128700.000000	-14.697043
128800.000000	-14.662423
128900.000000	-14.620361
129000.000000	-14.616900
129100.000000	-14.579985
129200.000000	-14.518363
129300.000000	-14.446570
129400.000000	-14.466572
129500.000000	-14.445553
129600.000000	-14.224356
129700.000000	-14.130399
129800.000000	-13.987973
129900.000000	-14.054052
130000.000000	-14.072868
130100.000000	-14.018706
130200.000000	-13.831563
130300.000000	-13.721039
130400.000000	-13.782945
130500.000000	-13.799093
130600.000000	-13.737744
130700.000000	-13.713244
130800.000000	-13.666437
130900.000000	-13.604362
131000.000000	-13.629213
131100.000000	-13.615777
131200.000000	-13.575757
131300.000000	-13.524336
131400.000000	-13.437195
131500.000000	-13.317506
131600.000000	-13.320828
131700.000000	-13.276386
131800.000000	-13.336038
131900.000000	-13.315549
132000.000000	-13.379208
132100.000000	-13.499896
132200.000000	-13.583958
132300.000000	-13.647470
132400.000000	-13.704848
132500.000000	-13.874360
132600.000000	-13.959300
132700.000000	-13.902513
132800.000000	-13.877851
132900.000000	-13.837141
133000.000000	-13.845602
133100.000000	-13.913741
133200.000000	-14.052467
133300.000000	-13.995343
133400.000000	-13.897509
133500.000000	-13.873080
133600.000000	-13.850910
133700.000000	-13.899728
133800.000000	-13.951776
133900.000000	-14.009353
134000.000000	-14.109128
134100.000000	-14.165004
134200.000000	-14.273652
134300.000000	-14.308481
134400.000000	-14.310891
134500.000000	-14.292615
134600.000000	-14.474086
134700.000000	-14.496488
134800.000000	-14.681355
134900.000000	-14.722205
135000.000000	-14.608058
135100.000000	-14.558653
135200.000000	-14.707082
135300.000000	-14.690370
135400.000000	-14.592749
135500.000000	-14.637312
135600.000000	-14.697757
135700.000000	-14.725917
135800.000000	-14.711383
135900.000000	-14.661269
136000.000000	-14.675313
136100.000000	-14.593657
136200.000000	-14.571811
136300.000000	-14.697443
136400.000000	-14.685831
136500.000000	-14.622542
136600.000000	-14.637887
136700.000000	-14.499478
136800.000000	-14.470615
136900.000000	-14.473308
137000.000000	-14.491711
137100.000000	-14.478304
137200.000000	-14.387144
137300.000000	-14.351376
137400.000000	-14.334739
137500.000000	-14.223744
137600.000000	-14.159921
137700.000000	-14.220594
137800.000000	-14.276968
137900.000000	-14.341767
138000.000000	-14.423614
138100.000000	-14.364367
138200.000000	-14.352602
138300.000000	-14.450143
138400.000000	-14.568914
138500.000000	-14.561459
138600.000000	-14.601012
138700.000000	-14.597099
138800.000000	-14.648272
138900.000000	-14.658561
139000.000000	-14.503850
139100.000000	-14.476627
139200.000000	-14.527628
139300.000000	-14.557547
139400.000000	-14.532977
139500.000000	-14.597525
139600.000000	-14.477166
139700.000000	-14.627072
139800.000000	-14.542683
139900.000000	-14.492661
140000.000000	-14.520291
140100.000000	-14.667924
140200.000000	-14.641632
140300.000000	-14.756871
140400.000000	-14.864178
140500.000000	-14.984660
140600.000000	-14.962165
140700.000000	-15.065598
140800.000000	-15.136194
140900.000000	-15.206643
141000.000000	-15.144488
141100.000000	-15.322166
141200.000000	-15.441439
141300.000000	-15.426771
141400.000000	-15.564672
141500.000000	-15.749364
141600.000000	-15.674074
141700.000000	-15.679562
141800.000000	-15.645124
141900.000000	-15.571511
142000.000000	-15.679833
142100.000000	-15.715525
142200.000000	-15.765054
142300.000000	-15.903550
142400.000000	-15.996033
142500.000000	-16.018217
142600.000000	-16.044139
142700.000000	-16.088579
142800.000000	-16.060528
142900.000000	-16.055400
143000.000000	-15.980296
143100.000000	-15.973580
143200.000000	-15.861476
143300.000000	-15.851194
143400.000000	-15.844190
143500.000000	-15.905806
143600.000000	-15.921376
143700.000000	-15.934195
143800.000000	-15.895706
143900.000000	-15.910080
144000.000000	-16.025080
144100.000000	-16.080301
144200.000000	-15.977424
144300.000000	-15.891990
144400.000000	-15.865694
144500.000000	-15.798355
144600.000000	-15.876140
144700.000000	-15.791569
144800.000000	-15.848164
144900.000000	-15.806941
145000.000000	-15.819999
145100.000000	-15.788619
145200.000000	-15.798847
145300.000000	-15.779481
145400.000000	-15.662278
145500.000000	-15.488070
145600.000000	-15.442065
145700.000000	-15.400357
145800.000000	-15.314684
145900.000000	-15.312027
146000.000000	-15.200157
146100.000000	-15.140120
146200.000000	-15.028882
146300.000000	-14.949306
146400.000000	-14.891854
146500.000000	-14.888632
146600.000000	-14.852215
146700.000000	-14.943113
146800.000000	-14.988031
146900.000000	-15.058204
147000.000000	-14.972269
147100.000000	-14.948117
147200.000000	-15.049189
147300.000000	-14.956993
147400.000000	-15.003990
147500.000000	-14.950838
147600.000000	-15.024634
147700.000000	-15.050275
147800.000000	-15.080773
147900.000000	-15.122928
148000.000000	-15.150979
148100.000000	-15.186516
148200.000000	-15.135727
148300.000000	-14.912801
148400.000000	-14.853975
148500.000000	-14.920354
148600.000000	-14.943071
148700.000000	-14.940357
148800.000000	-14.884238
148900.000000	-14.647169
149000.000000	-14.516000
149100.000000	-14.371937
149200.000000	-14.212704
149300.000000	-14.015212
149400.000000	-13.976502
149500.000000	-13.931571
149600.000000	-13.876811
149700.000000	-13.855504
149800.000000	-13.841689
149900.000000	-13.901463
150000.000000	-13.877146
150100.000000	-13.834759
150200.000000	-13.916910
150300.000000	-13.858716
150400.000000	-13.858911
150500.000000	-13.852170
150600.000000	-13.830894
150700.000000	-13.768849
150800.000000	-13.779324
150900.000000	-13.859427
151000.000000	-13.980143
151100.000000	-14.040305
151200.000000	-14.137836
151300.000000	-14.133967
151400.000000	-14.078368
151500.000000	-14.035329
151600.000000	-14.114375
151700.000000	-14.206215
151800.000000	-14.261370
151900.000000	-14.278987
152000.000000	-14.230234
152100.000000	-14.344221
152200.000000	-14.258956
152300.000000	-14.300559
152400.000000	-14.158687
152500.000000	-14.193507
152600.000000	-14.035252
152700.000000	-13.982304
152800.000000	-13.990033
152900.000000	-13.921882
153000.000000	-13.720492
153100.000000	-13.703444
153200.000000	-13.799229
153300.000000	-14.007692
153400.000000	-14.134579
153500.000000	-14.175290
153600.000000	-14.299102
153700.000000	-14.449121
153800.000000	-14.583421
153900.000000	-14.857988
154000.000000	-15.015524
154100.000000	-15.317693
154200.000000	-15.457766
154300.000000	-15.670701
154400.000000	-15.826983
154500.000000	-15.909613
154600.000000	-15.860811
154700.000000	-15.890577
154800.000000	-15.900193
154900.000000	-15.815788
155000.000000	-15.726295
155100.000000	-15.737004
155200.000000	-15.475942
155300.000000	-15.555922
155400.000000	-15.765173
155500.000000	-15.863270
155600.000000	-16.025389
155700.000000	-16.081533
155800.000000	-16.105977
155900.000000	-15.977593
156000.000000	-16.017639
156100.000000	-15.937073
156200.000000	-15.948205
156300.000000	-15.944758
156400.000000	-16.099432
156500.000000	-16.215050
156600.000000	-16.397087
156700.000000	-16.383668
156800.000000	-16.457381
156900.000000	-16.497092
157000.000000	-16.539100
157100.000000	-16.469931
157200.000000	-16.544901
157300.000000	-16.594408
157400.000000	-16.772058
157500.000000	-16.805876
157600.000000	-16.831610
157700.000000	-16.739504
157800.000000	-16.613406
157900.000000	-16.566738
158000.000000	-16.721600
158100.000000	-16.690121
158200.000000	-16.662391
158300.000000	-16.661292
158400.000000	-16.619780
158500.000000	-16.488520
158600.000000	-16.387646
158700.000000	-16.189115
158800.000000	-16.066207
158900.000000	-16.008562
159000.000000	-15.984853
159100.000000	-15.877923
159200.000000	-15.901428
159300.000000	-15.997263
159400.000000	-15.899353
159500.000000	-15.827188
159600.000000	-15.874391
159700.000000	-15.875063
159800.000000	-15.836774
159900.000000	-15.920351
160000.000000	-16.128223
160100.000000	-16.121899
160200.000000	-16.215326
160300.000000	-16.136619
160400.000000	-15.934994
160500.000000	-15.884360
160600.000000	-15.825481
160700.000000	-15.836452
160800.000000	-15.755460
160900.000000	-15.867918
161000.000000	-15.749689
161100.000000	-15.515831
161200.000000	-15.512592
161300.000000	-15.653533
161400.000000	-15.560245
161500.000000	-15.497688
161600.000000	-15.414298
161700.000000	-15.388910
161800.000000	-15.379640
161900.000000	-15.395981
162000.000000	-15.321698
162100.000000	-15.354031
162200.000000	-15.303540
162300.000000	-15.265785
162400.000000	-15.253400
162500.000000	-15.311932
162600.000000	-15.568778
162700.000000	-15.621655
162800.000000	-15.824085
162900.000000	-15.892704
163000.000000	-16.016711
163100.000000	-16.185582
163200.000000	-16.241046
163300.000000	-16.309607
163400.000000	-16.283019
163500.000000	-16.271508
163600.000000	-16.166645
163700.000000	-16.139595
163800.000000	-16.301598
163900.000000	-16.355724
164000.000000	-16.387116
164100.000000	-16.392851
164200.000000	-16.420968
164300.000000	-16.425563
164400.000000	-16.519135
164500.000000	-16.606592
164600.000000	-16.735168
164700.000000	-16.770218
164800.000000	-16.884217
164900.000000	-16.877361
165000.000000	-16.868285
165100.000000	-16.945016
165200.000000	-16.935957
165300.000000	-17.005629
165400.000000	-17.117846
165500.000000	-17.227457
165600.000000	-17.311532
165700.000000	-17.287904
165800.000000	-17.401823
165900.000000	-17.287504
166000.000000	-17.289970
166100.000000	-17.601687
166200.000000	-17.467492
166300.000000	-17.397280
166400.000000	-17.420789
166500.000000	-17.386671
166600.000000	-17.343389
166700.000000	-17.421972
166800.000000	-17.384838
166900.000000	-17.487052
167000.000000	-17.458868
167100.000000	-17.411576
167200.000000	-17.360338
167300.000000	-17.469976
167400.000000	-17.290913
167500.000000	-17.270592
167600.000000	-17.144363
167700.000000	-17.229852
167800.000000	-17.167868
167900.000000	-17.247460
168000.000000	-17.246358
168100.000000	-17.230898
168200.000000	-17.344767
168300.000000	-17.357583
168400.000000	-17.442531
168500.000000	-17.539595
168600.000000	-17.679239
168700.000000	-17.817614
168800.000000	-17.749758
168900.000000	-17.762432
169000.000000	-17.682982
169100.000000	-17.666475
169200.000000	-17.459389
169300.000000	-17.333897
169400.000000	-17.159178
169500.000000	-17.161012
169600.000000	-17.153506
169700.000000	-17.107082
169800.000000	-17.072359
169900.000000	-16.975384
170000.000000	-16.931505
170100.000000	-16.815542
170200.000000	-16.982850
170300.000000	-16.965362
170400.000000	-16.914478
170500.000000	-16.778185
170600.000000	-16.605119
170700.000000	-16.674204
170800.000000	-16.653817
170900.000000	-16.653800
171000.000000	-16.631444
171100.000000	-16.553157
171200.000000	-16.689737
171300.000000	-16.563859
171400.000000	-16.454230
171500.000000	-16.376751
171600.000000	-16.330417
171700.000000	-16.300479
171800.000000	-16.307858
171900.000000	-15.981197
172000.000000	-16.105470
172100.000000	-16.244568
172200.000000	-16.383045
172300.000000	-16.263648
172400.000000	-16.383936
172500.000000	-16.291809
172600.000000	-16.424345
172700.000000	-16.407592
172800.000000	-16.288014
172900.000000	-16.186063
173000.000000	-16.153571
173100.000000	-16.053265
173200.000000	-15.954977
173300.000000	-15.954468
173400.000000	-15.965466
173500.000000	-15.966176
173600.000000	-15.891008
173700.000000	-15.831691
173800.000000	-15.786076
173900.000000	-15.711787
174000.000000	-15.750967
174100.000000	-15.764379
174200.000000	-15.949095
174300.000000	-15.997984
174400.000000	-16.156615
174500.000000	-16.102856
174600.000000	-16.083586
174700.000000	-16.130650
174800.000000	-16.138739
174900.000000	-16.193567
175000.000000	-16.176923
175100.000000	-16.182872
175200.000000	-16.074621
175300.000000	-16.051926
175400.000000	-16.181599
175500.000000	-16.174450
175600.000000	-16.299707
175700.000000	-16.226752
175800.000000	-16.046285
175900.000000	-16.013057
176000.000000	-16.084420
176100.000000	-15.951117
176200.000000	-15.851700
176300.000000	-15.898632
176400.000000	-15.992356
176500.000000	-15.944864
176600.000000	-15.936112
176700.000000	-15.922794
176800.000000	-15.952212
176900.000000	-16.075424
177000.000000	-15.944985
177100.000000	-15.695265
177200.000000	-15.499548
177300.000000	-15.295005
177400.000000	-15.245745
177500.000000	-15.253627
177600.000000	-15.133275
177700.000000	-15.067186
177800.000000	-15.184364
177900.000000	-15.155771
178000.000000	-15.041178
178100.000000	-15.095594
178200.000000	-15.023971
178300.000000	-14.971203
178400.000000	-14.880829
178500.000000	-14.898146
178600.000000	-14.936476
178700.000000	-14.858064
178800.000000	-14.840431
178900.000000	-14.878771
179000.000000	-14.706625
179100.000000	-14.488579
179200.000000	-14.332948
179300.000000	-14.254442
179400.000000	-14.122553
179500.000000	-14.067200
179600.000000	-13.954357
179700.000000	-13.887310
179800.000000	-13.783191
179900.000000	-13.834329
180000.000000	-13.844447
180100.000000	-13.849177
180200.000000	-13.731874
180300.000000	-13.704890
180400.000000	-13.506795
180500.000000	-13.489631
180600.000000	-13.401482
180700.000000	-13.447212
180800.000000	-13.640908
180900.000000	-13.757900
181000.000000	-13.781101
181100.000000	-13.887883
181200.000000	-13.882890
181300.000000	-13.913442
181400.000000	-13.854097
181500.000000	-14.009670
181600.000000	-14.086128
181700.000000	-14.089465
181800.000000	-14.010976
181900.000000	-14.137840
182000.000000	-14.274491
182100.000000	-14.432347
182200.000000	-14.483101
182300.000000	-14.717146
182400.000000	-14.775163
182500.000000	-14.824925
182600.000000	-14.753552
182700.000000	-14.863922
182800.000000	-14.962019
182900.000000	-15.064482
183000.000000	-15.154292
183100.000000	-15.136760
183200.000000	-15.258343
183300.000000	-15.233863
183400.000000	-15.200877
183500.000000	-15.161702
183600.000000	-15.070957
183700.000000	-15.046288
183800.000000	-15.076857
183900.000000	-15.066833
184000.000000	-15.267422
184100.000000	-15.420729
184200.000000	-15.601878
184300.000000	-15.671743
184400.000000	-15.606924
184500.000000	-15.517523
184600.000000	-15.347341
184700.000000	-15.214980
184800.000000	-15.101414
184900.000000	-14.944698
185000.000000	-14.740221
185100.000000	-14.647321
185200.000000	-14.837834
185300.000000	-14.833574
185400.000000	-14.962967
185500.000000	-14.975178
185600.000000	-14.971415
185700.000000	-14.970112
185800.000000	-14.987258
185900.000000	-14.938050
186000.000000	-14.902872
186100.000000	-14.928120
186200.000000	-14.972762
186300.000000	-14.950541
186400.000000	-14.877681
186500.000000	-14.762965
186600.000000	-14.730748
186700.000000	-14.705672
186800.000000	-14.767350
186900.000000	-14.544724
187000.000000	-14.316101
187100.000000	-14.182529
187200.000000	-14.296038
187300.000000	-14.200745
187400.000000	-14.079865
187500.000000	-14.070733
187600.000000	-14.111643
187700.000000	-13.971633
187800.000000	-13.859498
187900.000000	-13.857365
188000.000000	-13.889825
188100.000000	-13.806391
188200.000000	-13.722768
188300.000000	-13.723141
188400.000000	-13.651742
188500.000000	-13.578206
188600.000000	-13.649617
188700.000000	-13.687756
188800.000000	-13.685135
188900.000000	-13.642398
189000.000000	-13.590257
189100.000000	-13.617342
189200.000000	-13.586528
189300.000000	-13.540285
189400.000000	-13.665372
189500.000000	-13.856368
189600.000000	-14.083947
189700.000000	-14.279632
189800.000000	-14.478921
189900.000000	-14.652377
190000.000000	-14.904612
190100.000000	-15.071566
190200.000000	-14.961644
190300.000000	-14.959563
190400.000000	-14.928182
190500.000000	-14.938176
190600.000000	-14.967498
190700.000000	-14.959074
190800.000000	-14.992834
190900.000000	-15.073304
191000.000000	-15.110336
191100.000000	-15.148007
191200.000000	-15.035011
191300.000000	-14.993140
191400.000000	-14.978571
191500.000000	-14.936651
191600.000000	-14.933198
191700.000000	-14.960687
191800.000000	-14.949984
191900.000000	-15.084775
192000.000000	-15.180953
192100.000000	-15.175436
192200.000000	-15.106908
192300.000000	-15.083199
192400.000000	-15.065757
192500.000000	-14.952900
192600.000000	-14.884937
192700.000000	-14.858767
192800.000000	-14.964046
192900.000000	-14.856292
193000.000000	-14.682778
193100.000000	-14.751647
193200.000000	-14.719626
193300.000000	-14.795519
193400.000000	-14.849525
193500.000000	-14.825514
193600.000000	-14.748701
193700.000000	-14.791684
193800.000000	-14.791249
193900.000000	-14.876327
194000.000000	-14.964001
194100.000000	-15.027111
194200.000000	-14.985418
194300.000000	-15.055065
194400.000000	-15.043205
194500.000000	-14.911373
194600.000000	-14.756769
194700.000000	-14.702863
194800.000000	-14.658496
194900.000000	-14.639372
195000.000000	-14.524260
195100.000000	-14.397180
195200.000000	-14.360831
195300.000000	-14.282324
195400.000000	-14.300784
195500.000000	-14.293504
195600.000000	-14.350950
195700.000000	-14.322987
195800.000000	-14.289211
195900.000000	-14.235228
196000.000000	-14.255522
196100.000000	-14.230241
196200.000000	-14.338987
196300.000000	-14.429904
196400.000000	-14.476763
196500.000000	-14.472962
196600.000000	-14.431972
196700.000000	-14.397910
196800.000000	-14.414983
196900.000000	-14.476726
197000.000000	-14.525422
197100.000000	-14.521534
197200.000000	-14.437962
197300.000000	-14.434732
197400.000000	-14.432747
197500.000000	-14.599750
197600.000000	-14.636665
197700.000000	-14.682949
197800.000000	-14.558193
197900.000000	-14.602366
198000.000000	-14.737038
198100.000000	-14.640819
198200.000000	-14.673617
198300.000000	-14.642971
198400.000000	-14.666607
198500.000000	-14.709440
198600.000000	-14.770772
198700.000000	-14.653532
198800.000000	-14.630215
198900.000000	-14.494576
199000.000000	-14.444279
199100.000000	-14.370953
199200.000000	-14.338865
199300.000000	-14.242891
199400.000000	-14.238628
199500.000000	-14.291069
199600.000000	-14.423946
199700.000000	-14.363496
199800.000000	-14.276639
199900.000000	-14.187975
200000.000000	-14.177926
200100.000000	-14.141467
200200.000000	-14.043571
200300.000000	-13.995890
200400.000000	-13.867819
200500.000000	-13.772206
200600.000000	-13.641425
200700.000000	-13.555515
200800.000000	-13.507116
200900.000000	-13.494180
201000.000000	-13.469216
201100.000000	-13.382491
201200.000000	-13.333924
201300.000000	-13.238325
201400.000000	-13.254881
201500.000000	-13.357047
201600.000000	-13.344047
201700.000000	-13.274867
201800.000000	-13.004490
201900.000000	-12.841704
202000.000000	-12.864694
202100.000000	-12.931509
202200.000000	-13.003353
202300.000000	-13.050500
202400.000000	-13.113754
202500.000000	-13.047219
202600.000000	-13.028692
202700.000000	-13.075042
202800.000000	-13.047816
202900.000000	-12.922957
203000.000000	-12.938426
203100.000000	-13.089247
203200.000000	-13.032482
203300.000000	-12.909213
203400.000000	-12.849396
203500.000000	-12.753232
203600.000000	-12.566968
203700.000000	-12.596253
203800.000000	-12.542534
203900.000000	-12.465125
204000.000000	-12.305856
204100.000000	-12.204428
204200.000000	-12.174250
204300.000000	-12.118479
204400.000000	-12.000706
204500.000000	-11.920134
204600.000000	-11.804889
204700.000000	-11.741577
204800.000000	-11.707461
204900.000000	-11.636506
205000.000000	-11.611933
205100.000000	-11.636171
205200.000000	-11.736315
205300.000000	-11.778205
205400.000000	-11.833329
205500.000000	-11.885545
205600.000000	-11.860655
205700.000000	-11.817885
205800.000000	-11.747745
205900.000000	-11.567105
206000.000000	-11.457180
206100.000000	-11.482296
206200.000000	-11.492909
206300.000000	-11.418260
206400.000000	-11.299694
206500.000000	-11.224628
206600.000000	-11.217984
206700.000000	-11.194706
206800.000000	-11.324266
206900.000000	-11.439337
207000.000000	-11.347138
207100.000000	-11.424030
207200.000000	-11.417906
207300.000000	-11.437020
207400.000000	-11.471309
207500.000000	-11.468016
207600.000000	-11.271369
207700.000000	-11.251292
207800.000000	-11.202576
207900.000000	-11.255261
208000.000000	-11.018117
208100.000000	-10.812225
208200.000000	-10.863312
208300.000000	-10.898626
208400.000000	-10.848046
208500.000000	-11.007937
208600.000000	-11.203281
208700.000000	-11.113287
208800.000000	-11.181095
208900.000000	-11.326228
209000.000000	-11.292830
209100.000000	-11.191547
209200.000000	-11.243171
209300.000000	-11.323532
209400.000000	-11.432374
209500.000000	-11.505906
209600.000000	-11.637150
209700.000000	-11.756143
209800.000000	-11.934625
209900.000000	-12.077410
210000.000000	-12.010269
210100.000000	-12.026733
210200.000000	-12.109869
210300.000000	-12.113346
210400.000000	-12.085145
210500.000000	-12.079505
210600.000000	-12.105672
210700.000000	-12.211002
210800.000000	-12.138567
210900.000000	-12.303174
211000.000000	-12.335108
211100.000000	-12.381657
211200.000000	-12.437263
211300.000000	-12.572271
211400.000000	-12.691070
211500.000000	-12.676627
211600.000000	-12.626292
211700.000000	-12.692234
211800.000000	-12.617471
211900.000000	-12.479823
212000.000000	-12.658121
212100.000000	-12.531026
212200.000000	-12.659361
212300.000000	-12.653877
212400.000000	-12.631310
212500.000000	-12.587042
212600.000000	-12.735597
212700.000000	-12.692902
212800.000000	-12.716950
212900.000000	-12.702612
213000.000000	-12.830646
213100.000000	-13.011116
213200.000000	-12.984916
213300.000000	-13.019861
213400.000000	-13.125101
213500.000000	-13.089482
213600.000000	-13.026201
213700.000000	-13.127607
213800.000000	-13.084725
213900.000000	-13.004886
214000.000000	-13.032543
214100.000000	-13.043085
214200.000000	-13.053076
214300.000000	-12.978030
214400.000000	-12.964660
214500.000000	-12.923842
214600.000000	-12.901550
214700.000000	-12.779766
214800.000000	-12.600417
214900.000000	-12.602725
215000.000000	-12.751092
215100.000000	-12.821915
215200.000000	-12.764400
215300.000000	-12.878069
215400.000000	-12.973516
215500.000000	-12.943114
215600.000000	-12.962619
215700.000000	-13.074882
215800.000000	-13.162444
215900.000000	-13.142175
216000.000000	-13.167695
216100.000000	-13.094935
216200.000000	-12.875249
216300.000000	-12.863198
216400.000000	-12.894931
216500.000000	-13.048091
216600.000000	-13.111622
216700.000000	-13.036938
216800.000000	-13.162389
216900.000000	-13.269364
217000.000000	-13.273592
217100.000000	-13.320409
217200.000000	-13.249580
217300.000000	-13.284999
217400.000000	-13.194358
217500.000000	-13.257847
217600.000000	-13.345154
217700.000000	-13.376153
217800.000000	-13.410455
217900.000000	-13.379071
218000.000000	-13.343598
218100.000000	-13.335976
218200.000000	-13.201372
218300.000000	-13.218549
218400.000000	-13.110476
218500.000000	-13.018902
218600.000000	-13.134778
218700.000000	-13.134882
218800.000000	-13.213896
218900.000000	-13.290555
219000.000000	-13.449789
219100.000000	-13.702605
219200.000000	-13.758301
219300.000000	-13.844752
219400.000000	-13.820361
219500.000000	-13.889879
219600.000000	-13.854397
219700.000000	-13.957784
219800.000000	-14.042940
219900.000000	-13.997337
220000.000000	-13.969579
220100.000000	-13.921967
220200.000000	-13.959282
220300.000000	-13.873215
220400.000000	-13.861813
220500.000000	-13.960272
220600.000000	-14.002459
220700.000000	-13.879123
220800.000000	-13.893828
220900.000000	-13.848976
221000.000000	-13.793992
221100.000000	-13.813502
221200.000000	-13.938123
221300.000000	-13.911858
221400.000000	-13.823390
221500.000000	-13.768250
221600.000000	-13.785457
221700.000000	-13.924829
221800.000000	-14.072043
221900.000000	-14.134229
222000.000000	-13.992159
222100.000000	-13.995769
222200.000000	-13.995461
222300.000000	-14.012480
222400.000000	-14.062995
222500.000000	-14.108701
222600.000000	-14.126568
222700.000000	-14.174914
222800.000000	-14.243566
222900.000000	-14.316913
223000.000000	-14.470079
223100.000000	-14.486009
223200.000000	-14.503844
223300.000000	-14.434669
223400.000000	-14.512689
223500.000000	-14.486339
223600.000000	-14.311830
223700.000000	-14.176483
223800.000000	-14.021804
223900.000000	-14.027251
224000.000000	-13.965254
224100.000000	-13.720762
224200.000000	-13.714144
224300.000000	-13.712839
224400.000000	-13.788370
224500.000000	-13.813852
224600.000000	-13.873408
224700.000000	-13.980619
224800.000000	-14.010695
224900.000000	-14.136716
225000.000000	-14.204007
225100.000000	-14.393545
225200.000000	-14.532645
225300.000000	-14.688656
225400.000000	-14.733683
225500.000000	-14.725300
225600.000000	-14.732448
225700.000000	-14.710618
225800.000000	-14.525363
225900.000000	-14.540636
226000.000000	-14.680362
226100.000000	-14.639971
226200.000000	-14.670928
226300.000000	-14.702232
226400.000000	-14.776352
226500.000000	-14.793797
226600.000000	-14.698115
226700.000000	-14.664440
226800.000000	-14.632817
226900.000000	-14.650877
227000.000000	-14.815580
227100.000000	-14.932862
227200.000000	-14.878821
227300.000000	-14.820277
227400.000000	-14.821087
227500.000000	-14.827313
227600.000000	-14.762241
227700.000000	-14.737270
227800.000000	-14.719746
227900.000000	-14.682582
228000.000000	-14.687097
228100.000000	-14.562019
228200.000000	-14.684012
228300.000000	-14.831587
228400.000000	-14.913331
228500.000000	-15.073117
228600.000000	-15.203472
228700.000000	-15.335308
228800.000000	-15.489406
228900.000000	-15.476990
229000.000000	-15.328837
229100.000000	-15.423137
229200.000000	-15.363189
229300.000000	-15.378245
229400.000000	-15.387947
229500.000000	-15.418639
229600.000000	-15.347201
229700.000000	-15.193466
229800.000000	-15.145750
229900.000000	-15.003321
230000.000000	-14.975241
230100.000000	-14.845439
230200.000000	-14.688110
230300.000000	-14.571046
230400.000000	-14.543214
230500.000000	-14.543522
230600.000000	-14.582654
230700.000000	-14.762719
230800.000000	-14.841440
230900.000000	-14.950423
231000.000000	-14.909645
231100.000000	-14.905359
231200.000000	-14.848812
231300.000000	-14.852730
231400.000000	-14.766305
231500.000000	-14.656118
231600.000000	-14.705413
231700.000000	-14.653681
231800.000000	-14.522571
231900.000000	-14.469779
232000.000000	-14.464676
232100.000000	-14.339964
232200.000000	-14.443993
232300.000000	-14.311489
232400.000000	-14.287287
232500.000000	-14.192847
232600.000000	-14.326560
232700.000000	-14.339687
232800.000000	-14.283013
232900.000000	-14.282179
233000.000000	-14.223721
233100.000000	-14.258446
233200.000000	-14.302345
233300.000000	-14.257659
233400.000000	-14.224369
233500.000000	-14.251798
233600.000000	-14.272496
233700.000000	-14.269229
233800.000000	-14.252783
233900.000000	-14.147692
234000.000000	-14.381916
234100.000000	-14.435095
234200.000000	-14.478990
234300.000000	-14.476468
234400.000000	-14.468944
234500.000000	-14.443162
234600.000000	-14.449741
234700.000000	-14.445247
234800.000000	-14.472675
234900.000000	-14.421441
235000.000000	-14.368000
235100.000000	-14.321545
235200.000000	-14.284738
235300.000000	-14.261251
235400.000000	-14.150207
235500.000000	-14.162350
235600.000000	-14.092454
235700.000000	-13.916360
235800.000000	-14.022025
235900.000000	-13.900564
236000.000000	-13.817360
236100.000000	-13.857464
236200.000000	-13.902552
236300.000000	-13.821702
236400.000000	-13.890395
236500.000000	-13.893649
236600.000000	-13.939870
236700.000000	-13.869811
236800.000000	-13.878096
236900.000000	-13.879545
237000.000000	-13.806725
237100.000000	-13.779610
237200.000000	-13.709546
237300.000000	-13.810093
237400.000000	-13.807751
237500.000000	-13.658089
237600.000000	-13.539454
237700.000000	-13.540704
237800.000000	-13.571297
237900.000000	-13.741322
238000.000000	-13.821592
238100.000000	-13.891261
238200.000000	-13.886534
238300.000000	-13.857139
238400.000000	-13.767303
238500.000000	-13.719552
238600.000000	-13.766171
238700.000000	-13.740864
238800.000000	-13.620504
238900.000000	-13.646785
239000.000000	-13.515163
239100.000000	-13.518826
239200.000000	-13.540299
239300.000000	-13.567245
239400.000000	-13.584864
239500.000000	-13.623714
239600.000000	-13.678311
239700.000000	-13.821186
239800.000000	-13.917180
239900.000000	-14.052498
240000.000000	-14.182622
240100.000000	-14.186854
240200.000000	-14.253232
240300.000000	-14.381045
240400.000000	-14.540303
240500.000000	-14.587252
240600.000000	-14.636330
240700.000000	-14.749417
240800.000000	-14.831857
240900.000000	-14.877712
241000.000000	-14.995737
241100.000000	-15.050438
241200.000000	-15.088039
241300.000000	-15.188668
241400.000000	-15.269906
241500.000000	-15.391045
241600.000000	-15.434139
241700.000000	-15.574389
241800.000000	-15.528723
241900.000000	-15.345571
242000.000000	-15.159895
242100.000000	-15.014392
242200.000000	-14.811150
242300.000000	-14.834008
242400.000000	-14.817432
242500.000000	-14.946704
242600.000000	-14.936266
242700.000000	-14.945185
242800.000000	-14.933438
242900.000000	-14.823281
243000.000000	-14.719008
243100.000000	-14.660353
243200.000000	-14.659382
243300.000000	-14.697652
243400.000000	-14.819184
243500.000000	-14.760567
243600.000000	-14.756229
243700.000000	-14.929213
243800.000000	-15.064254
243900.000000	-15.133736
244000.000000	-15.224718
244100.000000	-15.174469
244200.000000	-15.109977
244300.000000	-14.971500
244400.000000	-14.842534
244500.000000	-14.691165
244600.000000	-14.657510
244700.000000	-14.516378
244800.000000	-14.299101
244900.000000	-14.259735
245000.000000	-14.164887
245100.000000	-14.192280
245200.000000	-14.186771
245300.000000	-13.933853
245400.000000	-13.793267
245500.000000	-13.751189
245600.000000	-13.676469
245700.000000	-13.501721
245800.000000	-13.346215
245900.000000	-13.383096
246000.000000	-13.301756
246100.000000	-13.218115
246200.000000	-13.073553
246300.000000	-12.848188
246400.000000	-12.709390
246500.000000	-12.654482
246600.000000	-12.655126
246700.000000	-12.627961
246800.000000	-12.752831
246900.000000	-12.946186
247000.000000	-13.103777
247100.000000	-13.314571
247200.000000	-13.484681
247300.000000	-13.475989
247400.000000	-13.513341
247500.000000	-13.545027
247600.000000	-13.477404
247700.000000	-13.438797
247800.000000	-13.323494
247900.000000	-13.315822
248000.000000	-13.319348
248100.000000	-13.269053
248200.000000	-13.288393
248300.000000	-13.159171
248400.000000	-13.134264
248500.000000	-13.151986
248600.000000	-13.075783
248700.000000	-13.032729
248800.000000	-12.910851
248900.000000	-12.819240
249000.000000	-12.813363
249100.000000	-12.874290
249200.000000	-13.003445
249300.000000	-13.042165
249400.000000	-13.193435
249500.000000	-13.268093
249600.000000	-13.101362
249700.000000	-13.063925
249800.000000	-13.093167
249900.000000	-13.118152
250000.000000	-13.121497
250100.000000	-13.085088
250200.000000	-13.040739
250300.000000	-13.177997
250400.000000	-13.165852
250500.000000	-13.096669
250600.000000	-12.987858
250700.000000	-13.018372
250800.000000	-12.997768
250900.000000	-12.879444
251000.000000	-12.853274
251100.000000	-12.909290
251200.000000	-13.019448
251300.000000	-13.220261
251400.000000	-13.214732
251500.000000	-13.181001
251600.000000	-13.107321
251700.000000	-13.071739
251800.000000	-12.951778
251900.000000	-12.880385
252000.000000	-12.778187
252100.000000	-12.744270
252200.000000	-12.766380
252300.000000	-12.762535
252400.000000	-12.768488
252500.000000	-12.779513
252600.000000	-12.891657
252700.000000	-12.837301
252800.000000	-12.986771
252900.000000	-13.024511
253000.000000	-13.076368
253100.000000	-13.160933
253200.000000	-13.014509
253300.000000	-13.137072
253400.000000	-13.059064
253500.000000	-13.023088
253600.000000	-12.894085
253700.000000	-12.809967
253800.000000	-12.889783
253900.000000	-13.005126
254000.000000	-13.009064
254100.000000	-12.956174
254200.000000	-12.816522
254300.000000	-12.889665
254400.000000	-12.730719
254500.000000	-12.609277
254600.000000	-12.768592
254700.000000	-12.832800
254800.000000	-12.934526
254900.000000	-12.925067
255000.000000	-12.887376
255100.000000	-12.942081
255200.000000	-12.961742
255300.000000	-12.997925
255400.000000	-12.927541
255500.000000	-12.863990
255600.000000	-12.934265
255700.000000	-12.933543
255800.000000	-13.017127
255900.000000	-13.106572
256000.000000	-13.044456
256100.000000	-12.971120
256200.000000	-12.985282
256300.000000	-13.006502
256400.000000	-13.089276
256500.000000	-13.032234
256600.000000	-12.947479
256700.000000	-12.946824
256800.000000	-12.969936
256900.000000	-12.952791
257000.000000	-12.986591
257100.000000	-13.055229
257200.000000	-13.063806
257300.000000	-13.014913
257400.000000	-12.976336
257500.000000	-12.969352
257600.000000	-12.975851
257700.000000	-13.008454
257800.000000	-12.911098
257900.000000	-12.900248
258000.000000	-12.864223
258100.000000	-12.825489
258200.000000	-12.954824
258300.000000	-13.029031
258400.000000	-13.107234
258500.000000	-13.120238
258600.000000	-13.206824
258700.000000	-13.260350
258800.000000	-13.218319
258900.000000	-13.121081
259000.000000	-13.114781
259100.000000	-13.145506
259200.000000	-13.216826
259300.000000	-13.237365
259400.000000	-13.343379
259500.000000	-13.307963
259600.000000	-13.225251
259700.000000	-13.050729
259800.000000	-13.052262
259900.000000	-13.061783
260000.000000	-13.039118
260100.000000	-13.040576
260200.000000	-12.997506
260300.000000	-12.996648
260400.000000	-13.114120
260500.000000	-13.236409
260600.000000	-13.324821
260700.000000	-13.280372
260800.000000	-13.325750
260900.000000	-13.309455
261000.000000	-13.385121
261100.000000	-13.451591
261200.000000	-13.400299
261300.000000	-13.409397
261400.000000	-13.241410
261500.000000	-13.218692
261600.000000	-13.320809
261700.000000	-13.233271
261800.000000	-13.121415
261900.000000	-13.142513
262000.000000	-13.223943
262100.000000	-13.130027
262200.000000	-13.129501
262300.000000	-13.101914
262400.000000	-13.191509
262500.000000	-13.208372
262600.000000	-13.138328
262700.000000	-13.227576
262800.000000	-13.260179
262900.000000	-13.227026
263000.000000	-13.201216
263100.000000	-13.155902
263200.000000	-13.129778
263300.000000	-13.036616
263400.000000	-13.066099
263500.000000	-13.051755
263600.000000	-12.966251
263700.000000	-12.872436
263800.000000	-12.884150
263900.000000	-12.996594
264000.000000	-13.069793
264100.000000	-13.138145
264200.000000	-13.137334
264300.000000	-13.145085
264400.000000	-13.091648
264500.000000	-13.250209
264600.000000	-13.434289
264700.000000	-13.550768
264800.000000	-13.594527
264900.000000	-13.629540
265000.000000	-13.755950
265100.000000	-13.745104
265200.000000	-13.838539
265300.000000	-13.833998
265400.000000	-13.864471
265500.000000	-13.847003
265600.000000	-13.851664
265700.000000	-13.960191
265800.000000	-13.904520
265900.000000	-13.861058
266000.000000	-13.824672
266100.000000	-13.763255
266200.000000	-13.719853
266300.000000	-13.633853
266400.000000	-13.697240
266500.000000	-13.763209
266600.000000	-13.714160
266700.000000	-13.769804
266800.000000	-13.887648
266900.000000	-13.888051
267000.000000	-13.773604
267100.000000	-13.786341
267200.000000	-13.718341
267300.000000	-13.728552
267400.000000	-13.650485
267500.000000	-13.649593
267600.000000	-13.667183
267700.000000	-13.662486
267800.000000	-13.690107
267900.000000	-13.632023
268000.000000	-13.681014
268100.000000	-13.731917
268200.000000	-13.702413
268300.000000	-13.749300
268400.000000	-13.637583
268500.000000	-13.677047
268600.000000	-13.784143
268700.000000	-13.890722
268800.000000	-13.939926
268900.000000	-13.879642
269000.000000	-13.834851
269100.000000	-13.774496
269200.000000	-13.756174
269300.000000	-13.614251
269400.000000	-13.652245
269500.000000	-13.658637
269600.000000	-13.647125
269700.000000	-13.670172
269800.000000	-13.594964
269900.000000	-13.556193
270000.000000	-13.429767
270100.000000	-13.419049
270200.000000	-13.398939
270300.000000	-13.335732
270400.000000	-13.234154
270500.000000	-13.168980
270600.000000	-13.154275
270700.000000	-13.133404
270800.000000	-13.148493
270900.000000	-13.151950
271000.000000	-13.074787
271100.000000	-13.044804
271200.000000	-13.147289
271300.000000	-13.241535
271400.000000	-13.333099
271500.000000	-13.336752
271600.000000	-13.254295
271700.000000	-13.138695
271800.000000	-13.080785
271900.000000	-12.887916
272000.000000	-12.827284
272100.000000	-12.724659
272200.000000	-12.706965
272300.000000	-12.671657
272400.000000	-12.698282
272500.000000	-12.646330
272600.000000	-12.644211
272700.000000	-12.591088
272800.000000	-12.505060
272900.000000	-12.642282
273000.000000	-12.615613
273100.000000	-12.587003
273200.000000	-12.569045
273300.000000	-12.524888
273400.000000	-12.528755
273500.000000	-12.480666
273600.000000	-12.478545
273700.000000	-12.387627
273800.000000	-12.209579
273900.000000	-12.220729
274000.000000	-12.195366
274100.000000	-12.068223
274200.000000	-11.986894
274300.000000	-12.065094
274400.000000	-12.027092
274500.000000	-12.050697
274600.000000	-11.936386
274700.000000	-11.940535
274800.000000	-11.916602
274900.000000	-11.834768
275000.000000	-11.938860
275100.000000	-11.886503
275200.000000	-11.734552
275300.000000	-11.814225
275400.000000	-11.769732
275500.000000	-11.788886
275600.000000	-11.746661
275700.000000	-11.818389
275800.000000	-11.846956
275900.000000	-11.878447
276000.000000	-12.017881
276100.000000	-12.156396
276200.000000	-12.105629
276300.000000	-11.939664
276400.000000	-11.907632
276500.000000	-12.036356
276600.000000	-12.189293
276700.000000	-12.342066
276800.000000	-12.369296
276900.000000	-12.432482
277000.000000	-12.519459
277100.000000	-12.565485
277200.000000	-12.518916
277300.000000	-12.461907
277400.000000	-12.384635
277500.000000	-12.465081
277600.000000	-12.509565
277700.000000	-12.529166
277800.000000	-12.637663
277900.000000	-12.600739
278000.000000	-12.635264
278100.000000	-12.626985
278200.000000	-12.731245
278300.000000	-12.783508
278400.000000	-12.853395
278500.000000	-12.890228
278600.000000	-12.949440
278700.000000	-13.039781
278800.000000	-13.210039
278900.000000	-13.214323
279000.000000	-13.202559
279100.000000	-13.310882
279200.000000	-13.344502
279300.000000	-13.265238
279400.000000	-13.199308
279500.000000	-13.097885
279600.000000	-13.097300
279700.000000	-13.157613
279800.000000	-13.224546
279900.000000	-13.265269
280000.000000	-13.148852
280100.000000	-13.236074
280200.000000	-13.302705
280300.000000	-13.192389
280400.000000	-13.176491
280500.000000	-13.101355
280600.000000	-13.083429
280700.000000	-12.979822
280800.000000	-12.900682
280900.000000	-12.863562
281000.000000	-12.839991
281100.000000	-12.779257
281200.000000	-12.745288
281300.000000	-12.797727
281400.000000	-12.750083
281500.000000	-12.571344
281600.000000	-12.496769
281700.000000	-12.413874
281800.000000	-12.445429
281900.000000	-12.546033
282000.000000	-12.562064
282100.000000	-12.547762
282200.000000	-12.614209
282300.000000	-12.665212
282400.000000	-12.668622
282500.000000	-12.521992
282600.000000	-12.448520
282700.000000	-12.327844
282800.000000	-12.280367
282900.000000	-12.233700
283000.000000	-12.084453
283100.000000	-12.044898
283200.000000	-12.044840
283300.000000	-12.010362
283400.000000	-12.025173
283500.000000	-12.008006
283600.000000	-11.997060
283700.000000	-11.983531
283800.000000	-11.920151
283900.000000	-11.875900
284000.000000	-11.721165
284100.000000	-11.678489
284200.000000	-11.759597
284300.000000	-11.956063
284400.000000	-12.134739
284500.000000	-12.265164
284600.000000	-12.224491
284700.000000	-12.149964
284800.000000	-12.115999
284900.000000	-12.205234
285000.000000	-12.216095
285100.000000	-12.169059
285200.000000	-12.224308
285300.000000	-12.286328
285400.000000	-12.422669
285500.000000	-12.470077
285600.000000	-12.491391
285700.000000	-12.531702
285800.000000	-12.655848
285900.000000	-12.730167
286000.000000	-12.789745
286100.000000	-12.901437
286200.000000	-13.010327
286300.000000	-13.063568
286400.000000	-13.123022
286500.000000	-13.310077
286600.000000	-13.456375
286700.000000	-13.492156
286800.000000	-13.335465
286900.000000	-13.421642
287000.000000	-13.478905
287100.000000	-13.583329
287200.000000	-13.775989
287300.000000	-13.898367
287400.000000	-14.071055
287500.000000	-14.102218
287600.000000	-13.975342
287700.000000	-13.994842
287800.000000	-13.879685
287900.000000	-13.814267
288000.000000	-13.851263
288100.000000	-13.986662
288200.000000	-13.940480
288300.000000	-13.923228
288400.000000	-13.900303
288500.000000	-14.026008
288600.000000	-13.969304
288700.000000	-14.010418
288800.000000	-14.081536
288900.000000	-14.113268
289000.000000	-14.379350
289100.000000	-14.534625
289200.000000	-14.545734
289300.000000	-14.652651
289400.000000	-14.659784
289500.000000	-14.599246
289600.000000	-14.771100
289700.000000	-14.966699
289800.000000	-15.083612
289900.000000	-15.069591
290000.000000	-15.214113
290100.000000	-15.317611
290200.000000	-15.391511
290300.000000	-15.529237
290400.000000	-15.583018
290500.000000	-15.879963
290600.000000	-15.996403
290700.000000	-15.992305
290800.000000	-15.999989
290900.000000	-15.959468
291000.000000	-15.947101
291100.000000	-15.888799
291200.000000	-15.993625
291300.000000	-16.072588
291400.000000	-16.089204
291500.000000	-15.987480
291600.000000	-15.854536
291700.000000	-15.966430
291800.000000	-16.253189
291900.000000	-16.350504
292000.000000	-16.323744
292100.000000	-16.466613
292200.000000	-16.433307
292300.000000	-16.512955
292400.000000	-16.520444
292500.000000	-16.630933
292600.000000	-16.868249
292700.000000	-16.966054
292800.000000	-17.157414
292900.000000	-17.371649
293000.000000	-17.486989
293100.000000	-17.459046
293200.000000	-17.418778
293300.000000	-17.525105
293400.000000	-17.562593
293500.000000	-17.579536
293600.000000	-17.798255
293700.000000	-17.784498
293800.000000	-17.866283
293900.000000	-17.896953
294000.000000	-17.932089
294100.000000	-17.837558
294200.000000	-17.879041
294300.000000	-17.828423
294400.000000	-17.887111
294500.000000	-17.964653
294600.000000	-18.168956
294700.000000	-18.157826
294800.000000	-18.108919
294900.000000	-18.154653
295000.000000	-18.171894
295100.000000	-18.171223
295200.000000	-18.283558
295300.000000	-18.275238
295400.000000	-18.354622
295500.000000	-18.186845
295600.000000	-18.173586
295700.000000	-18.166794
295800.000000	-18.060651
295900.000000	-18.134455
296000.000000	-18.123975
296100.000000	-18.183236
296200.000000	-18.059456
296300.000000	-18.030375
296400.000000	-18.043563
296500.000000	-18.053832
296600.000000	-18.057301
296700.000000	-17.994947
296800.000000	-17.873106
296900.000000	-17.772832
297000.000000	-17.747153
297100.000000	-17.647377
297200.000000	-17.570234
297300.000000	-17.550312
297400.000000	-17.536092
297500.000000	-17.556561
297600.000000	-17.539538
297700.000000	-17.532219
297800.000000	-17.476570
297900.000000	-17.355008
298000.000000	-17.306317
298100.000000	-17.262749
298200.000000	-17.286571
298300.000000	-17.240641
298400.000000	-17.174080
298500.000000	-16.998046
298600.000000	-16.685666
298700.000000	-16.627623
298800.000000	-16.437022
298900.000000	-16.233175
299000.000000	-15.988296
299100.000000	-15.892313
299200.000000	-15.746856
299300.000000	-15.536715
299400.000000	-15.256959
299500.000000	-15.168014
299600.000000	-15.009630
299700.000000	-14.982837
299800.000000	-15.089032
299900.000000	-14.978431
300000.000000	-14.944876
300100.000000	-14.881828
300200.000000	-14.742504
300300.000000	-14.771573
300400.000000	-14.741124
300500.000000	-14.682963
300600.000000	-14.663230
300700.000000	-14.664261
300800.000000	-14.737208
300900.000000	-14.702756
301000.000000	-14.746264
301100.000000	-14.790122
301200.000000	-14.707611
301300.000000	-14.640055
301400.000000	-14.591030
301500.000000	-14.623715
301600.000000	-14.645626
301700.000000	-14.685200
301800.000000	-14.710199
301900.000000	-14.649363
302000.000000	-14.685734
302100.000000	-14.659460
302200.000000	-14.642609
302300.000000	-14.588762
302400.000000	-14.578196
302500.000000	-14.543155
302600.000000	-14.498546
302700.000000	-14.461366
302800.000000	-14.431469
302900.000000	-14.425053
303000.000000	-14.338338
303100.000000	-14.322145
303200.000000	-14.296964
303300.000000	-14.210162
303400.000000	-14.192558
303500.000000	-14.218851
303600.000000	-14.330245
303700.000000	-14.290744
303800.000000	-14.338532
303900.000000	-14.550773
304000.000000	-14.675442
304100.000000	-14.884012
304200.000000	-14.968941
304300.000000	-15.044172
304400.000000	-15.233013
304500.000000	-15.255320
304600.000000	-15.284610
304700.000000	-15.127053
304800.000000	-15.068224
304900.000000	-14.998629
305000.000000	-14.779111
305100.000000	-14.751130
305200.000000	-14.788660
305300.000000	-14.630974
305400.000000	-14.427446
305500.000000	-14.606099
305600.000000	-14.607101
305700.000000	-14.536871
305800.000000	-14.604963
305900.000000	-14.563787
306000.000000	-14.454090
306100.000000	-14.317107
306200.000000	-14.501386
306300.000000	-14.813044
306400.000000	-15.023896
306500.000000	-15.558927
306600.000000	-16.115798
306700.000000	-16.564842
306800.000000	-16.994307
306900.000000	-16.668090
307000.000000	-16.720146
307100.000000	-20.828410


==> plot_data/cancellation_performance_smoothed_MA500_IIP2_60dBm_no_DC_clustered_Tx_reg_sigma_I_1_tap_for_Q_IM2.dat <==
0.000000	0.000000
100.000000	0.000000
200.000000	-0.000000
300.000000	-0.000000
400.000000	-0.000008
500.000000	-0.003080
600.000000	-0.002569
700.000000	-0.004149
800.000000	-0.004803
900.000000	-0.004612
1000.000000	-0.004386
1100.000000	-0.004289
1200.000000	-0.000239
1300.000000	-0.001758
1400.000000	-0.004313
1500.000000	-0.004801
1600.000000	-0.006816
1700.000000	-0.010128
1800.000000	0.028110
1900.000000	0.036020
2000.000000	0.030093
2100.000000	0.009691
2200.000000	0.157886
2300.000000	0.098234
2400.000000	-0.000466
2500.000000	-0.096285
2600.000000	-0.225408
2700.000000	-0.284190
2800.000000	-0.354566
2900.000000	-0.414388
3000.000000	-0.517157
3100.000000	-0.593272
3200.000000	-0.648456
3300.000000	-0.736948
3400.000000	-0.763228
3500.000000	-0.866689
3600.000000	-0.939448
3700.000000	-1.055162
3800.000000	-1.178214
3900.000000	-1.305062
4000.000000	-1.443526
4100.000000	-1.568010
4200.000000	-1.685782
4300.000000	-1.854979
4400.000000	-1.996833
4500.000000	-2.144843
4600.000000	-2.259180
4700.000000	-2.416431
4800.000000	-2.561913
4900.000000	-2.712601
5000.000000	-2.867316
5100.000000	-3.037337
5200.000000	-3.158134
5300.000000	-3.305021
5400.000000	-3.454822
5500.000000	-3.617482
5600.000000	-3.738512
5700.000000	-3.891970
5800.000000	-4.003000
5900.000000	-4.150280
6000.000000	-4.289126
6100.000000	-4.421303
6200.000000	-4.586661
6300.000000	-4.770678
6400.000000	-4.907362
6500.000000	-5.080665
6600.000000	-5.254398
6700.000000	-5.446401
6800.000000	-5.633140
6900.000000	-5.930106
7000.000000	-6.063524
7100.000000	-6.204645
7200.000000	-6.304625
7300.000000	-6.427507
7400.000000	-6.558260
7500.000000	-6.695302
7600.000000	-6.677721
7700.000000	-6.849769
7800.000000	-6.988857
7900.000000	-7.003787
8000.000000	-7.065371
8100.000000	-7.242642
8200.000000	-7.413309
8300.000000	-7.533901
8400.000000	-7.696895
8500.000000	-7.733136
8600.000000	-7.882398
8700.000000	-7.893834
8800.000000	-7.849486
8900.000000	-7.862895
9000.000000	-7.945197
9100.000000	-7.994093
9200.000000	-8.065737
9300.000000	-8.033265
9400.000000	-8.030254
9500.000000	-8.029445
9600.000000	-8.068926
9700.000000	-8.060235
9800.000000	-8.104540
9900.000000	-8.099039
10000.000000	-8.185111
10100.000000	-8.317942
10200.000000	-8.257520
10300.000000	-8.283990
10400.000000	-8.333526
10500.000000	-8.331465
10600.000000	-8.413549
10700.000000	-8.492416
10800.000000	-8.524386
10900.000000	-8.540309
11000.000000	-8.624101
11100.000000	-8.773571
11200.000000	-8.877746
11300.000000	-8.861328
11400.000000	-9.045030
11500.000000	-9.117290
11600.000000	-9.098375
11700.000000	-9.151217
11800.000000	-9.197626
11900.000000	-9.243117
12000.000000	-9.182979
12100.000000	-9.157829
12200.000000	-9.192132
12300.000000	-9.114059
12400.000000	-8.968674
12500.000000	-8.902577
12600.000000	-8.983657
12700.000000	-8.841252
12800.000000	-8.760761
12900.000000	-8.793784
13000.000000	-8.760861
13100.000000	-8.622009
13200.000000	-8.524187
13300.000000	-8.486328
13400.000000	-8.498577
13500.000000	-8.506968
13600.000000	-8.429430
13700.000000	-8.488074
13800.000000	-8.584981
13900.000000	-8.620411
14000.000000	-8.576500
14100.000000	-8.691850
14200.000000	-8.764498
14300.000000	-8.798514
14400.000000	-8.925321
14500.000000	-9.016206
14600.000000	-8.960325
14700.000000	-9.158035
14800.000000	-9.230111
14900.000000	-9.268130
15000.000000	-9.236374
15100.000000	-9.132513
15200.000000	-9.236996
15300.000000	-9.316228
15400.000000	-9.342174
15500.000000	-9.455175
15600.000000	-9.465503
15700.000000	-9.470321
15800.000000	-9.631232
15900.000000	-9.746964
16000.000000	-9.745500
16100.000000	-9.653266
16200.000000	-9.557705
16300.000000	-9.634382
16400.000000	-9.368949
16500.000000	-9.401686
16600.000000	-9.560105
16700.000000	-9.583596
16800.000000	-9.580872
16900.000000	-9.422256
17000.000000	-9.531693
17100.000000	-9.620817
17200.000000	-9.678781
17300.000000	-9.932621
17400.000000	-10.260417
17500.000000	-10.532645
17600.000000	-10.605995
17700.000000	-10.757954
17800.000000	-10.775958
17900.000000	-10.896785
18000.000000	-10.906643
18100.000000	-10.926910
18200.000000	-11.071230
18300.000000	-11.076428
18400.000000	-11.125599
18500.000000	-11.165859
18600.000000	-11.199069
18700.000000	-11.249617
18800.000000	-11.378237
18900.000000	-11.509019
19000.000000	-11.573700
19100.000000	-11.452906
19200.000000	-11.436442
19300.000000	-11.521039
19400.000000	-11.281464
19500.000000	-11.362654
19600.000000	-11.440514
19700.000000	-11.342005
19800.000000	-11.234503
19900.000000	-11.265071
20000.000000	-11.171732
20100.000000	-11.159334
20200.000000	-11.119309
20300.000000	-11.062670
20400.000000	-10.986007
20500.000000	-10.934739
20600.000000	-10.942495
20700.000000	-10.935905
20800.000000	-10.824441
20900.000000	-10.750661
21000.000000	-10.719352
21100.000000	-10.762518
21200.000000	-10.796856
21300.000000	-10.745171
21400.000000	-10.886568
21500.000000	-10.828921
21600.000000	-10.677320
21700.000000	-10.604423
21800.000000	-10.652269
21900.000000	-10.763289
22000.000000	-10.805929
22100.000000	-10.862085
22200.000000	-10.850900
22300.000000	-10.746693
22400.000000	-10.621836
22500.000000	-10.329850
22600.000000	-10.363985
22700.000000	-10.388804
22800.000000	-10.520268
22900.000000	-10.551158
23000.000000	-10.728952
23100.000000	-10.916701
23200.000000	-10.903303
23300.000000	-11.092244
23400.000000	-11.006260
23500.000000	-11.093849
23600.000000	-10.982480
23700.000000	-11.020513
23800.000000	-10.986603
23900.000000	-11.054674
24000.000000	-11.019897
24100.000000	-11.144587
24200.000000	-11.114076
24300.000000	-11.067362
24400.000000	-11.210005
24500.000000	-11.219229
24600.000000	-11.191947
24700.000000	-11.144441
24800.000000	-11.236956
24900.000000	-11.265857
25000.000000	-11.367968
25100.000000	-11.404980
25200.000000	-11.523216
25300.000000	-11.630699
25400.000000	-11.671871
25500.000000	-11.802334
25600.000000	-11.902283
25700.000000	-11.851861
25800.000000	-12.043229
25900.000000	-12.164254
26000.000000	-12.246870
26100.000000	-12.332238
26200.000000	-12.366787
26300.000000	-12.353303
26400.000000	-12.369957
26500.000000	-12.393395
26600.000000	-12.566903
26700.000000	-12.579552
26800.000000	-12.683529
26900.000000	-12.799295
27000.000000	-12.819873
27100.000000	-12.828561
27200.000000	-12.802058
27300.000000	-12.840282
27400.000000	-12.916750
27500.000000	-13.140535
27600.000000	-13.161684
27700.000000	-13.068261
27800.000000	-12.951071
27900.000000	-12.835952
28000.000000	-12.716514
28100.000000	-12.662369
28200.000000	-12.645759
28300.000000	-12.548988
28400.000000	-12.636808
28500.000000	-12.665971
28600.000000	-12.944173
28700.000000	-13.004244
28800.000000	-13.027606
28900.000000	-12.928113
29000.000000	-12.951401
29100.000000	-12.937112
29200.000000	-13.050106
29300.000000	-13.122240
29400.000000	-13.393567
29500.000000	-13.382749
29600.000000	-13.478193
29700.000000	-13.516220
29800.000000	-13.547261
29900.000000	-13.708130
30000.000000	-13.794772
30100.000000	-13.950717
30200.000000	-14.031874
30300.000000	-14.055329
30400.000000	-14.166385
30500.000000	-14.134624
30600.000000	-14.079713
30700.000000	-14.254362
30800.000000	-14.185228
30900.000000	-14.155091
31000.000000	-14.182239
31100.000000	-14.120129
31200.000000	-14.092492
31300.000000	-14.088059
31400.000000	-14.158381
31500.000000	-14.219963
31600.000000	-14.236459
31700.000000	-14.247425
31800.000000	-14.214217
31900.000000	-14.228446
32000.000000	-14.300486
32100.000000	-14.266039
32200.000000	-14.282411
32300.000000	-14.227140
32400.000000	-14.174142
32500.000000	-13.984368
32600.000000	-13.881644
32700.000000	-14.077129
32800.000000	-14.175895
32900.000000	-14.291833
33000.000000	-14.383771
33100.000000	-14.246977
33200.000000	-14.255881
33300.000000	-14.213520
33400.000000	-14.204269
33500.000000	-14.086326
33600.000000	-13.937394
33700.000000	-13.784553
33800.000000	-13.654447
33900.000000	-13.482216
34000.000000	-13.566302
34100.000000	-13.509509
34200.000000	-13.479268
34300.000000	-13.480963
34400.000000	-13.284325
34500.000000	-13.253706
34600.000000	-13.263517
34700.000000	-13.215402
34800.000000	-13.197705
34900.000000	-13.118125
35000.000000	-13.023807
35100.000000	-12.855167
35200.000000	-12.803938
35300.000000	-12.776566
35400.000000	-12.735125
35500.000000	-12.692173
35600.000000	-12.680260
35700.000000	-12.569531
35800.000000	-12.486074
35900.000000	-12.463590
36000.000000	-12.401197
36100.000000	-12.423116
36200.000000	-12.476996
36300.000000	-12.519879
36400.000000	-12.493584
36500.000000	-12.440515
36600.000000	-12.282173
36700.000000	-12.254995
36800.000000	-12.125795
36900.000000	-11.987721
37000.000000	-11.826162
37100.000000	-11.842813
37200.000000	-11.768653
37300.000000	-11.774766
37400.000000	-11.801827
37500.000000	-11.936454
37600.000000	-11.954185
37700.000000	-11.778588
37800.000000	-11.832912
37900.000000	-11.903563
38000.000000	-11.844598
38100.000000	-12.008366
38200.000000	-12.111818
38300.000000	-12.128945
38400.000000	-12.197296
38500.000000	-12.263320
38600.000000	-12.342712
38700.000000	-12.497159
38800.000000	-12.654484
38900.000000	-12.794099
39000.000000	-12.672237
39100.000000	-12.708916
39200.000000	-12.631983
39300.000000	-12.560136
39400.000000	-12.534419
39500.000000	-12.426481
39600.000000	-12.411808
39700.000000	-12.369391
39800.000000	-12.293156
39900.000000	-12.211022
40000.000000	-12.241168
40100.000000	-12.327933
40200.000000	-12.298969
40300.000000	-12.240803
40400.000000	-12.193957
40500.000000	-12.120718
40600.000000	-12.035767
40700.000000	-12.065419
40800.000000	-12.006921
40900.000000	-11.942892
41000.000000	-11.907591
41100.000000	-11.817511
41200.000000	-11.796735
41300.000000	-11.721528
41400.000000	-11.721350
41500.000000	-11.617772
41600.000000	-11.680335
41700.000000	-11.684280
41800.000000	-11.659221
41900.000000	-11.669688
42000.000000	-11.674007
42100.000000	-11.528160
42200.000000	-11.672026
42300.000000	-11.733751
42400.000000	-11.700704
42500.000000	-11.607965
42600.000000	-11.541727
42700.000000	-11.595311
42800.000000	-11.473532
42900.000000	-11.399996
43000.000000	-11.431650
43100.000000	-11.277676
43200.000000	-11.080456
43300.000000	-11.095406
43400.000000	-11.017967
43500.000000	-11.034292
43600.000000	-10.943512
43700.000000	-10.828935
43800.000000	-10.774848
43900.000000	-10.846149
44000.000000	-10.915121
44100.000000	-10.883394
44200.000000	-10.915343
44300.000000	-10.950679
44400.000000	-10.866972
44500.000000	-10.838325
44600.000000	-10.787757
44700.000000	-10.825504
44800.000000	-10.892868
44900.000000	-10.874239
45000.000000	-10.834077
45100.000000	-10.747133
45200.000000	-10.698104
45300.000000	-10.714333
45400.000000	-10.712245
45500.000000	-10.809385
45600.000000	-10.773682
45700.000000	-10.633089
45800.000000	-10.623115
45900.000000	-10.624237
46000.000000	-10.668794
46100.000000	-10.793064
46200.000000	-10.802883
46300.000000	-10.902766
46400.000000	-11.002246
46500.000000	-11.058530
46600.000000	-11.044535
46700.000000	-11.079926
46800.000000	-11.168563
46900.000000	-11.235516
47000.000000	-11.243814
47100.000000	-11.331090
47200.000000	-11.266392
47300.000000	-11.296134
47400.000000	-11.255353
47500.000000	-11.347281
47600.000000	-11.429956
47700.000000	-11.455747
47800.000000	-11.454185
47900.000000	-11.368269
48000.000000	-11.291102
48100.000000	-11.337454
48200.000000	-11.428146
48300.000000	-11.421991
48400.000000	-11.411652
48500.000000	-11.372670
48600.000000	-11.517658
48700.000000	-11.566567
48800.000000	-11.493844
48900.000000	-11.442429
49000.000000	-11.372528
49100.000000	-11.391648
49200.000000	-11.336582
49300.000000	-11.460773
49400.000000	-11.610016
49500.000000	-11.677271
49600.000000	-11.752588
49700.000000	-11.910875
49800.000000	-11.979147
49900.000000	-11.950809
50000.000000	-11.990154
50100.000000	-12.031019
50200.000000	-12.051052
50300.000000	-12.011771
50400.000000	-11.981422
50500.000000	-11.872840
50600.000000	-11.926497
50700.000000	-11.995067
50800.000000	-12.020827
50900.000000	-12.072708
51000.000000	-12.101554
51100.000000	-12.033810
51200.000000	-12.058058
51300.000000	-12.049983
51400.000000	-11.917861
51500.000000	-11.931152
51600.000000	-11.923483
51700.000000	-11.924209
51800.000000	-11.925659
51900.000000	-11.874490
52000.000000	-11.914783
52100.000000	-11.943099
52200.000000	-11.975631
52300.000000	-11.869198
52400.000000	-11.901815
52500.000000	-11.842182
52600.000000	-11.918104
52700.000000	-12.015951
52800.000000	-12.134899
52900.000000	-12.285235
53000.000000	-12.358471
53100.000000	-12.452785
53200.000000	-12.480294
53300.000000	-12.630284
53400.000000	-12.485271
53500.000000	-12.443969
53600.000000	-12.308160
53700.000000	-12.344043
53800.000000	-12.552219
53900.000000	-12.662585
54000.000000	-12.723519
54100.000000	-12.758912
54200.000000	-12.811022
54300.000000	-12.770346
54400.000000	-12.874128
54500.000000	-12.947383
54600.000000	-13.050528
54700.000000	-12.966092
54800.000000	-12.893178
54900.000000	-13.020014
55000.000000	-13.043520
55100.000000	-13.050316
55200.000000	-13.164661
55300.000000	-13.244473
55400.000000	-13.365720
55500.000000	-13.474351
55600.000000	-13.674708
55700.000000	-13.731598
55800.000000	-13.786359
55900.000000	-13.897792
56000.000000	-14.006307
56100.000000	-14.153264
56200.000000	-14.133059
56300.000000	-14.091513
56400.000000	-14.147115
56500.000000	-14.351531
56600.000000	-14.417579
56700.000000	-14.400054
56800.000000	-14.399794
56900.000000	-14.480040
57000.000000	-14.582475
57100.000000	-14.660171
57200.000000	-14.719832
57300.000000	-14.978274
57400.000000	-15.017084
57500.000000	-15.121213
57600.000000	-15.124480
57700.000000	-15.052855
57800.000000	-15.123187
57900.000000	-15.083301
58000.000000	-14.993815
58100.000000	-14.907654
58200.000000	-14.738429
58300.000000	-14.618078
58400.000000	-14.890531
58500.000000	-14.998805
58600.000000	-14.997053
58700.000000	-14.950716
58800.000000	-14.681669
58900.000000	-14.561135
59000.000000	-14.471223
59100.000000	-14.468583
59200.000000	-14.489642
59300.000000	-14.347860
59400.000000	-14.119543
59500.000000	-14.036107
59600.000000	-13.952287
59700.000000	-13.931125
59800.000000	-13.905095
59900.000000	-13.824638
60000.000000	-13.753477
60100.000000	-13.675991
60200.000000	-13.570317
60300.000000	-13.497340
60400.000000	-13.416249
60500.000000	-13.360433
60600.000000	-13.239938
60700.000000	-13.263318
60800.000000	-13.343245
60900.000000	-13.303698
61000.000000	-13.242915
61100.000000	-13.200833
61200.000000	-13.241493
61300.000000	-13.311201
61400.000000	-13.281576
61500.000000	-13.146126
61600.000000	-13.101037
61700.000000	-13.072975
61800.000000	-13.113008
61900.000000	-13.041229
62000.000000	-12.954734
62100.000000	-12.938613
62200.000000	-12.917760
62300.000000	-12.727304
62400.000000	-12.675133
62500.000000	-12.502054
62600.000000	-12.402318
62700.000000	-12.474080
62800.000000	-12.363606
62900.000000	-12.347030
63000.000000	-12.468516
63100.000000	-12.496575
63200.000000	-12.636936
63300.000000	-12.680425
63400.000000	-12.523434
63500.000000	-12.508502
63600.000000	-12.505843
63700.000000	-12.535046
63800.000000	-12.576056
63900.000000	-12.513243
64000.000000	-12.667421
64100.000000	-12.595047
64200.000000	-12.571636
64300.000000	-12.674603
64400.000000	-12.786603
64500.000000	-12.907211
64600.000000	-13.048773
64700.000000	-13.188047
64800.000000	-13.205685
64900.000000	-13.276368
65000.000000	-13.410365
65100.000000	-13.423174
65200.000000	-13.496721
65300.000000	-13.487156
65400.000000	-13.466062
65500.000000	-13.441935
65600.000000	-13.291021
65700.000000	-13.190460
65800.000000	-13.093881
65900.000000	-12.988047
66000.000000	-12.907763
66100.000000	-12.790803
66200.000000	-12.745968
66300.000000	-12.693466
66400.000000	-12.648261
66500.000000	-12.565579
66600.000000	-12.569034
66700.000000	-12.638366
66800.000000	-12.614594
66900.000000	-12.651381
67000.000000	-12.629975
67100.000000	-12.576279
67200.000000	-12.514548
67300.000000	-12.481172
67400.000000	-12.510250
67500.000000	-12.601051
67600.000000	-12.544934
67700.000000	-12.380339
67800.000000	-12.324783
67900.000000	-12.336637
68000.000000	-12.275923
68100.000000	-12.350251
68200.000000	-12.356707
68300.000000	-12.281762
68400.000000	-12.341724
68500.000000	-12.263255
68600.000000	-12.269514
68700.000000	-12.221280
68800.000000	-12.288576
68900.000000	-12.317902
69000.000000	-12.139192
69100.000000	-12.182296
69200.000000	-12.239980
69300.000000	-12.172554
69400.000000	-12.141761
69500.000000	-12.046078
69600.000000	-11.688891
69700.000000	-11.653134
69800.000000	-11.685007
69900.000000	-11.699566
70000.000000	-11.653252
70100.000000	-11.697043
70200.000000	-11.567488
70300.000000	-11.555258
70400.000000	-11.605080
70500.000000	-11.695241
70600.000000	-11.832964
70700.000000	-11.905828
70800.000000	-11.825347
70900.000000	-11.905603
71000.000000	-11.915902
71100.000000	-11.956280
71200.000000	-12.011905
71300.000000	-12.145347
71400.000000	-12.104347
71500.000000	-12.032667
71600.000000	-12.039162
71700.000000	-12.086539
71800.000000	-12.084505
71900.000000	-12.177205
72000.000000	-12.210989
72100.000000	-12.147747
72200.000000	-12.156146
72300.000000	-12.071302
72400.000000	-12.152602
72500.000000	-12.179561
72600.000000	-12.259816
72700.000000	-12.282869
72800.000000	-12.280002
72900.000000	-12.263369
73000.000000	-12.261672
73100.000000	-12.198928
73200.000000	-12.253052
73300.000000	-12.210054
73400.000000	-12.170315
73500.000000	-12.247797
73600.000000	-12.334757
73700.000000	-12.292205
73800.000000	-12.306224
73900.000000	-12.204840
74000.000000	-12.196699
74100.000000	-12.354916
74200.000000	-12.348513
74300.000000	-12.337888
74400.000000	-12.376420
74500.000000	-12.444889
74600.000000	-12.673697
74700.000000	-12.678591
74800.000000	-12.617742
74900.000000	-12.503883
75000.000000	-12.475975
75100.000000	-12.547288
75200.000000	-12.546582
75300.000000	-12.608038
75400.000000	-12.696142
75500.000000	-12.538207
75600.000000	-12.495416
75700.000000	-12.464467
75800.000000	-12.559098
75900.000000	-12.593533
76000.000000	-12.679460
76100.000000	-12.722448
76200.000000	-12.614465
76300.000000	-12.497051
76400.000000	-12.571264
76500.000000	-12.796816
76600.000000	-12.817125
76700.000000	-12.786383
76800.000000	-12.805048
76900.000000	-12.716571
77000.000000	-12.747036
77100.000000	-12.884169
77200.000000	-12.780467
77300.000000	-12.758669
77400.000000	-12.613095
77500.000000	-12.675886
77600.000000	-12.646567
77700.000000	-12.633222
77800.000000	-12.665068
77900.000000	-12.809300
78000.000000	-12.914354
78100.000000	-12.943166
78200.000000	-12.946580
78300.000000	-13.070616
78400.000000	-13.158120
78500.000000	-13.085844
78600.000000	-13.045234
78700.000000	-13.144073
78800.000000	-13.089536
78900.000000	-13.328261
79000.000000	-13.492207
79100.000000	-13.340791
79200.000000	-13.289841
79300.000000	-13.435078
79400.000000	-13.474731
79500.000000	-13.446836
79600.000000	-13.461642
79700.000000	-13.413102
79800.000000	-13.527089
79900.000000	-13.562555
80000.000000	-13.655237
80100.000000	-13.578668
80200.000000	-13.717201
80300.000000	-13.806074
80400.000000	-13.825023
80500.000000	-14.082676
80600.000000	-14.242742
80700.000000	-14.320814
80800.000000	-14.425711
80900.000000	-14.389449
81000.000000	-14.400475
81100.000000	-14.293858
81200.000000	-14.400472
81300.000000	-14.464774
81400.000000	-14.485838
81500.000000	-14.389406
81600.000000	-14.375631
81700.000000	-14.370630
81800.000000	-14.325115
81900.000000	-14.285080
82000.000000	-14.217197
82100.000000	-14.179459
82200.000000	-14.302323
82300.000000	-14.466433
82400.000000	-14.512820
82500.000000	-14.472775
82600.000000	-14.450613
82700.000000	-14.497962
82800.000000	-14.431991
82900.000000	-14.264864
83000.000000	-14.145655
83100.000000	-14.128086
83200.000000	-14.036471
83300.000000	-14.047699
83400.000000	-14.080610
83500.000000	-14.177314
83600.000000	-14.216682
83700.000000	-14.284149
83800.000000	-14.418122
83900.000000	-14.401282
84000.000000	-14.407422
84100.000000	-14.444937
84200.000000	-14.552161
84300.000000	-14.482485
84400.000000	-14.448475
84500.000000	-14.582918
84600.000000	-14.577214
84700.000000	-14.524603
84800.000000	-14.516788
84900.000000	-14.586090
85000.000000	-14.454497
85100.000000	-14.510732
85200.000000	-14.546109
85300.000000	-14.394253
85400.000000	-14.240232
85500.000000	-14.042223
85600.000000	-13.991697
85700.000000	-13.908765
85800.000000	-13.538060
85900.000000	-13.371560
86000.000000	-13.331145
86100.000000	-13.319421
86200.000000	-13.380270
86300.000000	-13.362319
86400.000000	-13.394046
86500.000000	-13.432256
86600.000000	-13.513280
86700.000000	-13.582700
86800.000000	-13.661914
86900.000000	-13.737432
87000.000000	-13.721276
87100.000000	-13.707232
87200.000000	-13.655419
87300.000000	-13.547151
87400.000000	-13.527520
87500.000000	-13.531785
87600.000000	-13.515421
87700.000000	-13.493926
87800.000000	-13.516645
87900.000000	-13.504795
88000.000000	-13.578310
88100.000000	-13.592871
88200.000000	-13.534404
88300.000000	-13.311337
88400.000000	-13.146095
88500.000000	-13.120819
88600.000000	-13.195687
88700.000000	-13.088134
88800.000000	-13.087155
88900.000000	-13.000231
89000.000000	-13.007360
89100.000000	-13.018147
89200.000000	-12.953998
89300.000000	-13.017204
89400.000000	-13.073840
89500.000000	-12.965832
89600.000000	-12.967003
89700.000000	-13.017230
89800.000000	-12.861161
89900.000000	-12.840159
90000.000000	-13.012482
90100.000000	-13.017270
90200.000000	-12.964799
90300.000000	-13.021245
90400.000000	-13.033978
90500.000000	-13.194596
90600.000000	-13.128254
90700.000000	-13.141008
90800.000000	-13.336431
90900.000000	-13.415663
91000.000000	-13.414978
91100.000000	-13.545477
91200.000000	-13.401370
91300.000000	-13.439656
91400.000000	-13.377442
91500.000000	-13.363344
91600.000000	-13.313843
91700.000000	-13.216181
91800.000000	-13.164774
91900.000000	-13.115719
92000.000000	-13.165109
92100.000000	-13.209445
92200.000000	-13.133553
92300.000000	-13.149142
92400.000000	-13.165799
92500.000000	-13.138395
92600.000000	-13.131355
92700.000000	-13.083743
92800.000000	-13.186403
92900.000000	-13.216265
93000.000000	-13.240685
93100.000000	-13.294529
93200.000000	-13.439827
93300.000000	-13.642833
93400.000000	-13.774834
93500.000000	-13.806767
93600.000000	-13.642443
93700.000000	-13.706367
93800.000000	-13.629236
93900.000000	-13.715575
94000.000000	-13.656590
94100.000000	-13.672120
94200.000000	-13.595887
94300.000000	-13.633937
94400.000000	-13.597635
94500.000000	-13.630837
94600.000000	-13.537978
94700.000000	-13.496283
94800.000000	-13.664561
94900.000000	-13.515471
95000.000000	-13.321575
95100.000000	-13.385817
95200.000000	-13.305541
95300.000000	-13.282681
95400.000000	-13.284453
95500.000000	-13.205299
95600.000000	-13.313154
95700.000000	-13.427111
95800.000000	-13.530489
95900.000000	-13.554240
96000.000000	-13.603177
96100.000000	-13.519365
96200.000000	-13.595699
96300.000000	-13.605869
96400.000000	-13.557402
96500.000000	-13.481980
96600.000000	-13.347675
96700.000000	-13.304731
96800.000000	-13.230914
96900.000000	-13.094094
97000.000000	-13.030807
97100.000000	-12.894624
97200.000000	-12.974524
97300.000000	-12.970527
97400.000000	-12.983621
97500.000000	-12.999171
97600.000000	-13.074128
97700.000000	-13.147448
97800.000000	-13.092531
97900.000000	-13.077676
98000.000000	-13.047418
98100.000000	-12.948914
98200.000000	-12.897053
98300.000000	-12.831244
98400.000000	-12.800808
98500.000000	-12.723430
98600.000000	-12.860438
98700.000000	-12.837195
98800.000000	-12.781402
98900.000000	-12.795200
99000.000000	-12.839411
99100.000000	-12.762653
99200.000000	-12.790732
99300.000000	-12.744286
99400.000000	-12.655056
99500.000000	-12.676282
99600.000000	-12.782259
99700.000000	-12.858190
99800.000000	-12.842519
99900.000000	-12.911846
100000.000000	-12.875480
100100.000000	-12.832991
100200.000000	-12.903789
100300.000000	-12.926319
100400.000000	-12.878787
100500.000000	-12.910408
100600.000000	-12.830948
100700.000000	-12.749797
100800.000000	-12.657446
100900.000000	-12.575375
101000.000000	-12.378781
101100.000000	-12.476301
101200.000000	-12.459816
101300.000000	-12.367158
101400.000000	-12.550925
101500.000000	-12.657112
101600.000000	-12.806351
101700.000000	-12.903325
101800.000000	-13.004227
101900.000000	-13.128413
102000.000000	-13.183054
102100.000000	-13.270357
102200.000000	-13.353992
102300.000000	-13.587609
102400.000000	-13.665957
102500.000000	-13.681196
102600.000000	-13.673670
102700.000000	-13.702613
102800.000000	-13.765665
102900.000000	-13.764740
103000.000000	-13.885553
103100.000000	-13.937828
103200.000000	-14.023751
103300.000000	-14.035775
103400.000000	-14.023910
103500.000000	-14.086145
103600.000000	-14.121331
103700.000000	-14.075131
103800.000000	-14.161438
103900.000000	-14.091522
104000.000000	-14.013992
104100.000000	-14.058160
104200.000000	-14.118015
104300.000000	-14.204491
104400.000000	-14.281204
104500.000000	-14.240449
104600.000000	-14.282215
104700.000000	-14.224933
104800.000000	-14.128431
104900.000000	-14.229618
105000.000000	-14.261050
105100.000000	-14.070958
105200.000000	-14.051332
105300.000000	-13.989283
105400.000000	-14.115460
105500.000000	-14.199406
105600.000000	-14.216809
105700.000000	-14.341306
105800.000000	-14.524991
105900.000000	-14.711716
106000.000000	-14.979214
106100.000000	-15.041017
106200.000000	-15.151767
106300.000000	-15.318196
106400.000000	-15.184976
106500.000000	-15.167058
106600.000000	-15.077213
106700.000000	-15.213914
106800.000000	-15.236554
106900.000000	-15.408781
107000.000000	-15.496674
107100.000000	-15.494372
107200.000000	-15.482762
107300.000000	-15.264961
107400.000000	-15.098802
107500.000000	-15.110883
107600.000000	-15.179855
107700.000000	-15.071537
107800.000000	-15.007415
107900.000000	-15.173175
108000.000000	-15.052960
108100.000000	-15.091448
108200.000000	-14.995725
108300.000000	-15.069238
108400.000000	-15.099631
108500.000000	-15.140063
108600.000000	-15.081136
108700.000000	-15.054903
108800.000000	-15.078732
108900.000000	-15.114760
109000.000000	-15.201787
109100.000000	-15.176183
109200.000000	-15.178704
109300.000000	-15.080213
109400.000000	-14.963813
109500.000000	-14.912391
109600.000000	-14.953196
109700.000000	-14.923935
109800.000000	-14.968620
109900.000000	-14.865961
110000.000000	-14.995319
110100.000000	-15.150823
110200.000000	-15.046308
110300.000000	-15.067742
110400.000000	-15.032011
110500.000000	-14.852695
110600.000000	-14.793777
110700.000000	-14.691749
110800.000000	-14.562066
110900.000000	-14.426216
111000.000000	-14.307403
111100.000000	-14.189595
111200.000000	-14.145585
111300.000000	-14.114697
111400.000000	-14.199812
111500.000000	-14.180044
111600.000000	-14.252570
111700.000000	-14.133667
111800.000000	-14.114094
111900.000000	-14.002472
112000.000000	-13.948397
112100.000000	-13.964210
112200.000000	-14.006275
112300.000000	-14.065017
112400.000000	-14.198528
112500.000000	-14.117172
112600.000000	-14.096693
112700.000000	-14.134868
112800.000000	-14.174097
112900.000000	-14.000563
113000.000000	-14.053062
113100.000000	-14.048611
113200.000000	-14.076980
113300.000000	-14.053540
113400.000000	-14.052153
113500.000000	-13.980297
113600.000000	-13.996433
113700.000000	-14.036797
113800.000000	-14.030343
113900.000000	-14.004335
114000.000000	-13.981468
114100.000000	-14.135663
114200.000000	-14.174279
114300.000000	-14.200513
114400.000000	-14.347298
114500.000000	-14.389771
114600.000000	-14.272845
114700.000000	-14.291723
114800.000000	-14.383739
114900.000000	-14.401500
115000.000000	-14.361893
115100.000000	-14.452930
115200.000000	-14.559909
115300.000000	-14.562161
115400.000000	-14.481383
115500.000000	-14.501966
115600.000000	-14.510611
115700.000000	-14.505447
115800.000000	-14.393049
115900.000000	-14.280477
116000.000000	-14.170085
116100.000000	-14.066486
116200.000000	-13.908610
116300.000000	-13.775056
116400.000000	-13.637380
116500.000000	-13.610631
116600.000000	-13.552336
116700.000000	-13.454537
116800.000000	-13.447677
116900.000000	-13.323065
117000.000000	-13.163107
117100.000000	-13.148390
117200.000000	-13.058248
117300.000000	-13.102581
117400.000000	-13.070717
117500.000000	-13.081916
117600.000000	-13.077434
117700.000000	-13.189018
117800.000000	-13.098565
117900.000000	-13.135659
118000.000000	-13.058775
118100.000000	-13.090211
118200.000000	-13.058513
118300.000000	-12.944296
118400.000000	-12.883131
118500.000000	-12.897611
118600.000000	-12.890049
118700.000000	-12.925540
118800.000000	-12.904211
118900.000000	-12.847005
119000.000000	-12.854186
119100.000000	-12.751757
119200.000000	-12.738405
119300.000000	-12.745641
119400.000000	-12.642034
119500.000000	-12.625370
119600.000000	-12.500624
119700.000000	-12.382562
119800.000000	-12.301574
119900.000000	-12.319319
120000.000000	-12.332136
120100.000000	-12.263915
120200.000000	-12.381171
120300.000000	-12.533074
120400.000000	-12.694352
120500.000000	-12.818172
120600.000000	-12.912596
120700.000000	-12.991968
120800.000000	-13.134619
120900.000000	-13.422579
121000.000000	-13.543549
121100.000000	-13.803266
121200.000000	-13.944661
121300.000000	-13.965046
121400.000000	-14.121555
121500.000000	-14.188578
121600.000000	-14.265145
121700.000000	-14.429005
121800.000000	-14.415809
121900.000000	-14.522042
122000.000000	-14.528619
122100.000000	-14.509351
122200.000000	-14.410156
122300.000000	-14.358496
122400.000000	-14.410877
122500.000000	-14.451365
122600.000000	-14.550686
122700.000000	-14.480400
122800.000000	-14.584445
122900.000000	-14.560353
123000.000000	-14.732003
123100.000000	-14.719039
123200.000000	-14.722543
123300.000000	-14.804305
123400.000000	-14.754760
123500.000000	-14.763698
123600.000000	-14.689990
123700.000000	-14.673973
123800.000000	-14.737941
123900.000000	-14.820876
124000.000000	-14.818931
124100.000000	-14.793310
124200.000000	-14.814222
124300.000000	-14.814445
124400.000000	-14.825043
124500.000000	-14.816143
124600.000000	-14.952816
124700.000000	-15.000133
124800.000000	-14.938383
124900.000000	-14.912184
125000.000000	-14.875790
125100.000000	-14.823977
125200.000000	-14.646371
125300.000000	-14.465905
125400.000000	-14.254264
125500.000000	-14.090616
125600.000000	-14.043829
125700.000000	-14.014550
125800.000000	-14.094909
125900.000000	-14.040051
126000.000000	-14.033262
126100.000000	-13.852956
126200.000000	-13.844877
126300.000000	-13.898414
126400.000000	-13.722357
126500.000000	-13.728955
126600.000000	-13.693620
126700.000000	-13.669550
126800.000000	-13.699120
126900.000000	-13.701340
127000.000000	-13.877270
127100.000000	-13.964949
127200.000000	-14.086916
127300.000000	-14.068900
127400.000000	-13.957496
127500.000000	-13.867343
127600.000000	-13.685735
127700.000000	-13.699035
127800.000000	-13.630985
127900.000000	-13.633937
128000.000000	-13.469613
128100.000000	-13.364692
128200.000000	-13.306560
128300.000000	-13.291865
128400.000000	-13.353915
128500.000000	-13.313329
128600.000000	-13.336196
128700.000000	-13.280125
128800.000000	-13.199830
128900.000000	-13.146164
129000.000000	-13.135456
129100.000000	-13.071064
129200.000000	-12.957722
129300.000000	-12.925838
129400.000000	-12.992347
129500.000000	-12.997953
129600.000000	-13.015524
129700.000000	-13.007650
129800.000000	-13.059902
129900.000000	-13.095274
130000.000000	-13.095242
130100.000000	-13.221589
130200.000000	-13.365364
130300.000000	-13.432469
130400.000000	-13.595119
130500.000000	-13.628099
130600.000000	-13.571531
130700.000000	-13.549684
130800.000000	-13.471109
130900.000000	-13.439679
131000.000000	-13.473168
131100.000000	-13.498054
131200.000000	-13.467289
131300.000000	-13.458077
131400.000000	-13.611224
131500.000000	-13.529079
131600.000000	-13.396527
131700.000000	-13.245025
131800.000000	-13.128309
131900.000000	-13.046439
132000.000000	-12.950891
132100.000000	-12.903751
132200.000000	-12.944866
132300.000000	-13.033831
132400.000000	-13.084699
132500.000000	-13.220683
132600.000000	-13.346828
132700.000000	-13.350361
132800.000000	-13.473933
132900.000000	-13.488037
133000.000000	-13.419920
133100.000000	-13.256088
133200.000000	-13.297317
133300.000000	-13.298989
133400.000000	-13.336819
133500.000000	-13.401800
133600.000000	-13.296325
133700.000000	-13.189145
133800.000000	-13.087921
133900.000000	-12.909206
134000.000000	-12.632362
134100.000000	-12.551151
134200.000000	-12.354358
134300.000000	-12.262437
134400.000000	-12.128105
134500.000000	-12.134033
134600.000000	-12.202083
134700.000000	-12.267431
134800.000000	-12.365011
134900.000000	-12.379296
135000.000000	-12.423302
135100.000000	-12.331578
135200.000000	-12.259378
135300.000000	-12.263230
135400.000000	-12.212903
135500.000000	-12.253026
135600.000000	-12.215174
135700.000000	-12.182010
135800.000000	-12.083912
135900.000000	-11.947938
136000.000000	-11.882299
136100.000000	-11.866636
136200.000000	-11.795905
136300.000000	-11.835341
136400.000000	-11.863904
136500.000000	-11.825811
136600.000000	-11.883367
136700.000000	-11.972568
136800.000000	-12.133771
136900.000000	-12.249967
137000.000000	-12.392411
137100.000000	-12.455133
137200.000000	-12.470548
137300.000000	-12.430321
137400.000000	-12.421257
137500.000000	-12.325916
137600.000000	-12.262378
137700.000000	-12.290653
137800.000000	-12.309672
137900.000000	-12.378518
138000.000000	-12.458125
138100.000000	-12.726142
138200.000000	-12.775494
138300.000000	-12.792634
138400.000000	-12.725180
138500.000000	-12.735772
138600.000000	-12.873325
138700.000000	-13.050965
138800.000000	-13.232140
138900.000000	-13.499556
139000.000000	-13.846279
139100.000000	-14.040507
139200.000000	-14.265289
139300.000000	-14.400934
139400.000000	-14.481701
139500.000000	-14.424134
139600.000000	-14.303194
139700.000000	-14.223284
139800.000000	-14.184421
139900.000000	-14.146965
140000.000000	-14.059032
140100.000000	-14.113473
140200.000000	-14.154077
140300.000000	-14.175288
140400.000000	-14.216642
140500.000000	-14.232798
140600.000000	-14.203898
140700.000000	-14.210505
140800.000000	-14.272422
140900.000000	-14.450674
141000.000000	-14.464114
141100.000000	-14.451021
141200.000000	-14.429345
141300.000000	-14.441453
141400.000000	-14.419598
141500.000000	-14.500561
141600.000000	-14.408388
141700.000000	-14.367222
141800.000000	-14.261067
141900.000000	-14.137814
142000.000000	-13.954557
142100.000000	-13.897011
142200.000000	-13.784996
142300.000000	-13.802733
142400.000000	-13.867931
142500.000000	-13.885636
142600.000000	-13.808750
142700.000000	-13.767870
142800.000000	-13.600296
142900.000000	-13.529206
143000.000000	-13.500467
143100.000000	-13.427941
143200.000000	-13.310820
143300.000000	-13.296762
143400.000000	-13.266392
143500.000000	-13.206694
143600.000000	-13.124788
143700.000000	-13.082369
143800.000000	-12.967945
143900.000000	-12.875974
144000.000000	-12.789286
144100.000000	-12.662326
144200.000000	-12.598581
144300.000000	-12.460709
144400.000000	-12.393400
144500.000000	-12.365019
144600.000000	-12.372652
144700.000000	-12.476598
144800.000000	-12.386983
144900.000000	-12.418241
145000.000000	-12.483114
145100.000000	-12.443329
145200.000000	-12.357993
145300.000000	-12.322232
145400.000000	-12.310126
145500.000000	-12.285712
145600.000000	-12.377333
145700.000000	-12.458477
145800.000000	-12.404899
145900.000000	-12.370682
146000.000000	-12.364155
146100.000000	-12.365696
146200.000000	-12.490761
146300.000000	-12.451843
146400.000000	-12.333879
146500.000000	-12.341015
146600.000000	-12.414246
146700.000000	-12.511597
146800.000000	-12.471100
146900.000000	-12.543584
147000.000000	-12.599375
147100.000000	-12.652238
147200.000000	-12.637072
147300.000000	-12.690522
147400.000000	-12.640136
147500.000000	-12.613058
147600.000000	-12.632759
147700.000000	-12.546048
147800.000000	-12.663517
147900.000000	-12.679872
148000.000000	-12.670426
148100.000000	-12.660345
148200.000000	-12.789788
148300.000000	-12.884653
148400.000000	-12.917670
148500.000000	-12.904051
148600.000000	-12.918741
148700.000000	-12.906082
148800.000000	-12.852548
148900.000000	-12.831051
149000.000000	-12.886566
149100.000000	-12.913745
149200.000000	-13.002438
149300.000000	-13.117436
149400.000000	-13.266604
149500.000000	-13.326644
149600.000000	-13.462432
149700.000000	-13.450175
149800.000000	-13.601683
149900.000000	-13.605945
150000.000000	-13.515123
150100.000000	-13.534538
150200.000000	-13.561487
150300.000000	-13.554435
150400.000000	-13.558325
150500.000000	-13.643585
150600.000000	-13.642430
150700.000000	-13.612159
150800.000000	-13.713893
150900.000000	-13.725750
151000.000000	-13.741181
151100.000000	-13.792367
151200.000000	-13.676071
151300.000000	-13.724248
151400.000000	-13.716215
151500.000000	-13.633467
151600.000000	-13.722802
151700.000000	-13.721505
151800.000000	-13.762549
151900.000000	-13.705068
152000.000000	-13.651567
152100.000000	-13.563610
152200.000000	-13.619569
152300.000000	-13.395977
152400.000000	-13.429120
152500.000000	-13.472909
152600.000000	-13.599044
152700.000000	-13.718792
152800.000000	-13.617125
152900.000000	-13.603026
153000.000000	-13.692247
153100.000000	-13.775955
153200.000000	-13.717016
153300.000000	-13.716518
153400.000000	-13.770463
153500.000000	-13.762563
153600.000000	-13.714829
153700.000000	-13.602617
153800.000000	-13.551634
153900.000000	-13.463870
154000.000000	-13.310302
154100.000000	-13.361314
154200.000000	-13.272243
154300.000000	-13.204430
154400.000000	-12.999590
154500.000000	-13.013404
154600.000000	-12.923503
154700.000000	-12.951445
154800.000000	-12.847789
154900.000000	-12.801860
155000.000000	-12.844612
155100.000000	-12.886749
155200.000000	-12.943653
155300.000000	-13.023469
155400.000000	-13.035219
155500.000000	-13.002104
155600.000000	-12.972064
155700.000000	-12.999220
155800.000000	-12.991817
155900.000000	-12.943490
156000.000000	-12.918185
156100.000000	-12.905115
156200.000000	-12.919626
156300.000000	-12.893773
156400.000000	-13.039718
156500.000000	-13.078240
156600.000000	-12.987119
156700.000000	-12.906356
156800.000000	-12.918820
156900.000000	-13.004719
157000.000000	-13.091158
157100.000000	-13.117889
157200.000000	-13.147408
157300.000000	-13.238383
157400.000000	-13.174205
157500.000000	-13.165301
157600.000000	-13.052191
157700.000000	-13.055847
157800.000000	-13.168870
157900.000000	-13.121304
158000.000000	-13.037707
158100.000000	-12.973536
158200.000000	-12.969939
158300.000000	-12.890263
158400.000000	-12.876575
158500.000000	-12.894453
158600.000000	-12.965194
158700.000000	-13.065269
158800.000000	-13.159651
158900.000000	-13.268610
159000.000000	-13.360015
159100.000000	-13.327275
159200.000000	-13.341193
159300.000000	-13.370308
159400.000000	-13.463164
159500.000000	-13.402757
159600.000000	-13.337144
159700.000000	-13.238425
159800.000000	-13.201922
159900.000000	-13.193922
160000.000000	-13.212683
160100.000000	-13.163837
160200.000000	-13.156849
160300.000000	-13.113208
160400.000000	-13.040251
160500.000000	-12.942564
160600.000000	-12.945794
160700.000000	-12.936949
160800.000000	-12.857346
160900.000000	-12.909869
161000.000000	-12.979517
161100.000000	-12.955381
161200.000000	-12.954832
161300.000000	-12.883018
161400.000000	-12.811465
161500.000000	-12.802249
161600.000000	-12.796160
161700.000000	-12.947021
161800.000000	-12.918508
161900.000000	-12.841334
162000.000000	-12.761189
162100.000000	-12.765875
162200.000000	-12.726621
162300.000000	-12.772097
162400.000000	-12.807411
162500.000000	-12.864929
162600.000000	-12.944039
162700.000000	-12.931683
162800.000000	-12.892840
162900.000000	-12.976365
163000.000000	-12.988992
163100.000000	-12.966915
163200.000000	-12.996838
163300.000000	-13.033116
163400.000000	-13.071413
163500.000000	-13.129605
163600.000000	-13.070373
163700.000000	-13.118709
163800.000000	-13.098931
163900.000000	-13.087339
164000.000000	-12.967351
164100.000000	-12.986585
164200.000000	-12.854424
164300.000000	-12.728606
164400.000000	-12.646361
164500.000000	-12.566449
164600.000000	-12.565995
164700.000000	-12.475199
164800.000000	-12.340498
164900.000000	-12.263765
165000.000000	-12.269946
165100.000000	-12.311039
165200.000000	-12.292458
165300.000000	-12.349489
165400.000000	-12.376959
165500.000000	-12.398811
165600.000000	-12.365808
165700.000000	-12.323388
165800.000000	-12.348871
165900.000000	-12.251926
166000.000000	-12.177832
166100.000000	-12.214999
166200.000000	-12.201890
166300.000000	-12.213203
166400.000000	-12.219628
166500.000000	-12.176342
166600.000000	-12.185216
166700.000000	-12.041013
166800.000000	-12.034652
166900.000000	-12.066529
167000.000000	-12.121101
167100.000000	-12.070277
167200.000000	-12.054883
167300.000000	-12.061554
167400.000000	-12.126150
167500.000000	-12.078183
167600.000000	-12.048604
167700.000000	-12.063047
167800.000000	-12.058716
167900.000000	-12.068251
168000.000000	-12.062437
168100.000000	-12.040615
168200.000000	-12.025196
168300.000000	-11.953812
168400.000000	-11.820459
168500.000000	-11.844001
168600.000000	-11.914149
168700.000000	-11.930939
168800.000000	-12.050377
168900.000000	-12.159332
169000.000000	-12.379274
169100.000000	-12.474261
169200.000000	-12.764824
169300.000000	-12.993889
169400.000000	-13.247312
169500.000000	-13.427902
169600.000000	-13.598067
169700.000000	-13.823249
169800.000000	-14.065530
169900.000000	-14.196854
170000.000000	-14.227831
170100.000000	-14.301397
170200.000000	-14.359561
170300.000000	-14.262020
170400.000000	-14.280854
170500.000000	-14.294128
170600.000000	-14.349009
170700.000000	-14.327933
170800.000000	-14.416816
170900.000000	-14.460932
171000.000000	-14.467248
171100.000000	-14.468008
171200.000000	-14.579819
171300.000000	-14.597985
171400.000000	-14.553762
171500.000000	-14.648705
171600.000000	-14.727896
171700.000000	-14.814107
171800.000000	-14.883605
171900.000000	-14.899006
172000.000000	-14.826208
172100.000000	-14.729183
172200.000000	-14.625692
172300.000000	-14.508857
172400.000000	-14.324481
172500.000000	-14.230642
172600.000000	-14.075353
172700.000000	-14.055698
172800.000000	-13.973439
172900.000000	-13.913368
173000.000000	-13.883690
173100.000000	-13.845538
173200.000000	-13.725408
173300.000000	-13.681423
173400.000000	-13.745926
173500.000000	-13.747728
173600.000000	-13.771354
173700.000000	-13.783856
173800.000000	-13.770146
173900.000000	-13.697702
174000.000000	-13.626973
174100.000000	-13.577017
174200.000000	-13.472682
174300.000000	-13.408715
174400.000000	-13.320882
174500.000000	-13.289773
174600.000000	-13.261428
174700.000000	-13.214270
174800.000000	-13.212328
174900.000000	-13.199679
175000.000000	-13.231762
175100.000000	-13.122305
175200.000000	-13.067076
175300.000000	-13.103395
175400.000000	-13.147771
175500.000000	-13.204594
175600.000000	-13.131394
175700.000000	-13.265706
175800.000000	-13.241550
175900.000000	-13.381719
176000.000000	-13.468618
176100.000000	-13.472134
176200.000000	-13.488144
176300.000000	-13.426543
176400.000000	-13.420056
176500.000000	-13.513893
176600.000000	-13.428145
176700.000000	-13.424090
176800.000000	-13.466776
176900.000000	-13.542071
177000.000000	-13.602387
177100.000000	-13.827921
177200.000000	-14.074834
177300.000000	-14.405407
177400.000000	-14.636780
177500.000000	-14.880806
177600.000000	-15.109192
177700.000000	-15.147290
177800.000000	-15.245194
177900.000000	-15.263170
178000.000000	-15.341463
178100.000000	-15.521994
178200.000000	-15.673149
178300.000000	-15.847364
178400.000000	-15.995747
178500.000000	-16.001124
178600.000000	-16.055689
178700.000000	-16.068367
178800.000000	-16.135645
178900.000000	-16.178721
179000.000000	-16.227292
179100.000000	-16.277217
179200.000000	-16.377306
179300.000000	-16.321205
179400.000000	-16.243690
179500.000000	-16.180452
179600.000000	-16.160734
179700.000000	-16.122722
179800.000000	-16.043269
179900.000000	-15.985406
180000.000000	-15.870481
180100.000000	-15.811570
180200.000000	-15.780222
180300.000000	-15.843391
180400.000000	-15.723222
180500.000000	-15.634347
180600.000000	-15.660416
180700.000000	-15.543602
180800.000000	-15.461187
180900.000000	-15.356450
181000.000000	-15.285236
181100.000000	-15.343385
181200.000000	-15.306686
181300.000000	-15.428838
181400.000000	-15.506109
181500.000000	-15.348595
181600.000000	-15.425468
181700.000000	-15.422970
181800.000000	-15.419298
181900.000000	-15.290021
182000.000000	-15.320025
182100.000000	-15.216802
182200.000000	-15.019609
182300.000000	-14.824304
182400.000000	-14.611171
182500.000000	-14.528131
182600.000000	-14.540285
182700.000000	-14.455855
182800.000000	-14.307519
182900.000000	-14.280629
183000.000000	-14.222453
183100.000000	-14.139262
183200.000000	-14.099683
183300.000000	-14.009456
183400.000000	-13.855399
183500.000000	-13.820495
183600.000000	-13.786756
183700.000000	-13.824952
183800.000000	-13.886867
183900.000000	-13.964999
184000.000000	-13.994445
184100.000000	-13.775057
184200.000000	-13.629053
184300.000000	-13.802018
184400.000000	-13.694405
184500.000000	-13.769783
184600.000000	-13.647214
184700.000000	-13.589143
184800.000000	-13.470177
184900.000000	-13.397995
185000.000000	-13.257126
185100.000000	-13.171370
185200.000000	-13.093649
185300.000000	-12.927743
185400.000000	-12.961217
185500.000000	-13.073589
185600.000000	-13.042479
185700.000000	-13.074716
185800.000000	-13.111394
185900.000000	-13.149434
186000.000000	-13.020347
186100.000000	-12.928393
186200.000000	-12.963312
186300.000000	-12.938199
186400.000000	-12.947391
186500.000000	-13.021863
186600.000000	-13.047273
186700.000000	-12.918564
186800.000000	-12.649834
186900.000000	-12.714628
187000.000000	-12.665321
187100.000000	-12.686888
187200.000000	-12.696194
187300.000000	-12.705460
187400.000000	-12.750479
187500.000000	-12.569502
187600.000000	-12.433977
187700.000000	-12.416941
187800.000000	-12.454699
187900.000000	-12.389259
188000.000000	-12.439236
188100.000000	-12.510442
188200.000000	-12.521385
188300.000000	-12.481325
188400.000000	-12.396230
188500.000000	-12.259410
188600.000000	-12.089200
188700.000000	-11.820626
188800.000000	-11.610910
188900.000000	-11.463583
189000.000000	-11.328209
189100.000000	-11.424833
189200.000000	-11.437153
189300.000000	-11.249625
189400.000000	-11.328872
189500.000000	-11.285629
189600.000000	-11.297523
189700.000000	-11.323600
189800.000000	-11.445113
189900.000000	-11.525352
190000.000000	-11.720789
190100.000000	-11.832911
190200.000000	-11.864985
190300.000000	-11.959513
190400.000000	-12.032988
190500.000000	-11.968514
190600.000000	-12.020818
190700.000000	-11.995122
190800.000000	-12.016203
190900.000000	-11.965716
191000.000000	-12.125075
191100.000000	-12.197598
191200.000000	-12.167810
191300.000000	-12.219415
191400.000000	-12.239723
191500.000000	-12.072647
191600.000000	-12.021360
191700.000000	-12.115087
191800.000000	-12.316423
191900.000000	-12.380922
192000.000000	-12.463721
192100.000000	-12.392334
192200.000000	-12.556867
192300.000000	-12.534177
192400.000000	-12.602177
192500.000000	-12.734368
192600.000000	-12.778112
192700.000000	-12.804863
192800.000000	-12.891515
192900.000000	-12.999466
193000.000000	-12.996465
193100.000000	-12.919285
193200.000000	-12.890214
193300.000000	-12.909939
193400.000000	-13.016613
193500.000000	-13.175895
193600.000000	-13.418098
193700.000000	-13.645268
193800.000000	-13.738935
193900.000000	-13.837783
194000.000000	-14.021104
194100.000000	-14.044147
194200.000000	-14.142152
194300.000000	-14.180198
194400.000000	-14.316139
194500.000000	-14.362782
194600.000000	-14.467975
194700.000000	-14.604327
194800.000000	-14.707328
194900.000000	-14.781775
195000.000000	-14.877092
195100.000000	-14.925716
195200.000000	-14.966955
195300.000000	-15.080963
195400.000000	-15.143506
195500.000000	-15.234930
195600.000000	-15.232561
195700.000000	-15.242101
195800.000000	-15.279919
195900.000000	-15.329735
196000.000000	-15.301178
196100.000000	-15.226420
196200.000000	-15.155972
196300.000000	-14.996743
196400.000000	-14.939663
196500.000000	-15.089988
196600.000000	-15.138638
196700.000000	-15.237170
196800.000000	-15.339413
196900.000000	-15.374165
197000.000000	-15.342968
197100.000000	-15.440983
197200.000000	-15.400616
197300.000000	-15.379296
197400.000000	-15.329589
197500.000000	-15.230457
197600.000000	-15.113306
197700.000000	-15.054508
197800.000000	-15.072520
197900.000000	-14.959933
198000.000000	-14.981706
198100.000000	-15.067542
198200.000000	-15.184522
198300.000000	-15.252942
198400.000000	-15.194256
198500.000000	-15.024620
198600.000000	-14.774262
198700.000000	-14.576236
198800.000000	-14.487295
198900.000000	-14.266540
199000.000000	-14.016219
199100.000000	-14.024091
199200.000000	-13.931874
199300.000000	-14.007654
199400.000000	-13.956333
199500.000000	-13.819959
199600.000000	-13.772576
199700.000000	-13.668834
199800.000000	-13.603215
199900.000000	-13.693255
200000.000000	-13.652058
200100.000000	-13.657494
200200.000000	-13.653056
200300.000000	-13.625418
200400.000000	-13.601570
200500.000000	-13.601283
200600.000000	-13.727622
200700.000000	-13.680257
200800.000000	-13.593609
200900.000000	-13.598084
201000.000000	-13.622776
201100.000000	-13.755497
201200.000000	-13.851292
201300.000000	-13.918792
201400.000000	-13.965255
201500.000000	-14.027386
201600.000000	-14.100010
201700.000000	-13.919953
201800.000000	-13.961800
201900.000000	-13.872279
202000.000000	-13.953094
202100.000000	-13.992491
202200.000000	-13.957972
202300.000000	-13.998569
202400.000000	-13.996762
202500.000000	-14.069513
202600.000000	-14.009781
202700.000000	-14.028692
202800.000000	-14.044901
202900.000000	-14.246459
203000.000000	-14.275778
203100.000000	-14.155455
203200.000000	-14.132434
203300.000000	-14.036589
203400.000000	-14.142932
203500.000000	-14.264038
203600.000000	-14.427526
203700.000000	-14.675478
203800.000000	-14.793587
203900.000000	-14.954007
204000.000000	-15.010567
204100.000000	-14.971493
204200.000000	-14.979259
204300.000000	-14.858781
204400.000000	-14.795077
204500.000000	-14.902109
204600.000000	-14.918516
204700.000000	-14.879043
204800.000000	-14.855125
204900.000000	-14.702372
205000.000000	-14.694988
205100.000000	-14.674454
205200.000000	-14.758226
205300.000000	-14.684461
205400.000000	-14.731548
205500.000000	-14.677542
205600.000000	-14.567885
205700.000000	-14.576575
205800.000000	-14.577458
205900.000000	-14.477814
206000.000000	-14.490939
206100.000000	-14.395483
206200.000000	-14.409438
206300.000000	-14.477027
206400.000000	-14.472690
206500.000000	-14.420694
206600.000000	-14.380468
206700.000000	-14.420262
206800.000000	-14.440159
206900.000000	-14.441492
207000.000000	-14.363172
207100.000000	-14.369511
207200.000000	-14.415032
207300.000000	-14.431627
207400.000000	-14.489517
207500.000000	-14.552708
207600.000000	-14.764295
207700.000000	-14.890461
207800.000000	-14.853434
207900.000000	-14.782111
208000.000000	-14.766251
208100.000000	-14.824763
208200.000000	-14.801144
208300.000000	-14.801350
208400.000000	-14.734253
208500.000000	-14.732168
208600.000000	-14.696220
208700.000000	-14.688631
208800.000000	-14.732965
208900.000000	-14.775800
209000.000000	-14.960507
209100.000000	-15.003545
209200.000000	-15.002863
209300.000000	-15.028862
209400.000000	-15.100618
209500.000000	-15.184444
209600.000000	-15.180838
209700.000000	-15.206528
209800.000000	-15.281737
209900.000000	-15.271788
210000.000000	-15.238269
210100.000000	-15.259520
210200.000000	-15.157000
210300.000000	-15.213401
210400.000000	-15.142578
210500.000000	-15.137623
210600.000000	-15.186559
210700.000000	-15.203845
210800.000000	-15.206385
210900.000000	-15.244550
211000.000000	-15.198819
211100.000000	-15.207298
211200.000000	-15.102081
211300.000000	-15.105249
211400.000000	-15.065349
211500.000000	-15.030120
211600.000000	-14.925168
211700.000000	-15.018335
211800.000000	-14.970492
211900.000000	-15.007735
212000.000000	-15.003627
212100.000000	-14.967514
212200.000000	-15.030319
212300.000000	-15.040115
212400.000000	-15.029394
212500.000000	-14.967462
212600.000000	-15.009126
212700.000000	-15.033867
212800.000000	-15.111979
212900.000000	-15.194806
213000.000000	-15.233532
213100.000000	-15.306702
213200.000000	-15.341566
213300.000000	-15.443902
213400.000000	-15.451403
213500.000000	-15.266104
213600.000000	-15.138584
213700.000000	-14.972185
213800.000000	-14.744913
213900.000000	-14.630125
214000.000000	-14.481898
214100.000000	-14.368935
214200.000000	-14.320031
214300.000000	-14.252646
214400.000000	-14.152639
214500.000000	-13.997075
214600.000000	-13.950156
214700.000000	-14.059184
214800.000000	-14.140022
214900.000000	-14.227313
215000.000000	-14.438039
215100.000000	-14.552155
215200.000000	-14.604773
215300.000000	-14.622224
215400.000000	-14.734705
215500.000000	-14.830297
215600.000000	-14.883210
215700.000000	-15.017311
215800.000000	-15.171222
215900.000000	-15.289292
216000.000000	-15.457420
216100.000000	-15.446190
216200.000000	-15.730091
216300.000000	-15.811122
216400.000000	-15.875220
216500.000000	-16.035099
216600.000000	-16.028604
216700.000000	-15.932606
216800.000000	-15.720829
216900.000000	-15.610947
217000.000000	-15.579156
217100.000000	-15.535593
217200.000000	-15.464889
217300.000000	-15.484699
217400.000000	-15.619135
217500.000000	-15.753743
217600.000000	-15.730845
217700.000000	-15.724543
217800.000000	-15.708168
217900.000000	-15.729270
218000.000000	-15.771534
218100.000000	-15.744170
218200.000000	-15.725089
218300.000000	-15.732197
218400.000000	-15.513933
218500.000000	-15.744062
218600.000000	-16.042931
218700.000000	-16.290192
218800.000000	-16.419569
218900.000000	-16.549090
219000.000000	-16.685820
219100.000000	-16.934672
219200.000000	-17.093701
219300.000000	-17.243307
219400.000000	-17.385497
219500.000000	-17.594193
219600.000000	-17.737299
219700.000000	-17.777230
219800.000000	-17.728867
219900.000000	-17.775314
220000.000000	-17.671058
220100.000000	-17.584863
220200.000000	-17.622139
220300.000000	-17.571953
220400.000000	-17.479183
220500.000000	-17.376409
220600.000000	-17.252801
220700.000000	-17.099018
220800.000000	-16.928572
220900.000000	-16.799384
221000.000000	-16.677245
221100.000000	-16.691818
221200.000000	-16.499685
221300.000000	-16.400112
221400.000000	-16.393055
221500.000000	-16.383165
221600.000000	-16.383885
221700.000000	-16.282692
221800.000000	-16.338939
221900.000000	-16.364821
222000.000000	-16.323774
222100.000000	-16.280945
222200.000000	-16.283156
222300.000000	-16.239674
222400.000000	-16.137674
222500.000000	-16.009342
222600.000000	-16.001139
222700.000000	-16.012772
222800.000000	-16.153855
222900.000000	-16.057980
223000.000000	-15.922686
223100.000000	-15.889461
223200.000000	-15.956140
223300.000000	-15.876168
223400.000000	-16.255613
223500.000000	-16.392087
223600.000000	-16.323339
223700.000000	-16.142275
223800.000000	-16.087181
223900.000000	-16.104903
224000.000000	-16.113637
224100.000000	-15.956096
224200.000000	-15.974023
224300.000000	-16.069226
224400.000000	-16.088987
224500.000000	-16.105080
224600.000000	-16.112211
224700.000000	-15.941406
224800.000000	-15.831713
224900.000000	-15.840692
225000.000000	-15.718761
225100.000000	-15.683587
225200.000000	-15.657789
225300.000000	-15.730173
225400.000000	-15.748925
225500.000000	-15.846808
225600.000000	-15.878943
225700.000000	-15.929144
225800.000000	-15.925833
225900.000000	-15.772984
226000.000000	-15.656920
226100.000000	-15.526583
226200.000000	-15.409761
226300.000000	-15.361796
226400.000000	-15.361085
226500.000000	-15.293794
226600.000000	-15.515836
226700.000000	-15.655930
226800.000000	-15.709412
226900.000000	-15.721990
227000.000000	-15.838724
227100.000000	-15.906871
227200.000000	-15.865198
227300.000000	-15.710508
227400.000000	-15.637173
227500.000000	-15.647289
227600.000000	-15.600998
227700.000000	-15.600844
227800.000000	-15.492948
227900.000000	-15.449702
228000.000000	-15.312302
228100.000000	-15.249998
228200.000000	-15.174923
228300.000000	-15.279014
228400.000000	-15.231600
228500.000000	-15.103198
228600.000000	-15.164003
228700.000000	-15.157507
228800.000000	-15.188317
228900.000000	-15.152817
229000.000000	-15.159630
229100.000000	-15.179000
229200.000000	-15.119898
229300.000000	-14.950787
229400.000000	-14.952675
229500.000000	-14.875321
229600.000000	-14.867128
229700.000000	-14.948939
229800.000000	-15.032260
229900.000000	-14.969881
230000.000000	-14.989638
230100.000000	-15.015575
230200.000000	-14.934033
230300.000000	-14.944178
230400.000000	-14.974373
230500.000000	-14.916488
230600.000000	-14.958033
230700.000000	-14.962756
230800.000000	-15.066886
230900.000000	-15.258496
231000.000000	-15.378719
231100.000000	-15.484955
231200.000000	-15.593767
231300.000000	-15.609275
231400.000000	-15.610488
231500.000000	-15.554038
231600.000000	-15.509160
231700.000000	-15.474835
231800.000000	-15.577203
231900.000000	-15.570052
232000.000000	-15.583498
232100.000000	-15.657398
232200.000000	-15.665145
232300.000000	-15.796695
232400.000000	-15.832910
232500.000000	-15.871053
232600.000000	-15.854368
232700.000000	-15.911083
232800.000000	-15.880614
232900.000000	-15.943090
233000.000000	-16.131174
233100.000000	-16.126261
233200.000000	-16.079717
233300.000000	-16.076131
233400.000000	-16.016580
233500.000000	-16.034911
233600.000000	-15.909013
233700.000000	-15.915295
233800.000000	-15.870831
233900.000000	-15.728147
234000.000000	-15.618046
234100.000000	-15.678131
234200.000000	-15.611136
234300.000000	-15.765201
234400.000000	-15.801328
234500.000000	-15.816577
234600.000000	-15.650212
234700.000000	-15.596847
234800.000000	-15.610763
234900.000000	-15.619352
235000.000000	-15.735702
235100.000000	-15.759631
235200.000000	-15.880077
235300.000000	-15.848719
235400.000000	-15.765121
235500.000000	-15.768428
235600.000000	-15.752726
235700.000000	-15.824096
235800.000000	-15.799085
235900.000000	-15.814658
236000.000000	-15.827336
236100.000000	-15.839879
236200.000000	-15.858144
236300.000000	-15.868754
236400.000000	-15.928255
236500.000000	-15.980463
236600.000000	-15.958907
236700.000000	-16.030902
236800.000000	-16.026284
236900.000000	-16.158097
237000.000000	-16.206386
237100.000000	-16.178037
237200.000000	-16.387799
237300.000000	-16.435594
237400.000000	-16.473466
237500.000000	-16.470513
237600.000000	-16.374029
237700.000000	-16.257887
237800.000000	-16.121613
237900.000000	-16.096311
238000.000000	-16.046537
238100.000000	-16.124959
238200.000000	-16.246176
238300.000000	-16.253529
238400.000000	-16.190324
238500.000000	-16.064929
238600.000000	-16.201045
238700.000000	-16.292888
238800.000000	-16.387413
238900.000000	-16.606432
239000.000000	-16.732735
239100.000000	-16.752047
239200.000000	-16.864576
239300.000000	-16.758409
239400.000000	-16.638555
239500.000000	-16.574044
239600.000000	-16.706604
239700.000000	-16.733529
239800.000000	-16.764212
239900.000000	-16.753217
240000.000000	-16.742427
240100.000000	-16.784742
240200.000000	-16.715249
240300.000000	-16.715481
240400.000000	-16.834371
240500.000000	-16.801763
240600.000000	-16.823932
240700.000000	-16.820378
240800.000000	-16.779315
240900.000000	-16.818336
241000.000000	-16.806339
241100.000000	-16.868968
241200.000000	-16.916626
241300.000000	-16.963431
241400.000000	-16.868022
241500.000000	-16.939003
241600.000000	-16.892668
241700.000000	-16.926124
241800.000000	-16.953980
241900.000000	-16.905447
242000.000000	-16.831186
242100.000000	-16.799389
242200.000000	-16.590543
242300.000000	-16.566768
242400.000000	-16.433824
242500.000000	-16.360561
242600.000000	-16.459277
242700.000000	-16.352273
242800.000000	-16.371779
242900.000000	-16.463816
243000.000000	-16.570116
243100.000000	-16.486604
243200.000000	-16.394655
243300.000000	-16.346712
243400.000000	-16.363851
243500.000000	-16.455865
243600.000000	-16.344375
243700.000000	-16.344081
243800.000000	-16.296230
243900.000000	-16.251233
244000.000000	-16.188401
244100.000000	-16.160459
244200.000000	-16.112029
244300.000000	-16.174201
244400.000000	-16.248071
244500.000000	-16.223343
244600.000000	-16.164719
244700.000000	-16.100086
244800.000000	-15.991735
244900.000000	-15.882408
245000.000000	-15.847051
245100.000000	-15.786739
245200.000000	-15.793906
245300.000000	-15.723280
245400.000000	-15.483492
245500.000000	-15.375007
245600.000000	-15.172864
245700.000000	-15.058494
245800.000000	-14.954907
245900.000000	-14.795087
246000.000000	-14.793343
246100.000000	-14.744140
246200.000000	-14.714296
246300.000000	-14.727629
246400.000000	-14.684022
246500.000000	-14.643584
246600.000000	-14.636836
246700.000000	-14.571851
246800.000000	-14.502076
246900.000000	-14.535426
247000.000000	-14.559703
247100.000000	-14.604201
247200.000000	-14.700867
247300.000000	-14.734593
247400.000000	-14.802939
247500.000000	-14.831066
247600.000000	-14.872457
247700.000000	-15.032024
247800.000000	-15.172806
247900.000000	-15.013869
248000.000000	-15.059864
248100.000000	-15.124044
248200.000000	-15.165540
248300.000000	-15.205353
248400.000000	-15.187222
248500.000000	-15.079424
248600.000000	-14.978007
248700.000000	-14.829236
248800.000000	-14.833267
248900.000000	-14.732152
249000.000000	-14.717235
249100.000000	-14.674176
249200.000000	-14.834972
249300.000000	-14.785258
249400.000000	-14.792078
249500.000000	-14.840603
249600.000000	-14.778396
249700.000000	-14.766229
249800.000000	-14.904648
249900.000000	-15.099592
250000.000000	-14.974003
250100.000000	-14.916468
250200.000000	-14.958942
250300.000000	-15.034633
250400.000000	-15.223867
250500.000000	-15.413495
250600.000000	-15.559929
250700.000000	-15.636937
250800.000000	-15.675876
250900.000000	-15.764416
251000.000000	-15.713088
251100.000000	-15.679709
251200.000000	-15.636045
251300.000000	-15.618260
251400.000000	-15.704467
251500.000000	-15.662253
251600.000000	-15.678796
251700.000000	-15.745777
251800.000000	-15.737477
251900.000000	-15.728586
252000.000000	-15.712802
252100.000000	-15.709110
252200.000000	-15.702431
252300.000000	-15.686185
252400.000000	-15.794857
252500.000000	-15.822701
252600.000000	-15.848135
252700.000000	-15.856231
252800.000000	-15.799535
252900.000000	-15.865802
253000.000000	-15.781072
253100.000000	-15.832939
253200.000000	-15.760109
253300.000000	-15.759255
253400.000000	-15.906088
253500.000000	-16.060008
253600.000000	-16.041814
253700.000000	-16.034102
253800.000000	-15.763415
253900.000000	-15.654615
254000.000000	-15.494816
254100.000000	-15.359680
254200.000000	-14.958597
254300.000000	-14.859118
254400.000000	-14.773529
254500.000000	-14.820442
254600.000000	-15.006537
254700.000000	-15.069901
254800.000000	-14.938345
254900.000000	-14.870177
255000.000000	-14.938685
255100.000000	-15.078374
255200.000000	-15.104402
255300.000000	-15.052168
255400.000000	-14.925110
255500.000000	-14.923954
255600.000000	-14.974478
255700.000000	-15.061015
255800.000000	-15.168795
255900.000000	-15.238644
256000.000000	-15.327621
256100.000000	-15.460188
256200.000000	-15.575546
256300.000000	-15.655893
256400.000000	-15.565472
256500.000000	-15.448275
256600.000000	-15.537161
256700.000000	-15.661888
256800.000000	-15.798132
256900.000000	-15.788428
257000.000000	-15.777311
257100.000000	-15.872246
257200.000000	-15.980364
257300.000000	-16.018204
257400.000000	-15.948088
257500.000000	-16.133738
257600.000000	-16.162951
257700.000000	-16.128435
257800.000000	-16.174940
257900.000000	-16.067463
258000.000000	-16.111312
258100.000000	-15.989589
258200.000000	-16.091632
258300.000000	-16.124616
258400.000000	-16.175042
258500.000000	-16.245004
258600.000000	-16.480322
258700.000000	-16.713580
258800.000000	-17.087244
258900.000000	-17.386092
259000.000000	-17.528739
259100.000000	-17.746279
259200.000000	-18.050252
259300.000000	-18.027672
259400.000000	-18.035979
259500.000000	-17.932801
259600.000000	-17.792819
259700.000000	-17.851201
259800.000000	-18.036373
259900.000000	-18.048946
260000.000000	-18.185226
260100.000000	-18.182334
260200.000000	-18.187557
260300.000000	-18.228658
260400.000000	-18.321396
260500.000000	-18.373808
260600.000000	-18.389003
260700.000000	-18.301938
260800.000000	-18.271850
260900.000000	-18.305469
261000.000000	-18.261840
261100.000000	-18.260012
261200.000000	-18.216429
261300.000000	-18.197274
261400.000000	-18.306202
261500.000000	-18.549262
261600.000000	-18.547496
261700.000000	-18.466237
261800.000000	-18.351493
261900.000000	-18.197694
262000.000000	-18.135193
262100.000000	-17.924385
262200.000000	-17.832604
262300.000000	-17.799008
262400.000000	-17.901599
262500.000000	-17.712141
262600.000000	-17.508546
262700.000000	-17.512255
262800.000000	-17.428581
262900.000000	-17.497125
263000.000000	-17.376505
263100.000000	-17.326667
263200.000000	-17.357335
263300.000000	-17.298795
263400.000000	-17.161600
263500.000000	-17.158935
263600.000000	-17.051130
263700.000000	-16.864230
263800.000000	-16.782175
263900.000000	-16.765962
264000.000000	-16.619669
264100.000000	-16.535728
264200.000000	-16.558142
264300.000000	-16.603310
264400.000000	-16.543928
264500.000000	-16.616968
264600.000000	-16.648230
264700.000000	-16.590204
264800.000000	-16.386541
264900.000000	-16.377957
265000.000000	-16.113029
265100.000000	-15.836078
265200.000000	-15.751477
265300.000000	-15.653378
265400.000000	-15.559718
265500.000000	-15.379787
265600.000000	-15.301559
265700.000000	-15.270443
265800.000000	-15.240334
265900.000000	-15.179293
266000.000000	-15.164915
266100.000000	-15.059468
266200.000000	-14.980113
266300.000000	-14.932485
266400.000000	-14.886570
266500.000000	-14.757752
266600.000000	-14.644670
266700.000000	-14.555819
266800.000000	-14.572882
266900.000000	-14.691572
267000.000000	-14.700136
267100.000000	-14.767212
267200.000000	-14.719049
267300.000000	-14.669820
267400.000000	-14.559031
267500.000000	-14.546812
267600.000000	-14.789365
267700.000000	-14.840893
267800.000000	-14.851660
267900.000000	-14.916647
268000.000000	-15.030126
268100.000000	-15.162768
268200.000000	-15.166838
268300.000000	-15.161693
268400.000000	-15.069976
268500.000000	-15.015186
268600.000000	-14.951984
268700.000000	-15.007489
268800.000000	-14.915021
268900.000000	-14.748942
269000.000000	-14.906212
269100.000000	-14.847726
269200.000000	-14.836523
269300.000000	-14.899143
269400.000000	-14.987781
269500.000000	-15.104354
269600.000000	-15.241348
269700.000000	-15.263268
269800.000000	-15.258564
269900.000000	-15.028217
270000.000000	-14.953865
270100.000000	-14.900342
270200.000000	-14.945155
270300.000000	-14.979029
270400.000000	-15.043916
270500.000000	-15.096132
270600.000000	-15.126631
270700.000000	-15.207356
270800.000000	-15.440405
270900.000000	-15.501238
271000.000000	-15.400460
271100.000000	-15.432889
271200.000000	-15.546885
271300.000000	-15.546787
271400.000000	-15.505264
271500.000000	-15.567505
271600.000000	-15.743239
271700.000000	-15.898927
271800.000000	-15.919819
271900.000000	-15.828242
272000.000000	-15.964236
272100.000000	-16.054744
272200.000000	-16.065200
272300.000000	-16.043472
272400.000000	-16.023761
272500.000000	-16.070746
272600.000000	-16.021175
272700.000000	-15.904866
272800.000000	-15.773231
272900.000000	-15.748322
273000.000000	-15.719260
273100.000000	-15.567834
273200.000000	-15.338093
273300.000000	-15.387495
273400.000000	-15.360748
273500.000000	-15.163776
273600.000000	-15.229494
273700.000000	-15.223710
273800.000000	-15.174810
273900.000000	-15.271654
274000.000000	-15.123616
274100.000000	-15.033793
274200.000000	-14.980834
274300.000000	-14.930593
274400.000000	-14.927516
274500.000000	-14.837643
274600.000000	-14.743603
274700.000000	-14.735986
274800.000000	-14.860274
274900.000000	-15.258856
275000.000000	-15.533951
275100.000000	-15.804065
275200.000000	-15.882628
275300.000000	-15.984829
275400.000000	-16.041424
275500.000000	-16.100968
275600.000000	-16.210594
275700.000000	-16.222211
275800.000000	-16.148400
275900.000000	-16.020506
276000.000000	-16.237606
276100.000000	-16.230274
276200.000000	-16.074383
276300.000000	-16.017859
276400.000000	-16.141087
276500.000000	-16.142878
276600.000000	-16.052036
276700.000000	-16.041261
276800.000000	-16.052950
276900.000000	-16.154150
277000.000000	-15.944918
277100.000000	-15.980177
277200.000000	-16.077207
277300.000000	-16.194381
277400.000000	-16.281372
277500.000000	-16.209800
277600.000000	-16.079215
277700.000000	-15.973275
277800.000000	-16.163025
277900.000000	-16.260276
278000.000000	-16.352399
278100.000000	-16.485516
278200.000000	-16.667629
278300.000000	-16.684739
278400.000000	-16.785266
278500.000000	-16.884381
278600.000000	-16.936281
278700.000000	-16.928564
278800.000000	-17.058476
278900.000000	-17.075798
279000.000000	-17.340687
279100.000000	-17.446130
279200.000000	-17.432169
279300.000000	-17.600780
279400.000000	-17.550177
279500.000000	-17.526294
279600.000000	-17.594091
279700.000000	-17.758145
279800.000000	-17.798158
279900.000000	-17.685404
280000.000000	-17.657767
280100.000000	-17.565440
280200.000000	-17.594978
280300.000000	-17.612432
280400.000000	-17.455131
280500.000000	-17.437151
280600.000000	-17.269824
280700.000000	-17.253250
280800.000000	-17.065942
280900.000000	-17.104809
281000.000000	-17.042728
281100.000000	-17.027750
281200.000000	-17.078340
281300.000000	-17.092945
281400.000000	-17.087884
281500.000000	-16.979791
281600.000000	-16.908421
281700.000000	-16.758604
281800.000000	-16.758000
281900.000000	-16.771598
282000.000000	-16.930167
282100.000000	-16.825712
282200.000000	-16.762793
282300.000000	-16.687769
282400.000000	-16.650083
282500.000000	-16.688109
282600.000000	-16.772324
282700.000000	-16.976213
282800.000000	-17.041207
282900.000000	-16.981717
283000.000000	-16.964427
283100.000000	-17.062622
283200.000000	-17.050686
283300.000000	-17.057237
283400.000000	-17.181915
283500.000000	-17.294067
283600.000000	-17.265353
283700.000000	-17.434453
283800.000000	-17.425268
283900.000000	-17.349456
284000.000000	-17.061170
284100.000000	-17.071860
284200.000000	-16.970208
284300.000000	-16.732109
284400.000000	-16.790710
284500.000000	-16.711089
284600.000000	-16.684375
284700.000000	-16.510183
284800.000000	-16.262195
284900.000000	-16.042524
285000.000000	-16.009618
285100.000000	-16.088643
285200.000000	-15.995696
285300.000000	-15.974153
285400.000000	-16.186863
285500.000000	-16.359978
285600.000000	-16.334945
285700.000000	-16.377020
285800.000000	-16.549262
285900.000000	-16.654273
286000.000000	-16.795124
286100.000000	-16.971881
286200.000000	-17.027623
286300.000000	-17.062394
286400.000000	-17.160066
286500.000000	-17.352085
286600.000000	-17.326068
286700.000000	-17.483347
286800.000000	-17.501368
286900.000000	-17.498621
287000.000000	-17.551485
287100.000000	-17.485349
287200.000000	-17.607521
287300.000000	-17.715015
287400.000000	-17.664850
287500.000000	-17.615286
287600.000000	-17.669821
287700.000000	-17.577570
287800.000000	-17.585530
287900.000000	-17.703821
288000.000000	-17.688867
288100.000000	-17.555119
288200.000000	-17.498123
288300.000000	-17.463820
288400.000000	-17.432015
288500.000000	-17.308640
288600.000000	-17.153147
288700.000000	-16.876594
288800.000000	-16.732871
288900.000000	-16.776428
289000.000000	-16.844565
289100.000000	-16.760875
289200.000000	-16.791114
289300.000000	-16.949974
289400.000000	-17.024191
289500.000000	-16.970173
289600.000000	-16.860179
289700.000000	-16.790250
289800.000000	-16.808670
289900.000000	-16.947432
290000.000000	-16.838135
290100.000000	-16.653691
290200.000000	-16.470364
290300.000000	-16.172040
290400.000000	-15.921444
290500.000000	-15.633331
290600.000000	-15.749606
290700.000000	-15.718568
290800.000000	-15.667070
290900.000000	-15.664687
291000.000000	-15.574453
291100.000000	-15.418507
291200.000000	-15.325528
291300.000000	-15.047560
291400.000000	-14.814367
291500.000000	-14.449356
291600.000000	-14.403826
291700.000000	-14.272776
291800.000000	-14.257261
291900.000000	-14.270970
292000.000000	-14.207418
292100.000000	-14.266968
292200.000000	-14.151628
292300.000000	-14.042636
292400.000000	-14.205718
292500.000000	-14.362231
292600.000000	-14.355483
292700.000000	-14.465358
292800.000000	-14.329508
292900.000000	-14.179222
293000.000000	-14.082744
293100.000000	-13.992039
293200.000000	-14.101328
293300.000000	-14.124339
293400.000000	-14.025767
293500.000000	-14.089345
293600.000000	-14.335602
293700.000000	-14.533069
293800.000000	-14.570844
293900.000000	-14.515636
294000.000000	-14.522820
294100.000000	-14.743730
294200.000000	-14.829268
294300.000000	-14.661543
294400.000000	-14.579061
294500.000000	-14.590349
294600.000000	-14.604135
294700.000000	-14.631432
294800.000000	-14.737121
294900.000000	-14.699276
295000.000000	-14.955465
295100.000000	-15.080844
295200.000000	-15.261019
295300.000000	-15.470363
295400.000000	-15.631713
295500.000000	-15.719721
295600.000000	-15.678780
295700.000000	-15.588864
295800.000000	-15.502363
295900.000000	-15.256873
296000.000000	-15.011594
296100.000000	-14.837149
296200.000000	-14.750554
296300.000000	-14.916489
296400.000000	-14.936048
296500.000000	-15.069284
296600.000000	-15.081783
296700.000000	-15.029824
296800.000000	-14.938301
296900.000000	-14.874444
297000.000000	-14.796441
297100.000000	-14.801393
297200.000000	-14.742584
297300.000000	-14.719328
297400.000000	-14.582093
297500.000000	-14.503126
297600.000000	-14.435490
297700.000000	-14.301806
297800.000000	-14.239973
297900.000000	-14.180545
298000.000000	-14.140643
298100.000000	-14.200068
298200.000000	-14.070242
298300.000000	-14.061309
298400.000000	-14.120339
298500.000000	-14.204166
298600.000000	-14.031803
298700.000000	-13.982004
298800.000000	-14.115608
298900.000000	-14.143064
299000.000000	-14.232617
299100.000000	-14.086332
299200.000000	-13.981257
299300.000000	-14.087540
299400.000000	-13.975817
299500.000000	-14.032917
299600.000000	-14.137058
299700.000000	-14.199318
299800.000000	-14.188570
299900.000000	-14.196163
300000.000000	-13.974411
300100.000000	-13.859268
300200.000000	-13.855545
300300.000000	-13.941372
300400.000000	-13.900709
300500.000000	-13.857628
300600.000000	-13.801472
300700.000000	-13.684052
300800.000000	-13.771277
300900.000000	-13.916434
301000.000000	-14.023375
301100.000000	-14.099138
301200.000000	-14.182775
301300.000000	-14.189107
301400.000000	-14.192908
301500.000000	-14.251046
301600.000000	-14.369739
301700.000000	-14.409424
301800.000000	-14.523863
301900.000000	-14.564225
302000.000000	-14.743168
302100.000000	-14.800789
302200.000000	-14.924245
302300.000000	-14.895495
302400.000000	-14.704720
302500.000000	-14.622174
302600.000000	-14.561218
302700.000000	-14.709940
302800.000000	-14.805922
302900.000000	-14.900764
303000.000000	-15.000367
303100.000000	-15.162065
303200.000000	-15.271071
303300.000000	-15.146959
303400.000000	-15.041698
303500.000000	-14.786984
303600.000000	-14.725594
303700.000000	-14.678614
303800.000000	-14.652666
303900.000000	-14.705899
304000.000000	-14.680162
304100.000000	-14.734888
304200.000000	-14.928599
304300.000000	-15.015366
304400.000000	-15.169739
304500.000000	-15.349370
304600.000000	-15.364155
304700.000000	-15.354128
304800.000000	-15.451454
304900.000000	-15.661006
305000.000000	-15.573174
305100.000000	-15.723324
305200.000000	-15.853552
305300.000000	-15.834396
305400.000000	-16.078913
305500.000000	-16.324239
305600.000000	-16.273505
305700.000000	-16.083023
305800.000000	-15.889367
305900.000000	-15.569459
306000.000000	-15.818715
306100.000000	-16.402665
306200.000000	-16.408128
306300.000000	-16.353866
306400.000000	-15.889444
306500.000000	-16.265862
306600.000000	-17.635398
306700.000000	-18.674038
306800.000000	-19.282699
306900.000000	-20.001228
307000.000000	-19.075535
307100.000000	-18.745490


==> plot_data/cancellation_performance_smoothed_MA500_IIP2_60dBm_no_DC_clustered_Tx_smooth_matrix_L_1_tap_for_Q_IM2.dat <==
0.000000	0.000000
100.000000	0.000000
200.000000	-0.000000
300.000000	-0.000001
400.000000	-0.000002
500.000000	-0.000132
600.000000	-0.000430
700.000000	0.001714
800.000000	-0.003599
900.000000	0.007789
1000.000000	0.013312
1100.000000	0.009477
1200.000000	0.013606
1300.000000	0.105556
1400.000000	0.069351
1500.000000	0.059137
1600.000000	0.043916
1700.000000	-0.064667
1800.000000	-0.183579
1900.000000	-0.262870
2000.000000	-0.481287
2100.000000	-0.616860
2200.000000	-0.789544
2300.000000	-0.953918
2400.000000	-1.124408
2500.000000	-1.242432
2600.000000	-1.302090
2700.000000	-1.389571
2800.000000	-1.489337
2900.000000	-1.544857
3000.000000	-1.634898
3100.000000	-1.705805
3200.000000	-1.884979
3300.000000	-1.990872
3400.000000	-2.130418
3500.000000	-2.309103
3600.000000	-2.412433
3700.000000	-2.610001
3800.000000	-2.739654
3900.000000	-2.859367
4000.000000	-3.026294
4100.000000	-3.193877
4200.000000	-3.403516
4300.000000	-3.602772
4400.000000	-3.778694
4500.000000	-3.949651
4600.000000	-4.106830
4700.000000	-4.311235
4800.000000	-4.463939
4900.000000	-4.615159
5000.000000	-4.807361
5100.000000	-4.979113
5200.000000	-5.080682
5300.000000	-5.242649
5400.000000	-5.460393
5500.000000	-5.644006
5600.000000	-5.767092
5700.000000	-5.932699
5800.000000	-6.025578
5900.000000	-6.104137
6000.000000	-6.205756
6100.000000	-6.405255
6200.000000	-6.620085
6300.000000	-6.793327
6400.000000	-6.902636
6500.000000	-7.019295
6600.000000	-7.158272
6700.000000	-7.205993
6800.000000	-7.159589
6900.000000	-7.410371
7000.000000	-7.563712
7100.000000	-7.603421
7200.000000	-7.698981
7300.000000	-7.811526
7400.000000	-7.964258
7500.000000	-8.130179
7600.000000	-8.330031
7700.000000	-8.482330
7800.000000	-8.497636
7900.000000	-8.733624
8000.000000	-8.944888
8100.000000	-9.163638
8200.000000	-9.279047
8300.000000	-9.434429
8400.000000	-9.567688
8500.000000	-9.689713
8600.000000	-9.881948
8700.000000	-9.934117
8800.000000	-10.099719
8900.000000	-10.193758
9000.000000	-10.394430
9100.000000	-10.400211
9200.000000	-10.485781
9300.000000	-10.501707
9400.000000	-10.537787
9500.000000	-10.499663
9600.000000	-10.522828
9700.000000	-10.523492
9800.000000	-10.554437
9900.000000	-10.613426
10000.000000	-10.675936
10100.000000	-10.751604
10200.000000	-10.875453
10300.000000	-11.014436
10400.000000	-11.035370
10500.000000	-11.082231
10600.000000	-11.221053
10700.000000	-11.390434
10800.000000	-11.453485
10900.000000	-11.586684
11000.000000	-11.738034
11100.000000	-11.768990
11200.000000	-11.866709
11300.000000	-11.823591
11400.000000	-11.791989
11500.000000	-11.888894
11600.000000	-11.862088
11700.000000	-11.904630
11800.000000	-11.958749
11900.000000	-11.766807
12000.000000	-11.778623
12100.000000	-11.914760
12200.000000	-11.980685
12300.000000	-11.997430
12400.000000	-11.887974
12500.000000	-11.893531
12600.000000	-11.879296
12700.000000	-11.829771
12800.000000	-11.982584
12900.000000	-11.931964
13000.000000	-11.911011
13100.000000	-11.846868
13200.000000	-11.869585
13300.000000	-11.909862
13400.000000	-12.005713
13500.000000	-12.006811
13600.000000	-12.002372
13700.000000	-12.046868
13800.000000	-12.023348
13900.000000	-12.093573
14000.000000	-11.946053
14100.000000	-12.040319
14200.000000	-12.012597
14300.000000	-11.990659
14400.000000	-11.997443
14500.000000	-12.083218
14600.000000	-12.146664
14700.000000	-12.263805
14800.000000	-12.327710
14900.000000	-12.345024
15000.000000	-12.173683
15100.000000	-12.205574
15200.000000	-12.181480
15300.000000	-12.062995
15400.000000	-12.041068
15500.000000	-12.016269
15600.000000	-11.940690
15700.000000	-11.897187
15800.000000	-12.008885
15900.000000	-12.132725
16000.000000	-12.198939
16100.000000	-12.167082
16200.000000	-12.130571
16300.000000	-12.216316
16400.000000	-12.233980
16500.000000	-12.073487
16600.000000	-12.191476
16700.000000	-12.245624
16800.000000	-12.399378
16900.000000	-12.468664
17000.000000	-12.497219
17100.000000	-12.454697
17200.000000	-12.384905
17300.000000	-12.454525
17400.000000	-12.597164
17500.000000	-12.440885
17600.000000	-12.428122
17700.000000	-12.385286
17800.000000	-12.411002
17900.000000	-12.385596
18000.000000	-12.328404
18100.000000	-12.254596
18200.000000	-12.237916
18300.000000	-12.113957
18400.000000	-11.956495
18500.000000	-11.985035
18600.000000	-11.989267
18700.000000	-11.887166
18800.000000	-11.715148
18900.000000	-11.534421
19000.000000	-11.460811
19100.000000	-11.371925
19200.000000	-11.358827
19300.000000	-11.402157
19400.000000	-11.424390
19500.000000	-11.383568
19600.000000	-11.288934
19700.000000	-11.202141
19800.000000	-11.129108
19900.000000	-11.121282
20000.000000	-11.179287
20100.000000	-11.074586
20200.000000	-10.964564
20300.000000	-10.981781
20400.000000	-10.926552
20500.000000	-10.938384
20600.000000	-10.938270
20700.000000	-10.891835
20800.000000	-10.817064
20900.000000	-10.634689
21000.000000	-10.456893
21100.000000	-10.413939
21200.000000	-10.315596
21300.000000	-10.256266
21400.000000	-10.239341
21500.000000	-10.313831
21600.000000	-10.213990
21700.000000	-10.187750
21800.000000	-10.076508
21900.000000	-10.139587
22000.000000	-10.113154
22100.000000	-10.100998
22200.000000	-10.182504
22300.000000	-10.188841
22400.000000	-10.188046
22500.000000	-10.262876
22600.000000	-10.230809
22700.000000	-10.314409
22800.000000	-10.268293
22900.000000	-10.274144
23000.000000	-10.291102
23100.000000	-10.368535
23200.000000	-10.375021
23300.000000	-10.414771
23400.000000	-10.494457
23500.000000	-10.400874
23600.000000	-10.364020
23700.000000	-10.370422
23800.000000	-10.428153
23900.000000	-10.503442
24000.000000	-10.587893
24100.000000	-10.604823
24200.000000	-10.550060
24300.000000	-10.388420
24400.000000	-10.504282
24500.000000	-10.603305
24600.000000	-10.675060
24700.000000	-10.695313
24800.000000	-10.761536
24900.000000	-10.860425
25000.000000	-10.987320
25100.000000	-11.041474
25200.000000	-11.207693
25300.000000	-11.284435
25400.000000	-11.418748
25500.000000	-11.430478
25600.000000	-11.396478
25700.000000	-11.424044
25800.000000	-11.319707
25900.000000	-11.438271
26000.000000	-11.427154
26100.000000	-11.396660
26200.000000	-11.421334
26300.000000	-11.370966
26400.000000	-11.367010
26500.000000	-11.388120
26600.000000	-11.487291
26700.000000	-11.464185
26800.000000	-11.532947
26900.000000	-11.528432
27000.000000	-11.483924
27100.000000	-11.555285
27200.000000	-11.612517
27300.000000	-11.530552
27400.000000	-11.431345
27500.000000	-11.612854
27600.000000	-11.651517
27700.000000	-11.642817
27800.000000	-11.692729
27900.000000	-11.692868
28000.000000	-11.680970
28100.000000	-11.743081
28200.000000	-11.617028
28300.000000	-11.591799
28400.000000	-11.555422
28500.000000	-11.488573
28600.000000	-11.487801
28700.000000	-11.514989
28800.000000	-11.371828
28900.000000	-11.420336
29000.000000	-11.433784
29100.000000	-11.394187
29200.000000	-11.418203
29300.000000	-11.557880
29400.000000	-11.473610
29500.000000	-11.486247
29600.000000	-11.490302
29700.000000	-11.377196
29800.000000	-11.282438
29900.000000	-11.197749
30000.000000	-11.109329
30100.000000	-11.147873
30200.000000	-10.931500
30300.000000	-10.890590
30400.000000	-10.828423
30500.000000	-10.717157
30600.000000	-10.910197
30700.000000	-11.009658
30800.000000	-11.099636
30900.000000	-11.032402
31000.000000	-11.118124
31100.000000	-11.276742
31200.000000	-11.259241
31300.000000	-11.384205
31400.000000	-11.492735
31500.000000	-11.596126
31600.000000	-11.366483
31700.000000	-11.502465
31800.000000	-11.493253
31900.000000	-11.513840
32000.000000	-11.477871
32100.000000	-11.527678
32200.000000	-11.507980
32300.000000	-11.413233
32400.000000	-11.528885
32500.000000	-11.360629
32600.000000	-11.442256
32700.000000	-11.520460
32800.000000	-11.552172
32900.000000	-11.632531
33000.000000	-11.689451
33100.000000	-11.616043
33200.000000	-11.684142
33300.000000	-11.822013
33400.000000	-11.678666
33500.000000	-11.873638
33600.000000	-11.870284
33700.000000	-11.992843
33800.000000	-12.234950
33900.000000	-12.242278
34000.000000	-12.238857
34100.000000	-12.288414
34200.000000	-12.311351
34300.000000	-12.336654
34400.000000	-12.249788
34500.000000	-12.135178
34600.000000	-12.074274
34700.000000	-12.199866
34800.000000	-12.439139
34900.000000	-12.427004
35000.000000	-12.433092
35100.000000	-12.337160
35200.000000	-12.527235
35300.000000	-12.514688
35400.000000	-12.506779
35500.000000	-12.593171
35600.000000	-12.452098
35700.000000	-12.293329
35800.000000	-12.291019
35900.000000	-12.264800
36000.000000	-12.178164
36100.000000	-12.068049
36200.000000	-12.096066
36300.000000	-12.007144
36400.000000	-11.967290
36500.000000	-11.851956
36600.000000	-11.962562
36700.000000	-11.843996
36800.000000	-11.785863
36900.000000	-11.670750
37000.000000	-11.704998
37100.000000	-11.576265
37200.000000	-11.564832
37300.000000	-11.714943
37400.000000	-11.667410
37500.000000	-11.687117
37600.000000	-11.591359
37700.000000	-11.554666
37800.000000	-11.475578
37900.000000	-11.430942
38000.000000	-11.512031
38100.000000	-11.536000
38200.000000	-11.554483
38300.000000	-11.447221
38400.000000	-11.660719
38500.000000	-11.584156
38600.000000	-11.642141
38700.000000	-11.566689
38800.000000	-11.541633
38900.000000	-11.533155
39000.000000	-11.619194
39100.000000	-11.695831
39200.000000	-11.803346
39300.000000	-11.787080
39400.000000	-11.844328
39500.000000	-11.898062
39600.000000	-11.939669
39700.000000	-11.958053
39800.000000	-11.706420
39900.000000	-11.688661
40000.000000	-11.906065
40100.000000	-11.929194
40200.000000	-11.958681
40300.000000	-11.914753
40400.000000	-11.915730
40500.000000	-11.966818
40600.000000	-12.005209
40700.000000	-12.080892
40800.000000	-12.037498
40900.000000	-12.112510
41000.000000	-12.190949
41100.000000	-12.147416
41200.000000	-12.183646
41300.000000	-12.067031
41400.000000	-12.144551
41500.000000	-12.142928
41600.000000	-12.187452
41700.000000	-12.251860
41800.000000	-12.329676
41900.000000	-12.438055
42000.000000	-12.525695
42100.000000	-12.403477
42200.000000	-12.371626
42300.000000	-12.437322
42400.000000	-12.508313
42500.000000	-12.629600
42600.000000	-12.652858
42700.000000	-12.676660
42800.000000	-12.671955
42900.000000	-12.523182
43000.000000	-12.290071
43100.000000	-12.343695
43200.000000	-12.352649
43300.000000	-12.507087
43400.000000	-12.488099
43500.000000	-12.310520
43600.000000	-12.162378
43700.000000	-12.055024
43800.000000	-12.108819
43900.000000	-12.026824
44000.000000	-11.886525
44100.000000	-11.843086
44200.000000	-11.780738
44300.000000	-11.762583
44400.000000	-11.773302
44500.000000	-11.788936
44600.000000	-11.861917
44700.000000	-11.848350
44800.000000	-12.019837
44900.000000	-12.026776
45000.000000	-11.974865
45100.000000	-12.032993
45200.000000	-12.056926
45300.000000	-12.178565
45400.000000	-12.282593
45500.000000	-12.312495
45600.000000	-12.367713
45700.000000	-12.371218
45800.000000	-12.605567
45900.000000	-12.514427
46000.000000	-12.495728
46100.000000	-12.634188
46200.000000	-12.779279
46300.000000	-12.981942
46400.000000	-12.837823
46500.000000	-12.922236
46600.000000	-13.068690
46700.000000	-13.047333
46800.000000	-13.115239
46900.000000	-13.143449
47000.000000	-13.127794
47100.000000	-13.301397
47200.000000	-13.291895
47300.000000	-13.339052
47400.000000	-13.279876
47500.000000	-13.337607
47600.000000	-13.503279
47700.000000	-13.488358
47800.000000	-13.448402
47900.000000	-13.616773
48000.000000	-13.774099
48100.000000	-13.725834
48200.000000	-13.691516
48300.000000	-13.672724
48400.000000	-13.660550
48500.000000	-13.767831
48600.000000	-13.929080
48700.000000	-14.246999
48800.000000	-14.259909
48900.000000	-14.383084
49000.000000	-14.409569
49100.000000	-14.500278
49200.000000	-14.606154
49300.000000	-14.771864
49400.000000	-14.846448
49500.000000	-14.910420
49600.000000	-14.940039
49700.000000	-14.946863
49800.000000	-14.915789
49900.000000	-14.906161
50000.000000	-14.880388
50100.000000	-15.012448
50200.000000	-14.923417
50300.000000	-14.851831
50400.000000	-14.780406
50500.000000	-14.663638
50600.000000	-14.538760
50700.000000	-14.475574
50800.000000	-14.282733
50900.000000	-14.326289
51000.000000	-14.327297
51100.000000	-14.260943
51200.000000	-14.120781
51300.000000	-14.052494
51400.000000	-14.093857
51500.000000	-14.028697
51600.000000	-13.916877
51700.000000	-13.905552
51800.000000	-13.860900
51900.000000	-13.754130
52000.000000	-13.735560
52100.000000	-13.683930
52200.000000	-13.689353
52300.000000	-13.473825
52400.000000	-13.441359
52500.000000	-13.279382
52600.000000	-13.079358
52700.000000	-13.003162
52800.000000	-13.043527
52900.000000	-13.075953
53000.000000	-13.099045
53100.000000	-13.112339
53200.000000	-13.177105
53300.000000	-13.044562
53400.000000	-13.056359
53500.000000	-13.188307
53600.000000	-13.186226
53700.000000	-12.986544
53800.000000	-12.972734
53900.000000	-12.993572
54000.000000	-13.068358
54100.000000	-12.987303
54200.000000	-12.759728
54300.000000	-12.634309
54400.000000	-12.563281
54500.000000	-12.557707
54600.000000	-12.413742
54700.000000	-12.282914
54800.000000	-12.187238
54900.000000	-12.198566
55000.000000	-12.175805
55100.000000	-11.984409
55200.000000	-12.013615
55300.000000	-12.034122
55400.000000	-11.992405
55500.000000	-12.025380
55600.000000	-12.141448
55700.000000	-12.187442
55800.000000	-12.256634
55900.000000	-12.293555
56000.000000	-12.251771
56100.000000	-12.299112
56200.000000	-12.323628
56300.000000	-12.436829
56400.000000	-12.484885
56500.000000	-12.411913
56600.000000	-12.464435
56700.000000	-12.529369
56800.000000	-12.483295
56900.000000	-12.501880
57000.000000	-12.530982
57100.000000	-12.626135
57200.000000	-12.689241
57300.000000	-12.783876
57400.000000	-12.824543
57500.000000	-12.814815
57600.000000	-12.732104
57700.000000	-12.739007
57800.000000	-12.675704
57900.000000	-12.672096
58000.000000	-12.613278
58100.000000	-12.534174
58200.000000	-12.464947
58300.000000	-12.416359
58400.000000	-12.343822
58500.000000	-12.246645
58600.000000	-12.264256
58700.000000	-12.292610
58800.000000	-12.182712
58900.000000	-11.997714
59000.000000	-11.957518
59100.000000	-11.961131
59200.000000	-12.055055
59300.000000	-12.157895
59400.000000	-12.213829
59500.000000	-12.186030
59600.000000	-12.236409
59700.000000	-12.462828
59800.000000	-12.446147
59900.000000	-12.412677
60000.000000	-12.345024
60100.000000	-12.334382
60200.000000	-12.490458
60300.000000	-12.515289
60400.000000	-12.554821
60500.000000	-12.599467
60600.000000	-12.563307
60700.000000	-12.663929
60800.000000	-12.721104
60900.000000	-12.717397
61000.000000	-12.725156
61100.000000	-12.729422
61200.000000	-12.697115
61300.000000	-12.651752
61400.000000	-12.604779
61500.000000	-12.702269
61600.000000	-12.595396
61700.000000	-12.580048
61800.000000	-12.509455
61900.000000	-12.483317
62000.000000	-12.385995
62100.000000	-12.262478
62200.000000	-12.096498
62300.000000	-12.055661
62400.000000	-12.008765
62500.000000	-12.059228
62600.000000	-12.184304
62700.000000	-12.359136
62800.000000	-12.584460
62900.000000	-12.548978
63000.000000	-12.690576
63100.000000	-12.644553
63200.000000	-12.744725
63300.000000	-12.792841
63400.000000	-12.882532
63500.000000	-12.803386
63600.000000	-12.737727
63700.000000	-12.779093
63800.000000	-12.840650
63900.000000	-12.978021
64000.000000	-12.980465
64100.000000	-13.092102
64200.000000	-13.096086
64300.000000	-12.969157
64400.000000	-13.151074
64500.000000	-13.143549
64600.000000	-13.204062
64700.000000	-13.027936
64800.000000	-13.195826
64900.000000	-13.357454
65000.000000	-13.450957
65100.000000	-13.464772
65200.000000	-13.316890
65300.000000	-13.376249
65400.000000	-13.390681
65500.000000	-13.385002
65600.000000	-13.343567
65700.000000	-13.270859
65800.000000	-13.225688
65900.000000	-13.256708
66000.000000	-13.316348
66100.000000	-13.277916
66200.000000	-13.261491
66300.000000	-13.197681
66400.000000	-13.236642
66500.000000	-13.208798
66600.000000	-13.313129
66700.000000	-13.332598
66800.000000	-13.436554
66900.000000	-13.528350
67000.000000	-13.589697
67100.000000	-13.675097
67200.000000	-13.779226
67300.000000	-13.859116
67400.000000	-13.917101
67500.000000	-13.960376
67600.000000	-13.944498
67700.000000	-13.858416
67800.000000	-13.733697
67900.000000	-13.816383
68000.000000	-13.651678
68100.000000	-13.758604
68200.000000	-13.803771
68300.000000	-13.738894
68400.000000	-13.706404
68500.000000	-13.783710
68600.000000	-13.712523
68700.000000	-13.661882
68800.000000	-13.626720
68900.000000	-13.706714
69000.000000	-13.764570
69100.000000	-13.721153
69200.000000	-13.731314
69300.000000	-13.730511
69400.000000	-13.614152
69500.000000	-13.732486
69600.000000	-13.743815
69700.000000	-13.850935
69800.000000	-13.852451
69900.000000	-13.896402
70000.000000	-13.851436
70100.000000	-13.966813
70200.000000	-14.116521
70300.000000	-14.010770
70400.000000	-14.130066
70500.000000	-14.274157
70600.000000	-14.348625
70700.000000	-14.501164
70800.000000	-14.502140
70900.000000	-14.496727
71000.000000	-14.507043
71100.000000	-14.506030
71200.000000	-14.579697
71300.000000	-14.587273
71400.000000	-14.555051
71500.000000	-14.735467
71600.000000	-14.726075
71700.000000	-14.802051
71800.000000	-14.885299
71900.000000	-14.903643
72000.000000	-14.934952
72100.000000	-14.861526
72200.000000	-14.758428
72300.000000	-14.519540
72400.000000	-14.292780
72500.000000	-14.119481
72600.000000	-14.009901
72700.000000	-13.798076
72800.000000	-13.711564
72900.000000	-13.481552
73000.000000	-13.526817
73100.000000	-13.495706
73200.000000	-13.392856
73300.000000	-13.521793
73400.000000	-13.469660
73500.000000	-13.358858
73600.000000	-13.357403
73700.000000	-13.319475
73800.000000	-13.358492
73900.000000	-13.288467
74000.000000	-13.239088
74100.000000	-13.181032
74200.000000	-13.106608
74300.000000	-13.147398
74400.000000	-13.152768
74500.000000	-13.085180
74600.000000	-13.082234
74700.000000	-13.106781
74800.000000	-13.198653
74900.000000	-13.135361
75000.000000	-13.180655
75100.000000	-13.105294
75200.000000	-13.060320
75300.000000	-13.115004
75400.000000	-13.079400
75500.000000	-12.935469
75600.000000	-12.844085
75700.000000	-12.770465
75800.000000	-12.662659
75900.000000	-12.591489
76000.000000	-12.575037
76100.000000	-12.547144
76200.000000	-12.654160
76300.000000	-12.681544
76400.000000	-12.828475
76500.000000	-12.732066
76600.000000	-12.715086
76700.000000	-12.677802
76800.000000	-12.661113
76900.000000	-12.520464
77000.000000	-12.419420
77100.000000	-12.495419
77200.000000	-12.535393
77300.000000	-12.684254
77400.000000	-12.885580
77500.000000	-12.945703
77600.000000	-12.974639
77700.000000	-13.270955
77800.000000	-13.450837
77900.000000	-13.616880
78000.000000	-13.702060
78100.000000	-13.793880
78200.000000	-13.906802
78300.000000	-13.885050
78400.000000	-14.035710
78500.000000	-14.150529
78600.000000	-14.301822
78700.000000	-14.490838
78800.000000	-14.642851
78900.000000	-14.761681
79000.000000	-14.833692
79100.000000	-14.916616
79200.000000	-15.048925
79300.000000	-14.879508
79400.000000	-14.780441
79500.000000	-14.708249
79600.000000	-14.608632
79700.000000	-14.543467
79800.000000	-14.460808
79900.000000	-14.406146
80000.000000	-14.328276
80100.000000	-14.299561
80200.000000	-14.231887
80300.000000	-14.226206
80400.000000	-14.220050
80500.000000	-14.264704
80600.000000	-14.335339
80700.000000	-14.312503
80800.000000	-14.368410
80900.000000	-14.411285
81000.000000	-14.313113
81100.000000	-14.126709
81200.000000	-13.835305
81300.000000	-13.776250
81400.000000	-13.626195
81500.000000	-13.548653
81600.000000	-13.566750
81700.000000	-13.550190
81800.000000	-13.522659
81900.000000	-13.604139
82000.000000	-13.682020
82100.000000	-13.699460
82200.000000	-13.773474
82300.000000	-13.830183
82400.000000	-13.802222
82500.000000	-13.893287
82600.000000	-13.924578
82700.000000	-13.786532
82800.000000	-13.602316
82900.000000	-13.537904
83000.000000	-13.370490
83100.000000	-13.292888
83200.000000	-13.188127
83300.000000	-13.182866
83400.000000	-13.123809
83500.000000	-13.197590
83600.000000	-13.187100
83700.000000	-12.971242
83800.000000	-12.890229
83900.000000	-12.748399
84000.000000	-12.602120
84100.000000	-12.412430
84200.000000	-12.426625
84300.000000	-12.722279
84400.000000	-12.771770
84500.000000	-12.778133
84600.000000	-12.730493
84700.000000	-12.660317
84800.000000	-12.545093
84900.000000	-12.563419
85000.000000	-12.740247
85100.000000	-12.829159
85200.000000	-12.701699
85300.000000	-12.694566
85400.000000	-12.571018
85500.000000	-12.614551
85600.000000	-12.656903
85700.000000	-12.646803
85800.000000	-12.794316
85900.000000	-12.785216
86000.000000	-12.940090
86100.000000	-13.223423
86200.000000	-13.378577
86300.000000	-13.498162
86400.000000	-13.482252
86500.000000	-13.460152
86600.000000	-13.318770
86700.000000	-13.341339
86800.000000	-13.363027
86900.000000	-13.454116
87000.000000	-13.469253
87100.000000	-13.286160
87200.000000	-13.148147
87300.000000	-13.142410
87400.000000	-13.087617
87500.000000	-13.019539
87600.000000	-13.032544
87700.000000	-13.003764
87800.000000	-13.058416
87900.000000	-13.082657
88000.000000	-13.179861
88100.000000	-13.257430
88200.000000	-13.263312
88300.000000	-13.356298
88400.000000	-13.327021
88500.000000	-13.238970
88600.000000	-13.175965
88700.000000	-13.309861
88800.000000	-13.412343
88900.000000	-13.509269
89000.000000	-13.635851
89100.000000	-13.673652
89200.000000	-13.621959
89300.000000	-13.471749
89400.000000	-13.632686
89500.000000	-13.696873
89600.000000	-13.733512
89700.000000	-13.723635
89800.000000	-13.813345
89900.000000	-13.835891
90000.000000	-13.720182
90100.000000	-13.595482
90200.000000	-13.701106
90300.000000	-13.726351
90400.000000	-13.849764
90500.000000	-13.816622
90600.000000	-13.768253
90700.000000	-13.647267
90800.000000	-13.457611
90900.000000	-13.509798
91000.000000	-13.408711
91100.000000	-13.258005
91200.000000	-13.356142
91300.000000	-13.432600
91400.000000	-13.432185
91500.000000	-13.546851
91600.000000	-13.857651
91700.000000	-13.829297
91800.000000	-13.793704
91900.000000	-13.703653
92000.000000	-13.688797
92100.000000	-13.880440
92200.000000	-14.017012
92300.000000	-14.085900
92400.000000	-14.176856
92500.000000	-14.275573
92600.000000	-14.317398
92700.000000	-14.512827
92800.000000	-14.688484
92900.000000	-14.734714
93000.000000	-14.658641
93100.000000	-14.560452
93200.000000	-14.523879
93300.000000	-14.449192
93400.000000	-14.472622
93500.000000	-14.437131
93600.000000	-14.366234
93700.000000	-14.320390
93800.000000	-14.359462
93900.000000	-14.368994
94000.000000	-14.353301
94100.000000	-14.405566
94200.000000	-14.284773
94300.000000	-14.206321
94400.000000	-13.973292
94500.000000	-14.023898
94600.000000	-14.203883
94700.000000	-14.329444
94800.000000	-14.330414
94900.000000	-14.304804
95000.000000	-14.272885
95100.000000	-14.408632
95200.000000	-14.431907
95300.000000	-14.385727
95400.000000	-14.395152
95500.000000	-14.331997
95600.000000	-14.292686
95700.000000	-14.370574
95800.000000	-14.415946
95900.000000	-14.385680
96000.000000	-14.469664
96100.000000	-14.661668
96200.000000	-14.577417
96300.000000	-14.396772
96400.000000	-14.407640
96500.000000	-14.307929
96600.000000	-14.076618
96700.000000	-14.036615
96800.000000	-14.000657
96900.000000	-13.926498
97000.000000	-13.924346
97100.000000	-13.856022
97200.000000	-13.834044
97300.000000	-13.715200
97400.000000	-13.742574
97500.000000	-13.701273
97600.000000	-13.731453
97700.000000	-13.628822
97800.000000	-13.511497
97900.000000	-13.484098
98000.000000	-13.538829
98100.000000	-13.558636
98200.000000	-13.605330
98300.000000	-13.593453
98400.000000	-13.560464
98500.000000	-13.586020
98600.000000	-13.686442
98700.000000	-13.623276
98800.000000	-13.509495
98900.000000	-13.642397
99000.000000	-13.781093
99100.000000	-13.772230
99200.000000	-13.910044
99300.000000	-13.922740
99400.000000	-14.010215
99500.000000	-13.930567
99600.000000	-13.734093
99700.000000	-13.706696
99800.000000	-13.777183
99900.000000	-13.886182
100000.000000	-13.998939
100100.000000	-13.947428
100200.000000	-14.000245
100300.000000	-14.099965
100400.000000	-14.190889
100500.000000	-14.377759
100600.000000	-14.496001
100700.000000	-14.455794
100800.000000	-14.485256
100900.000000	-14.642904
101000.000000	-14.660574
101100.000000	-14.544494
101200.000000	-14.539223
101300.000000	-14.703125
101400.000000	-14.801851
101500.000000	-14.797707
101600.000000	-14.903917
101700.000000	-14.987883
101800.000000	-15.088241
101900.000000	-15.282551
102000.000000	-15.302349
102100.000000	-15.287187
102200.000000	-15.402289
102300.000000	-15.496708
102400.000000	-15.582230
102500.000000	-15.631707
102600.000000	-15.631600
102700.000000	-15.702604
102800.000000	-15.658020
102900.000000	-15.672885
103000.000000	-15.651889
103100.000000	-15.741361
103200.000000	-15.698411
103300.000000	-15.734777
103400.000000	-15.708701
103500.000000	-15.630387
103600.000000	-15.574365
103700.000000	-15.577586
103800.000000	-15.525412
103900.000000	-15.302546
104000.000000	-15.111184
104100.000000	-15.140746
104200.000000	-15.114900
104300.000000	-15.075951
104400.000000	-15.030911
104500.000000	-15.067295
104600.000000	-15.127344
104700.000000	-15.070603
104800.000000	-15.075798
104900.000000	-14.938385
105000.000000	-14.934609
105100.000000	-14.904698
105200.000000	-14.799513
105300.000000	-14.677010
105400.000000	-14.516294
105500.000000	-14.400732
105600.000000	-14.333451
105700.000000	-14.392518
105800.000000	-14.316965
105900.000000	-14.143361
106000.000000	-13.960771
106100.000000	-13.821327
106200.000000	-13.733611
106300.000000	-13.463354
106400.000000	-13.353811
106500.000000	-13.200487
106600.000000	-12.998772
106700.000000	-12.792926
106800.000000	-12.606616
106900.000000	-12.458520
107000.000000	-12.391446
107100.000000	-12.398668
107200.000000	-12.245567
107300.000000	-12.129569
107400.000000	-12.028951
107500.000000	-11.971387
107600.000000	-11.823914
107700.000000	-11.597958
107800.000000	-11.580889
107900.000000	-11.514509
108000.000000	-11.510616
108100.000000	-11.437518
108200.000000	-11.495490
108300.000000	-11.340538
108400.000000	-11.360917
108500.000000	-11.547475
108600.000000	-11.538814
108700.000000	-11.528812
108800.000000	-11.520919
108900.000000	-11.551787
109000.000000	-11.673230
109100.000000	-11.638164
109200.000000	-11.745396
109300.000000	-12.003801
109400.000000	-12.138404
109500.000000	-12.121318
109600.000000	-12.145603
109700.000000	-12.253604
109800.000000	-12.172567
109900.000000	-12.165301
110000.000000	-12.253060
110100.000000	-12.330627
110200.000000	-12.435214
110300.000000	-12.409246
110400.000000	-12.440091
110500.000000	-12.496407
110600.000000	-12.513535
110700.000000	-12.508763
110800.000000	-12.570755
110900.000000	-12.654881
111000.000000	-12.891286
111100.000000	-13.042237
111200.000000	-13.043704
111300.000000	-13.082082
111400.000000	-13.135463
111500.000000	-13.365371
111600.000000	-13.567481
111700.000000	-13.697216
111800.000000	-13.834491
111900.000000	-13.893896
112000.000000	-13.982693
112100.000000	-13.999762
112200.000000	-14.058459
112300.000000	-14.075806
112400.000000	-14.015776
112500.000000	-13.942188
112600.000000	-14.064612
112700.000000	-14.170917
112800.000000	-14.210736
112900.000000	-14.247995
113000.000000	-14.313628
113100.000000	-14.312348
113200.000000	-14.314075
113300.000000	-14.453456
113400.000000	-14.490425
113500.000000	-14.389161
113600.000000	-14.408553
113700.000000	-14.406121
113800.000000	-14.410774
113900.000000	-14.405322
114000.000000	-14.411192
114100.000000	-14.544137
114200.000000	-14.507672
114300.000000	-14.421827
114400.000000	-14.174320
114500.000000	-14.065100
114600.000000	-14.022241
114700.000000	-13.957471
114800.000000	-13.900025
114900.000000	-13.938303
115000.000000	-13.830302
115100.000000	-13.824248
115200.000000	-13.792267
115300.000000	-13.915862
115400.000000	-14.035779
115500.000000	-14.026198
115600.000000	-14.083839
115700.000000	-14.158108
115800.000000	-14.158048
115900.000000	-14.129860
116000.000000	-14.088677
116100.000000	-14.075912
116200.000000	-14.135297
116300.000000	-14.313106
116400.000000	-14.339574
116500.000000	-14.388374
116600.000000	-14.434294
116700.000000	-14.517342
116800.000000	-14.495301
116900.000000	-14.452084
117000.000000	-14.468141
117100.000000	-14.495280
117200.000000	-14.575127
117300.000000	-14.728092
117400.000000	-14.821256
117500.000000	-15.001818
117600.000000	-14.978260
117700.000000	-14.934483
117800.000000	-14.950030
117900.000000	-14.950565
118000.000000	-14.927206
118100.000000	-15.002242
118200.000000	-14.971822
118300.000000	-14.974012
118400.000000	-14.960642
118500.000000	-15.096583
118600.000000	-15.114546
118700.000000	-15.107899
118800.000000	-15.060042
118900.000000	-14.942606
119000.000000	-14.750111
119100.000000	-14.507790
119200.000000	-14.318058
119300.000000	-14.143474
119400.000000	-14.177073
119500.000000	-14.257746
119600.000000	-14.390621
119700.000000	-14.436765
119800.000000	-14.521534
119900.000000	-14.519690
120000.000000	-14.463270
120100.000000	-14.512502
120200.000000	-14.411841
120300.000000	-14.206527
120400.000000	-14.102829
120500.000000	-14.016463
120600.000000	-13.937859
120700.000000	-13.937045
120800.000000	-13.888586
120900.000000	-13.800682
121000.000000	-13.601770
121100.000000	-13.672506
121200.000000	-13.692679
121300.000000	-13.738820
121400.000000	-13.777276
121500.000000	-13.700037
121600.000000	-13.505032
121700.000000	-13.554331
121800.000000	-13.611033
121900.000000	-13.697932
122000.000000	-13.703716
122100.000000	-13.713107
122200.000000	-13.656858
122300.000000	-13.599651
122400.000000	-13.566784
122500.000000	-13.480904
122600.000000	-13.463838
122700.000000	-13.572873
122800.000000	-13.443805
122900.000000	-13.409802
123000.000000	-13.448520
123100.000000	-13.488664
123200.000000	-13.556114
123300.000000	-13.527087
123400.000000	-13.604713
123500.000000	-13.548183
123600.000000	-13.478760
123700.000000	-13.478900
123800.000000	-13.551788
123900.000000	-13.688656
124000.000000	-13.929892
124100.000000	-14.050304
124200.000000	-14.229378
124300.000000	-14.441642
124400.000000	-14.593213
124500.000000	-14.658497
124600.000000	-14.577383
124700.000000	-14.415500
124800.000000	-14.250526
124900.000000	-14.089172
125000.000000	-13.996159
125100.000000	-13.825246
125200.000000	-13.793574
125300.000000	-13.750370
125400.000000	-13.586194
125500.000000	-13.535581
125600.000000	-13.431953
125700.000000	-13.361716
125800.000000	-13.468264
125900.000000	-13.595898
126000.000000	-13.814467
126100.000000	-13.798421
126200.000000	-13.762591
126300.000000	-13.665535
126400.000000	-13.599197
126500.000000	-13.563893
126600.000000	-13.658074
126700.000000	-13.661555
126800.000000	-13.715115
126900.000000	-13.707760
127000.000000	-13.694501
127100.000000	-13.671536
127200.000000	-13.579726
127300.000000	-13.498295
127400.000000	-13.385348
127500.000000	-13.272162
127600.000000	-13.246367
127700.000000	-13.146851
127800.000000	-13.205944
127900.000000	-13.222464
128000.000000	-13.126700
128100.000000	-12.965943
128200.000000	-12.864978
128300.000000	-12.816792
128400.000000	-12.700523
128500.000000	-12.620130
128600.000000	-12.612923
128700.000000	-12.580239
128800.000000	-12.516163
128900.000000	-12.419616
129000.000000	-12.263782
129100.000000	-12.182450
129200.000000	-12.101581
129300.000000	-11.938105
129400.000000	-11.858597
129500.000000	-11.804163
129600.000000	-11.723436
129700.000000	-11.794569
129800.000000	-11.831107
129900.000000	-11.919335
130000.000000	-11.964740
130100.000000	-11.941839
130200.000000	-12.005403
130300.000000	-12.157358
130400.000000	-12.268030
130500.000000	-12.379422
130600.000000	-12.498660
130700.000000	-12.499220
130800.000000	-12.408773
130900.000000	-12.263180
131000.000000	-12.202061
131100.000000	-12.260357
131200.000000	-12.327987
131300.000000	-12.322528
131400.000000	-12.344578
131500.000000	-12.358049
131600.000000	-12.340007
131700.000000	-12.219211
131800.000000	-12.025271
131900.000000	-11.900610
132000.000000	-11.810961
132100.000000	-11.762956
132200.000000	-11.745959
132300.000000	-11.772097
132400.000000	-11.935804
132500.000000	-11.944047
132600.000000	-12.046457
132700.000000	-12.268975
132800.000000	-12.212510
132900.000000	-12.271710
133000.000000	-12.241645
133100.000000	-12.298584
133200.000000	-12.354271
133300.000000	-12.493183
133400.000000	-12.563321
133500.000000	-12.656719
133600.000000	-12.750898
133700.000000	-12.910708
133800.000000	-12.964968
133900.000000	-13.058967
134000.000000	-13.061745
134100.000000	-13.056813
134200.000000	-13.052472
134300.000000	-13.110491
134400.000000	-13.125287
134500.000000	-13.127091
134600.000000	-13.200236
134700.000000	-13.313390
134800.000000	-13.416079
134900.000000	-13.428459
135000.000000	-13.437658
135100.000000	-13.632439
135200.000000	-13.652279
135300.000000	-13.621049
135400.000000	-13.596329
135500.000000	-13.409480
135600.000000	-13.289645
135700.000000	-13.264403
135800.000000	-13.319494
135900.000000	-13.282844
136000.000000	-13.218932
136100.000000	-13.093119
136200.000000	-13.040997
136300.000000	-13.011973
136400.000000	-12.965112
136500.000000	-12.932347
136600.000000	-12.869231
136700.000000	-12.849325
136800.000000	-13.051252
136900.000000	-13.228554
137000.000000	-13.267327
137100.000000	-13.323271
137200.000000	-13.362743
137300.000000	-13.343710
137400.000000	-13.301824
137500.000000	-13.405748
137600.000000	-13.366834
137700.000000	-13.133111
137800.000000	-13.164430
137900.000000	-13.135294
138000.000000	-13.124934
138100.000000	-13.116825
138200.000000	-13.062969
138300.000000	-13.046829
138400.000000	-13.078536
138500.000000	-12.969243
138600.000000	-12.917019
138700.000000	-12.904722
138800.000000	-12.903415
138900.000000	-12.882218
139000.000000	-12.952235
139100.000000	-13.112004
139200.000000	-13.197156
139300.000000	-13.241984
139400.000000	-13.258624
139500.000000	-13.269231
139600.000000	-13.343012
139700.000000	-13.303590
139800.000000	-13.345936
139900.000000	-13.459667
140000.000000	-13.543255
140100.000000	-13.387172
140200.000000	-13.419500
140300.000000	-13.531656
140400.000000	-13.639519
140500.000000	-13.768545
140600.000000	-13.959908
140700.000000	-14.065022
140800.000000	-14.132225
140900.000000	-14.293438
141000.000000	-14.425548
141100.000000	-14.326409
141200.000000	-14.292739
141300.000000	-14.340218
141400.000000	-14.474063
141500.000000	-14.549056
141600.000000	-14.472558
141700.000000	-14.494408
141800.000000	-14.346227
141900.000000	-14.287789
142000.000000	-14.364384
142100.000000	-14.514071
142200.000000	-14.501102
142300.000000	-14.558572
142400.000000	-14.525992
142500.000000	-14.518129
142600.000000	-14.526480
142700.000000	-14.650953
142800.000000	-14.692333
142900.000000	-14.715966
143000.000000	-14.786323
143100.000000	-14.786455
143200.000000	-14.798319
143300.000000	-14.748488
143400.000000	-14.656674
143500.000000	-14.703717
143600.000000	-14.702648
143700.000000	-14.611246
143800.000000	-14.582097
143900.000000	-14.571006
144000.000000	-14.507707
144100.000000	-14.388688
144200.000000	-14.289290
144300.000000	-14.223030
144400.000000	-14.166433
144500.000000	-14.145433
144600.000000	-14.070916
144700.000000	-14.091831
144800.000000	-14.075946
144900.000000	-14.048974
145000.000000	-14.033486
145100.000000	-14.107947
145200.000000	-14.140816
145300.000000	-14.039834
145400.000000	-13.985801
145500.000000	-14.038769
145600.000000	-13.986392
145700.000000	-13.944517
145800.000000	-13.912368
145900.000000	-13.868818
146000.000000	-13.811202
146100.000000	-13.981781
146200.000000	-14.049698
146300.000000	-14.022045
146400.000000	-14.019339
146500.000000	-14.017838
146600.000000	-14.140189
146700.000000	-14.211672
146800.000000	-14.262623
146900.000000	-14.176901
147000.000000	-14.118337
147100.000000	-13.955678
147200.000000	-13.986068
147300.000000	-14.001555
147400.000000	-14.058720
147500.000000	-14.147705
147600.000000	-14.200082
147700.000000	-14.135787
147800.000000	-14.147873
147900.000000	-14.056668
148000.000000	-14.019323
148100.000000	-14.042201
148200.000000	-14.023578
148300.000000	-14.059317
148400.000000	-14.115190
148500.000000	-14.081736
148600.000000	-14.135162
148700.000000	-14.195710
148800.000000	-14.245284
148900.000000	-14.271172
149000.000000	-14.246121
149100.000000	-14.293245
149200.000000	-14.324350
149300.000000	-14.406519
149400.000000	-14.513601
149500.000000	-14.638265
149600.000000	-14.677051
149700.000000	-14.605254
149800.000000	-14.590590
149900.000000	-14.639135
150000.000000	-14.650279
150100.000000	-14.705760
150200.000000	-14.748519
150300.000000	-14.832634
150400.000000	-14.731755
150500.000000	-14.646302
150600.000000	-14.547814
150700.000000	-14.461120
150800.000000	-14.387894
150900.000000	-14.421667
151000.000000	-14.486781
151100.000000	-14.404512
151200.000000	-14.246119
151300.000000	-14.146432
151400.000000	-13.976183
151500.000000	-13.824820
151600.000000	-13.918022
151700.000000	-13.845052
151800.000000	-13.716459
151900.000000	-13.623770
152000.000000	-13.566993
152100.000000	-13.537585
152200.000000	-13.483344
152300.000000	-13.520734
152400.000000	-13.509160
152500.000000	-13.404896
152600.000000	-13.436281
152700.000000	-13.413921
152800.000000	-13.398746
152900.000000	-13.557208
153000.000000	-13.654172
153100.000000	-13.598703
153200.000000	-13.568025
153300.000000	-13.442761
153400.000000	-13.298211
153500.000000	-13.198155
153600.000000	-12.963430
153700.000000	-12.757747
153800.000000	-12.793159
153900.000000	-12.809930
154000.000000	-12.906209
154100.000000	-12.956811
154200.000000	-12.933748
154300.000000	-12.791937
154400.000000	-12.562047
154500.000000	-12.347398
154600.000000	-12.263730
154700.000000	-12.275064
154800.000000	-12.175780
154900.000000	-12.045979
155000.000000	-11.977486
155100.000000	-11.930064
155200.000000	-11.787538
155300.000000	-11.768598
155400.000000	-11.870894
155500.000000	-11.964080
155600.000000	-11.969556
155700.000000	-12.059860
155800.000000	-12.108853
155900.000000	-12.100758
156000.000000	-11.932547
156100.000000	-11.925294
156200.000000	-12.091620
156300.000000	-12.290901
156400.000000	-12.439097
156500.000000	-12.502121
156600.000000	-12.360569
156700.000000	-12.378781
156800.000000	-12.486664
156900.000000	-12.674824
157000.000000	-12.731825
157100.000000	-12.820474
157200.000000	-12.852619
157300.000000	-12.819320
157400.000000	-12.812925
157500.000000	-12.881093
157600.000000	-12.867028
157700.000000	-12.951598
157800.000000	-13.046765
157900.000000	-12.887608
158000.000000	-12.768432
158100.000000	-12.749387
158200.000000	-12.764667
158300.000000	-12.798636
158400.000000	-12.911945
158500.000000	-13.004007
158600.000000	-13.145940
158700.000000	-13.237870
158800.000000	-13.139044
158900.000000	-13.093596
159000.000000	-13.026809
159100.000000	-12.972687
159200.000000	-12.984375
159300.000000	-13.079528
159400.000000	-13.203028
159500.000000	-13.295241
159600.000000	-13.282705
159700.000000	-13.275427
159800.000000	-13.263590
159900.000000	-13.277917
160000.000000	-13.384191
160100.000000	-13.392428
160200.000000	-13.559874
160300.000000	-13.516858
160400.000000	-13.595955
160500.000000	-13.478077
160600.000000	-13.486642
160700.000000	-13.381203
160800.000000	-13.238236
160900.000000	-13.162971
161000.000000	-13.288764
161100.000000	-13.418240
161200.000000	-13.396606
161300.000000	-13.248953
161400.000000	-13.202692
161500.000000	-13.287171
161600.000000	-13.354717
161700.000000	-13.353601
161800.000000	-13.245592
161900.000000	-13.190211
162000.000000	-13.267697
162100.000000	-13.240585
162200.000000	-13.290914
162300.000000	-13.303792
162400.000000	-13.309517
162500.000000	-13.229056
162600.000000	-13.181976
162700.000000	-13.214154
162800.000000	-13.104402
162900.000000	-13.206657
163000.000000	-13.363928
163100.000000	-13.434905
163200.000000	-13.502123
163300.000000	-13.631773
163400.000000	-13.729393
163500.000000	-13.787570
163600.000000	-13.864076
163700.000000	-13.890954
163800.000000	-13.971148
163900.000000	-14.003519
164000.000000	-14.042144
164100.000000	-14.048135
164200.000000	-14.104806
164300.000000	-14.174007
164400.000000	-14.269684
164500.000000	-14.403446
164600.000000	-14.513985
164700.000000	-14.514032
164800.000000	-14.674544
164900.000000	-14.792391
165000.000000	-14.899001
165100.000000	-14.866696
165200.000000	-14.794248
165300.000000	-14.892273
165400.000000	-14.810010
165500.000000	-14.860513
165600.000000	-14.859211
165700.000000	-14.921632
165800.000000	-15.101348
165900.000000	-15.194277
166000.000000	-15.197458
166100.000000	-15.100438
166200.000000	-15.143528
166300.000000	-15.178007
166400.000000	-15.254849
166500.000000	-15.345568
166600.000000	-15.433383
166700.000000	-15.499352
166800.000000	-15.745768
166900.000000	-15.845556
167000.000000	-15.842255
167100.000000	-15.898551
167200.000000	-15.955136
167300.000000	-15.957081
167400.000000	-15.967144
167500.000000	-16.011304
167600.000000	-16.089802
167700.000000	-16.099028
167800.000000	-16.212939
167900.000000	-16.316127
168000.000000	-16.346682
168100.000000	-16.232598
168200.000000	-16.053922
168300.000000	-16.053166
168400.000000	-16.035299
168500.000000	-16.157456
168600.000000	-16.240639
168700.000000	-16.366545
168800.000000	-16.311172
168900.000000	-16.399092
169000.000000	-16.471452
169100.000000	-16.652031
169200.000000	-16.785503
169300.000000	-16.591217
169400.000000	-16.428981
169500.000000	-16.257700
169600.000000	-16.258672
169700.000000	-16.307690
169800.000000	-16.334159
169900.000000	-16.249701
170000.000000	-16.158846
170100.000000	-16.222856
170200.000000	-16.283842
170300.000000	-16.348424
170400.000000	-16.404920
170500.000000	-16.479033
170600.000000	-16.633093
170700.000000	-16.747651
170800.000000	-16.769059
170900.000000	-16.764657
171000.000000	-16.666114
171100.000000	-16.552050
171200.000000	-16.378301
171300.000000	-16.307774
171400.000000	-16.145778
171500.000000	-15.981373
171600.000000	-15.998375
171700.000000	-15.790170
171800.000000	-15.596583
171900.000000	-15.567962
172000.000000	-15.474986
172100.000000	-15.504432
172200.000000	-15.494064
172300.000000	-15.612058
172400.000000	-15.612127
172500.000000	-15.694950
172600.000000	-15.718587
172700.000000	-15.635647
172800.000000	-15.622846
172900.000000	-15.682031
173000.000000	-15.678919
173100.000000	-15.797577
173200.000000	-15.907684
173300.000000	-15.761201
173400.000000	-15.618950
173500.000000	-15.503052
173600.000000	-15.326953
173700.000000	-15.231519
173800.000000	-15.199803
173900.000000	-15.076731
174000.000000	-14.992672
174100.000000	-14.835971
174200.000000	-14.685272
174300.000000	-14.833482
174400.000000	-15.017012
174500.000000	-15.108004
174600.000000	-15.150298
174700.000000	-15.177205
174800.000000	-15.123273
174900.000000	-15.134917
175000.000000	-15.112154
175100.000000	-15.043388
175200.000000	-14.957776
175300.000000	-14.869704
175400.000000	-14.917196
175500.000000	-14.903203
175600.000000	-14.820162
175700.000000	-14.714717
175800.000000	-14.612307
175900.000000	-14.424989
176000.000000	-14.365609
176100.000000	-14.484889
176200.000000	-14.724897
176300.000000	-14.875924
176400.000000	-15.050650
176500.000000	-15.119705
176600.000000	-15.101489
176700.000000	-15.214885
176800.000000	-15.241856
176900.000000	-15.169820
177000.000000	-15.196667
177100.000000	-15.235634
177200.000000	-15.298146
177300.000000	-15.159441
177400.000000	-15.102005
177500.000000	-14.958545
177600.000000	-14.790146
177700.000000	-14.560420
177800.000000	-14.523043
177900.000000	-14.407066
178000.000000	-14.350298
178100.000000	-14.322467
178200.000000	-14.398443
178300.000000	-14.571928
178400.000000	-14.669861
178500.000000	-14.712002
178600.000000	-14.864253
178700.000000	-14.868452
178800.000000	-14.788983
178900.000000	-14.639954
179000.000000	-14.515582
179100.000000	-14.540466
179200.000000	-14.437582
179300.000000	-14.278680
179400.000000	-14.078723
179500.000000	-14.065728
179600.000000	-14.050258
179700.000000	-13.916167
179800.000000	-13.775148
179900.000000	-13.696179
180000.000000	-13.680701
180100.000000	-13.740164
180200.000000	-13.715863
180300.000000	-13.727956
180400.000000	-13.640706
180500.000000	-13.570163
180600.000000	-13.578445
180700.000000	-13.581805
180800.000000	-13.548491
180900.000000	-13.580640
181000.000000	-13.581901
181100.000000	-13.513457
181200.000000	-13.351060
181300.000000	-13.339725
181400.000000	-13.253142
181500.000000	-13.337269
181600.000000	-13.221911
181700.000000	-13.180758
181800.000000	-13.100152
181900.000000	-12.988701
182000.000000	-12.861953
182100.000000	-12.696057
182200.000000	-12.555069
182300.000000	-12.461266
182400.000000	-12.323375
182500.000000	-12.460612
182600.000000	-12.608544
182700.000000	-12.861771
182800.000000	-12.904489
182900.000000	-12.843977
183000.000000	-12.818354
183100.000000	-12.791095
183200.000000	-12.777876
183300.000000	-12.785588
183400.000000	-12.828805
183500.000000	-12.857545
183600.000000	-12.818871
183700.000000	-12.941650
183800.000000	-13.120359
183900.000000	-13.371318
184000.000000	-13.481342
184100.000000	-13.374514
184200.000000	-13.434301
184300.000000	-13.611522
184400.000000	-13.800328
184500.000000	-13.687839
184600.000000	-13.711683
184700.000000	-13.879659
184800.000000	-14.056977
184900.000000	-14.249200
185000.000000	-14.267273
185100.000000	-14.233185
185200.000000	-14.351107
185300.000000	-14.360393
185400.000000	-14.513625
185500.000000	-14.599954
185600.000000	-14.631960
185700.000000	-14.719597
185800.000000	-14.697711
185900.000000	-14.796049
186000.000000	-14.897953
186100.000000	-14.954606
186200.000000	-14.894730
186300.000000	-14.775445
186400.000000	-14.739655
186500.000000	-14.664668
186600.000000	-14.818540
186700.000000	-14.996444
186800.000000	-15.193242
186900.000000	-15.410533
187000.000000	-15.620999
187100.000000	-15.817394
187200.000000	-15.942228
187300.000000	-16.019565
187400.000000	-16.284302
187500.000000	-16.342217
187600.000000	-16.328930
187700.000000	-16.443096
187800.000000	-16.377092
187900.000000	-16.425255
188000.000000	-16.531459
188100.000000	-16.692129
188200.000000	-16.780154
188300.000000	-16.639948
188400.000000	-16.539417
188500.000000	-16.339670
188600.000000	-16.286710
188700.000000	-16.134498
188800.000000	-16.145883
188900.000000	-16.140103
189000.000000	-16.244060
189100.000000	-16.404251
189200.000000	-16.510467
189300.000000	-16.500202
189400.000000	-16.429510
189500.000000	-16.585701
189600.000000	-16.496862
189700.000000	-16.470652
189800.000000	-16.403331
189900.000000	-16.345843
190000.000000	-16.412478
190100.000000	-16.512552
190200.000000	-16.423556
190300.000000	-16.397926
190400.000000	-16.227911
190500.000000	-16.199280
190600.000000	-16.216373
190700.000000	-16.201828
190800.000000	-16.366259
190900.000000	-16.574817
191000.000000	-16.816803
191100.000000	-16.944559
191200.000000	-17.129124
191300.000000	-17.168336
191400.000000	-17.181514
191500.000000	-17.184194
191600.000000	-17.177312
191700.000000	-17.084680
191800.000000	-17.062917
191900.000000	-16.881672
192000.000000	-16.705497
192100.000000	-16.512779
192200.000000	-16.505166
192300.000000	-16.566059
192400.000000	-16.532531
192500.000000	-16.571405
192600.000000	-16.598397
192700.000000	-16.585885
192800.000000	-16.618878
192900.000000	-16.608365
193000.000000	-16.550170
193100.000000	-16.535865
193200.000000	-16.572242
193300.000000	-16.758483
193400.000000	-16.808721
193500.000000	-16.861809
193600.000000	-17.045985
193700.000000	-17.234547
193800.000000	-17.313350
193900.000000	-17.333626
194000.000000	-17.382672
194100.000000	-17.331734
194200.000000	-17.241471
194300.000000	-17.220191
194400.000000	-17.275294
194500.000000	-17.181685
194600.000000	-17.162139
194700.000000	-17.161179
194800.000000	-17.146021
194900.000000	-17.083914
195000.000000	-17.090369
195100.000000	-16.917304
195200.000000	-16.924793
195300.000000	-16.827008
195400.000000	-16.886334
195500.000000	-16.924755
195600.000000	-16.875123
195700.000000	-16.733443
195800.000000	-16.624675
195900.000000	-16.360149
196000.000000	-16.202258
196100.000000	-16.143123
196200.000000	-16.068921
196300.000000	-16.146708
196400.000000	-16.060172
196500.000000	-15.903646
196600.000000	-15.843698
196700.000000	-15.854735
196800.000000	-15.952399
196900.000000	-16.027716
197000.000000	-16.107000
197100.000000	-16.139261
197200.000000	-15.949573
197300.000000	-15.851862
197400.000000	-15.779338
197500.000000	-15.691474
197600.000000	-15.628751
197700.000000	-15.510266
197800.000000	-15.592059
197900.000000	-15.657664
198000.000000	-15.628600
198100.000000	-15.659661
198200.000000	-15.685260
198300.000000	-15.643973
198400.000000	-15.621783
198500.000000	-15.731474
198600.000000	-15.492931
198700.000000	-15.261046
198800.000000	-15.151592
198900.000000	-15.049831
199000.000000	-14.921506
199100.000000	-14.883673
199200.000000	-14.956584
199300.000000	-14.962941
199400.000000	-14.889454
199500.000000	-14.857876
199600.000000	-14.864162
199700.000000	-14.779995
199800.000000	-14.801773
199900.000000	-14.665656
200000.000000	-14.628577
200100.000000	-14.638124
200200.000000	-14.596592
200300.000000	-14.719099
200400.000000	-14.738435
200500.000000	-14.654251
200600.000000	-14.700095
200700.000000	-14.833754
200800.000000	-14.899994
200900.000000	-14.966073
201000.000000	-14.843034
201100.000000	-14.771989
201200.000000	-14.757035
201300.000000	-14.679477
201400.000000	-14.704454
201500.000000	-14.883632
201600.000000	-14.818434
201700.000000	-14.752631
201800.000000	-14.664918
201900.000000	-14.657162
202000.000000	-14.540376
202100.000000	-14.544644
202200.000000	-14.798635
202300.000000	-14.915415
202400.000000	-14.811645
202500.000000	-14.681845
202600.000000	-14.672712
202700.000000	-14.721162
202800.000000	-14.670000
202900.000000	-14.703854
203000.000000	-14.748783
203100.000000	-14.664339
203200.000000	-14.440101
203300.000000	-14.269744
203400.000000	-14.225500
203500.000000	-14.233597
203600.000000	-14.360727
203700.000000	-14.485696
203800.000000	-14.419518
203900.000000	-14.489012
204000.000000	-14.468765
204100.000000	-14.501544
204200.000000	-14.503646
204300.000000	-14.503301
204400.000000	-14.557162
204500.000000	-14.617796
204600.000000	-14.642048
204700.000000	-14.653566
204800.000000	-14.610714
204900.000000	-14.701895
205000.000000	-14.636539
205100.000000	-14.668725
205200.000000	-14.709123
205300.000000	-14.632127
205400.000000	-14.557611
205500.000000	-14.537191
205600.000000	-14.419903
205700.000000	-14.330387
205800.000000	-14.229377
205900.000000	-14.207616
206000.000000	-14.340767
206100.000000	-14.428240
206200.000000	-14.528150
206300.000000	-14.529843
206400.000000	-14.558255
206500.000000	-14.603505
206600.000000	-14.801645
206700.000000	-14.993800
206800.000000	-15.030100
206900.000000	-15.275171
207000.000000	-15.484086
207100.000000	-15.424412
207200.000000	-15.138390
207300.000000	-14.973874
207400.000000	-15.101169
207500.000000	-14.921154
207600.000000	-14.810421
207700.000000	-14.612676
207800.000000	-14.396790
207900.000000	-14.148454
208000.000000	-13.986477
208100.000000	-13.899834
208200.000000	-14.056443
208300.000000	-14.041981
208400.000000	-14.179931
208500.000000	-14.204490
208600.000000	-14.078915
208700.000000	-13.951147
208800.000000	-14.006594
208900.000000	-13.798202
209000.000000	-13.794843
209100.000000	-13.884188
209200.000000	-13.779371
209300.000000	-13.570564
209400.000000	-13.438756
209500.000000	-13.476376
209600.000000	-13.345346
209700.000000	-13.351836
209800.000000	-13.483587
209900.000000	-13.590602
210000.000000	-13.598133
210100.000000	-13.592164
210200.000000	-13.566474
210300.000000	-13.573880
210400.000000	-13.504794
210500.000000	-13.543769
210600.000000	-13.592498
210700.000000	-13.618695
210800.000000	-13.667783
210900.000000	-13.714587
211000.000000	-13.724541
211100.000000	-13.736750
211200.000000	-13.763839
211300.000000	-13.757156
211400.000000	-13.746419
211500.000000	-13.617518
211600.000000	-13.484338
211700.000000	-13.413473
211800.000000	-13.194517
211900.000000	-12.958364
212000.000000	-12.770553
212100.000000	-12.699143
212200.000000	-12.739454
212300.000000	-12.717673
212400.000000	-12.739258
212500.000000	-13.024965
212600.000000	-13.063773
212700.000000	-13.189693
212800.000000	-13.284701
212900.000000	-13.476667
213000.000000	-13.575087
213100.000000	-13.650933
213200.000000	-13.564471
213300.000000	-13.662213
213400.000000	-13.583039
213500.000000	-13.510065
213600.000000	-13.602174
213700.000000	-13.641861
213800.000000	-13.580886
213900.000000	-13.715385
214000.000000	-13.765328
214100.000000	-13.769401
214200.000000	-13.879354
214300.000000	-14.161147
214400.000000	-14.332947
214500.000000	-14.331714
214600.000000	-14.401754
214700.000000	-14.379954
214800.000000	-14.259487
214900.000000	-14.256426
215000.000000	-14.241350
215100.000000	-14.295786
215200.000000	-14.347242
215300.000000	-14.390258
215400.000000	-14.401781
215500.000000	-14.357081
215600.000000	-14.314791
215700.000000	-14.517289
215800.000000	-14.607307
215900.000000	-14.694469
216000.000000	-14.688827
216100.000000	-14.673397
216200.000000	-14.577468
216300.000000	-14.715092
216400.000000	-14.702552
216500.000000	-14.729913
216600.000000	-14.812777
216700.000000	-14.805074
216800.000000	-14.875632
216900.000000	-14.867099
217000.000000	-14.898201
217100.000000	-14.959630
217200.000000	-15.036594
217300.000000	-15.026926
217400.000000	-14.957361
217500.000000	-14.826697
217600.000000	-14.848870
217700.000000	-14.934836
217800.000000	-14.923286
217900.000000	-14.923595
218000.000000	-14.918981
218100.000000	-14.853124
218200.000000	-14.968014
218300.000000	-14.958507
218400.000000	-14.961173
218500.000000	-14.993378
218600.000000	-14.862917
218700.000000	-14.842275
218800.000000	-14.857221
218900.000000	-14.903472
219000.000000	-14.907749
219100.000000	-14.706068
219200.000000	-14.653039
219300.000000	-14.504540
219400.000000	-14.382048
219500.000000	-14.342761
219600.000000	-14.346115
219700.000000	-14.331785
219800.000000	-14.283891
219900.000000	-14.177239
220000.000000	-14.214741
220100.000000	-14.183368
220200.000000	-14.094952
220300.000000	-14.011206
220400.000000	-14.063674
220500.000000	-14.037587
220600.000000	-14.060376
220700.000000	-13.772245
220800.000000	-13.642775
220900.000000	-13.463474
221000.000000	-13.376022
221100.000000	-13.265163
221200.000000	-13.262560
221300.000000	-13.103802
221400.000000	-13.134439
221500.000000	-13.186428
221600.000000	-13.078714
221700.000000	-12.990848
221800.000000	-13.070334
221900.000000	-13.175716
222000.000000	-13.185917
222100.000000	-13.337631
222200.000000	-13.445989
222300.000000	-13.627144
222400.000000	-13.667529
222500.000000	-13.798318
222600.000000	-13.783695
222700.000000	-13.695303
222800.000000	-13.870025
222900.000000	-13.835054
223000.000000	-13.893578
223100.000000	-13.979419
223200.000000	-13.948847
223300.000000	-13.974463
223400.000000	-13.957081
223500.000000	-14.009704
223600.000000	-13.993943
223700.000000	-13.970417
223800.000000	-13.935795
223900.000000	-13.809001
224000.000000	-13.734037
224100.000000	-13.738298
224200.000000	-13.687273
224300.000000	-13.669816
224400.000000	-13.673408
224500.000000	-13.782899
224600.000000	-13.787573
224700.000000	-13.856179
224800.000000	-14.008990
224900.000000	-14.055412
225000.000000	-14.008569
225100.000000	-13.998202
225200.000000	-14.024173
225300.000000	-14.101922
225400.000000	-14.131798
225500.000000	-14.266656
225600.000000	-14.301069
225700.000000	-14.317005
225800.000000	-14.217253
225900.000000	-14.226607
226000.000000	-14.267920
226100.000000	-14.436897
226200.000000	-14.408919
226300.000000	-14.529095
226400.000000	-14.686331
226500.000000	-14.726602
226600.000000	-14.765692
226700.000000	-14.839654
226800.000000	-14.872432
226900.000000	-14.741300
227000.000000	-14.788981
227100.000000	-14.773386
227200.000000	-14.752895
227300.000000	-14.797224
227400.000000	-14.835634
227500.000000	-14.781961
227600.000000	-14.822497
227700.000000	-14.858662
227800.000000	-14.765278
227900.000000	-14.675085
228000.000000	-14.596255
228100.000000	-14.491675
228200.000000	-14.422496
228300.000000	-14.400313
228400.000000	-14.349066
228500.000000	-14.331942
228600.000000	-14.482400
228700.000000	-14.633453
228800.000000	-14.682573
228900.000000	-14.796396
229000.000000	-14.851663
229100.000000	-14.930165
229200.000000	-14.970970
229300.000000	-15.110300
229400.000000	-15.124718
229500.000000	-15.102675
229600.000000	-15.158430
229700.000000	-15.101011
229800.000000	-14.842553
229900.000000	-14.812054
230000.000000	-14.801439
230100.000000	-14.779416
230200.000000	-14.812635
230300.000000	-14.832815
230400.000000	-14.763970
230500.000000	-14.669240
230600.000000	-14.618786
230700.000000	-14.616342
230800.000000	-14.727867
230900.000000	-14.802715
231000.000000	-14.723958
231100.000000	-14.623917
231200.000000	-14.519275
231300.000000	-14.394012
231400.000000	-14.226188
231500.000000	-13.983330
231600.000000	-13.683089
231700.000000	-13.398079
231800.000000	-13.316607
231900.000000	-13.395478
232000.000000	-13.404680
232100.000000	-13.375128
232200.000000	-13.324165
232300.000000	-13.289023
232400.000000	-13.216183
232500.000000	-13.166773
232600.000000	-13.183025
232700.000000	-13.141363
232800.000000	-13.046426
232900.000000	-13.095914
233000.000000	-13.030147
233100.000000	-12.985010
233200.000000	-12.993536
233300.000000	-13.006999
233400.000000	-13.019096
233500.000000	-12.961168
233600.000000	-12.926263
233700.000000	-12.788603
233800.000000	-12.644044
233900.000000	-12.426013
234000.000000	-12.172203
234100.000000	-11.996202
234200.000000	-11.935124
234300.000000	-11.755675
234400.000000	-11.806657
234500.000000	-11.736304
234600.000000	-11.637077
234700.000000	-11.641510
234800.000000	-11.761772
234900.000000	-11.712070
235000.000000	-11.731554
235100.000000	-11.697417
235200.000000	-11.622218
235300.000000	-11.586542
235400.000000	-11.554573
235500.000000	-11.569440
235600.000000	-11.562961
235700.000000	-11.588938
235800.000000	-11.513473
235900.000000	-11.470426
236000.000000	-11.434355
236100.000000	-11.376402
236200.000000	-11.411139
236300.000000	-11.449090
236400.000000	-11.480014
236500.000000	-11.581864
236600.000000	-11.792150
236700.000000	-11.951860
236800.000000	-11.863537
236900.000000	-11.893215
237000.000000	-11.820152
237100.000000	-11.715734
237200.000000	-11.594884
237300.000000	-11.459357
237400.000000	-11.344704
237500.000000	-11.307667
237600.000000	-11.163472
237700.000000	-11.157048
237800.000000	-11.181336
237900.000000	-11.037435
238000.000000	-11.069819
238100.000000	-11.099478
238200.000000	-11.038132
238300.000000	-10.937712
238400.000000	-10.888937
238500.000000	-10.940980
238600.000000	-10.836754
238700.000000	-10.834439
238800.000000	-10.968330
238900.000000	-11.142101
239000.000000	-11.342085
239100.000000	-11.471461
239200.000000	-11.622666
239300.000000	-11.734378
239400.000000	-11.690422
239500.000000	-11.709661
239600.000000	-11.804241
239700.000000	-11.806605
239800.000000	-11.774656
239900.000000	-11.954793
240000.000000	-11.979245
240100.000000	-12.024957
240200.000000	-11.962239
240300.000000	-11.869642
240400.000000	-11.859152
240500.000000	-11.828274
240600.000000	-11.928390
240700.000000	-11.842358
240800.000000	-11.747922
240900.000000	-11.585345
241000.000000	-11.555566
241100.000000	-11.477941
241200.000000	-11.550627
241300.000000	-11.584954
241400.000000	-11.664823
241500.000000	-11.793282
241600.000000	-11.876991
241700.000000	-11.982752
241800.000000	-12.106254
241900.000000	-11.927905
242000.000000	-12.015799
242100.000000	-12.138247
242200.000000	-12.253413
242300.000000	-12.393910
242400.000000	-12.519941
242500.000000	-12.678290
242600.000000	-12.835336
242700.000000	-12.931924
242800.000000	-12.913377
242900.000000	-13.073892
243000.000000	-13.085148
243100.000000	-13.151654
243200.000000	-13.247835
243300.000000	-13.417423
243400.000000	-13.539388
243500.000000	-13.507903
243600.000000	-13.590724
243700.000000	-13.715100
243800.000000	-13.890966
243900.000000	-13.956799
244000.000000	-13.970302
244100.000000	-13.958017
244200.000000	-13.882351
244300.000000	-13.907403
244400.000000	-13.947051
244500.000000	-13.893164
244600.000000	-13.828110
244700.000000	-13.918694
244800.000000	-14.145209
244900.000000	-14.078467
245000.000000	-13.999775
245100.000000	-14.040566
245200.000000	-14.197733
245300.000000	-14.397224
245400.000000	-14.540969
245500.000000	-14.593427
245600.000000	-14.419838
245700.000000	-14.459576
245800.000000	-14.630143
245900.000000	-14.821240
246000.000000	-14.934254
246100.000000	-15.023479
246200.000000	-15.001950
246300.000000	-14.906864
246400.000000	-14.983006
246500.000000	-14.889458
246600.000000	-14.807440
246700.000000	-14.852409
246800.000000	-14.765606
246900.000000	-14.954473
247000.000000	-14.887241
247100.000000	-14.686342
247200.000000	-14.668465
247300.000000	-14.632198
247400.000000	-14.604521
247500.000000	-14.659539
247600.000000	-14.658272
247700.000000	-14.591788
247800.000000	-14.609367
247900.000000	-14.633311
248000.000000	-14.700133
248100.000000	-14.753895
248200.000000	-14.722831
248300.000000	-14.777578
248400.000000	-14.737773
248500.000000	-14.766215
248600.000000	-14.826965
248700.000000	-14.806832
248800.000000	-14.733368
248900.000000	-14.664077
249000.000000	-14.888342
249100.000000	-14.854234
249200.000000	-14.776127
249300.000000	-14.736738
249400.000000	-14.684084
249500.000000	-14.663440
249600.000000	-14.764043
249700.000000	-14.645437
249800.000000	-14.230285
249900.000000	-14.130689
250000.000000	-14.095331
250100.000000	-14.093556
250200.000000	-14.048477
250300.000000	-13.953898
250400.000000	-13.909901
250500.000000	-13.904646
250600.000000	-13.999308
250700.000000	-14.177843
250800.000000	-14.178878
250900.000000	-14.211320
251000.000000	-14.293982
251100.000000	-14.390673
251200.000000	-14.483361
251300.000000	-14.683225
251400.000000	-14.582398
251500.000000	-14.665385
251600.000000	-14.770605
251700.000000	-14.752326
251800.000000	-14.827048
251900.000000	-14.831404
252000.000000	-14.949195
252100.000000	-15.183466
252200.000000	-15.201656
252300.000000	-15.300632
252400.000000	-15.404429
252500.000000	-15.307910
252600.000000	-15.138767
252700.000000	-15.259199
252800.000000	-15.354531
252900.000000	-15.417549
253000.000000	-15.319828
253100.000000	-15.250792
253200.000000	-15.274874
253300.000000	-15.243413
253400.000000	-15.079139
253500.000000	-15.106365
253600.000000	-14.982327
253700.000000	-14.948600
253800.000000	-14.898506
253900.000000	-14.942406
254000.000000	-14.830520
254100.000000	-14.936563
254200.000000	-14.919732
254300.000000	-14.979687
254400.000000	-15.022651
254500.000000	-15.078918
254600.000000	-15.069474
254700.000000	-15.144272
254800.000000	-15.549495
254900.000000	-15.719124
255000.000000	-15.912613
255100.000000	-15.988723
255200.000000	-15.988895
255300.000000	-15.976523
255400.000000	-15.982173
255500.000000	-15.960265
255600.000000	-16.016377
255700.000000	-15.904075
255800.000000	-15.952715
255900.000000	-15.937248
256000.000000	-15.945969
256100.000000	-15.894775
256200.000000	-15.895296
256300.000000	-15.813497
256400.000000	-15.799639
256500.000000	-15.654815
256600.000000	-15.531252
256700.000000	-15.447477
256800.000000	-15.406283
256900.000000	-15.351561
257000.000000	-15.349939
257100.000000	-15.229601
257200.000000	-15.275526
257300.000000	-15.144339
257400.000000	-14.993011
257500.000000	-14.970294
257600.000000	-15.146593
257700.000000	-15.078145
257800.000000	-15.070550
257900.000000	-14.940352
258000.000000	-15.058359
258100.000000	-15.086978
258200.000000	-15.108023
258300.000000	-15.017625
258400.000000	-15.300382
258500.000000	-15.263581
258600.000000	-15.368717
258700.000000	-15.410248
258800.000000	-15.441232
258900.000000	-15.495357
259000.000000	-15.457988
259100.000000	-15.404985
259200.000000	-15.537705
259300.000000	-15.573486
259400.000000	-15.680605
259500.000000	-15.706406
259600.000000	-15.754585
259700.000000	-15.834837
259800.000000	-15.788168
259900.000000	-15.677215
260000.000000	-15.600611
260100.000000	-15.609152
260200.000000	-15.604712
260300.000000	-15.790163
260400.000000	-15.718078
260500.000000	-15.799870
260600.000000	-15.798295
260700.000000	-15.800138
260800.000000	-15.810399
260900.000000	-15.817188
261000.000000	-15.712597
261100.000000	-15.733585
261200.000000	-15.786671
261300.000000	-15.803331
261400.000000	-15.931622
261500.000000	-16.068396
261600.000000	-16.212599
261700.000000	-16.362475
261800.000000	-16.483926
261900.000000	-16.533350
262000.000000	-16.617095
262100.000000	-16.675466
262200.000000	-16.751478
262300.000000	-16.807954
262400.000000	-16.914589
262500.000000	-16.904688
262600.000000	-16.870722
262700.000000	-16.921811
262800.000000	-16.892792
262900.000000	-17.038421
263000.000000	-16.877998
263100.000000	-16.841845
263200.000000	-16.842223
263300.000000	-16.941610
263400.000000	-16.931363
263500.000000	-16.903131
263600.000000	-16.957211
263700.000000	-16.925199
263800.000000	-16.785815
263900.000000	-16.664470
264000.000000	-16.677799
264100.000000	-16.711266
264200.000000	-16.644333
264300.000000	-16.507047
264400.000000	-16.526163
264500.000000	-16.654250
264600.000000	-16.508896
264700.000000	-16.509419
264800.000000	-16.259625
264900.000000	-16.180350
265000.000000	-16.088295
265100.000000	-15.941844
265200.000000	-15.868528
265300.000000	-15.586996
265400.000000	-15.572815
265500.000000	-15.418088
265600.000000	-15.348705
265700.000000	-15.387907
265800.000000	-15.318661
265900.000000	-15.315677
266000.000000	-15.353305
266100.000000	-15.320785
266200.000000	-15.188766
266300.000000	-15.198976
266400.000000	-15.012092
266500.000000	-14.960589
266600.000000	-14.877831
266700.000000	-14.772980
266800.000000	-14.667120
266900.000000	-14.655754
267000.000000	-14.475356
267100.000000	-14.460988
267200.000000	-14.321300
267300.000000	-14.280423
267400.000000	-14.309438
267500.000000	-14.342467
267600.000000	-14.384847
267700.000000	-14.351647
267800.000000	-14.497519
267900.000000	-14.310367
268000.000000	-14.430384
268100.000000	-14.527966
268200.000000	-14.514458
268300.000000	-14.465297
268400.000000	-14.428729
268500.000000	-14.387796
268600.000000	-14.399245
268700.000000	-14.416847
268800.000000	-14.601309
268900.000000	-14.722832
269000.000000	-14.643872
269100.000000	-14.608242
269200.000000	-14.633985
269300.000000	-14.780883
269400.000000	-14.742453
269500.000000	-14.662865
269600.000000	-14.730390
269700.000000	-14.643184
269800.000000	-14.815616
269900.000000	-15.014503
270000.000000	-15.068869
270100.000000	-15.164157
270200.000000	-15.246257
270300.000000	-15.392791
270400.000000	-15.620593
270500.000000	-15.787000
270600.000000	-15.828048
270700.000000	-15.833302
270800.000000	-15.769884
270900.000000	-15.772861
271000.000000	-15.743030
271100.000000	-15.700999
271200.000000	-15.697636
271300.000000	-15.737485
271400.000000	-15.743438
271500.000000	-15.655007
271600.000000	-15.524745
271700.000000	-15.493043
271800.000000	-15.469205
271900.000000	-15.404028
272000.000000	-15.352112
272100.000000	-15.327023
272200.000000	-15.419888
272300.000000	-15.424280
272400.000000	-15.493690
272500.000000	-15.385220
272600.000000	-15.275801
272700.000000	-15.190732
272800.000000	-14.967200
272900.000000	-14.946397
273000.000000	-15.016034
273100.000000	-14.897436
273200.000000	-14.750221
273300.000000	-14.610731
273400.000000	-14.517639
273500.000000	-14.602023
273600.000000	-14.545696
273700.000000	-14.562622
273800.000000	-14.497813
273900.000000	-14.318382
274000.000000	-14.244169
274100.000000	-14.177914
274200.000000	-14.132654
274300.000000	-14.148245
274400.000000	-14.030159
274500.000000	-13.980803
274600.000000	-13.996881
274700.000000	-13.961549
274800.000000	-13.963881
274900.000000	-13.988479
275000.000000	-14.058702
275100.000000	-13.980058
275200.000000	-13.785689
275300.000000	-13.641159
275400.000000	-13.327556
275500.000000	-13.328380
275600.000000	-13.344802
275700.000000	-13.248753
275800.000000	-13.246282
275900.000000	-13.176650
276000.000000	-13.064069
276100.000000	-13.059839
276200.000000	-12.787913
276300.000000	-12.541120
276400.000000	-12.398550
276500.000000	-12.343607
276600.000000	-12.356423
276700.000000	-12.291990
276800.000000	-12.188603
276900.000000	-12.078551
277000.000000	-12.130508
277100.000000	-12.103018
277200.000000	-12.131297
277300.000000	-12.140568
277400.000000	-12.045526
277500.000000	-12.110247
277600.000000	-12.167091
277700.000000	-12.214247
277800.000000	-12.319050
277900.000000	-12.416062
278000.000000	-12.389168
278100.000000	-12.287144
278200.000000	-12.369089
278300.000000	-12.597058
278400.000000	-12.634926
278500.000000	-12.564944
278600.000000	-12.567835
278700.000000	-12.583372
278800.000000	-12.640590
278900.000000	-12.784667
279000.000000	-12.930204
279100.000000	-13.156850
279200.000000	-13.210984
279300.000000	-13.205134
279400.000000	-13.344068
279500.000000	-13.406886
279600.000000	-13.370716
279700.000000	-13.347846
279800.000000	-13.369923
279900.000000	-13.259386
280000.000000	-13.247791
280100.000000	-13.253749
280200.000000	-13.411563
280300.000000	-13.510510
280400.000000	-13.751721
280500.000000	-13.815428
280600.000000	-13.919161
280700.000000	-14.021470
280800.000000	-14.063221
280900.000000	-14.119238
281000.000000	-14.291771
281100.000000	-14.363381
281200.000000	-14.704272
281300.000000	-14.896356
281400.000000	-15.133717
281500.000000	-15.302381
281600.000000	-15.492744
281700.000000	-15.593311
281800.000000	-15.823187
281900.000000	-15.989277
282000.000000	-16.117272
282100.000000	-16.154620
282200.000000	-16.112733
282300.000000	-16.090612
282400.000000	-16.054726
282500.000000	-16.065419
282600.000000	-16.107733
282700.000000	-16.080501
282800.000000	-16.112401
282900.000000	-16.098736
283000.000000	-16.185632
283100.000000	-16.456018
283200.000000	-16.480463
283300.000000	-16.326030
283400.000000	-16.333187
283500.000000	-16.276622
283600.000000	-16.129836
283700.000000	-16.015984
283800.000000	-15.848739
283900.000000	-15.910411
284000.000000	-15.999132
284100.000000	-15.886053
284200.000000	-15.969716
284300.000000	-15.860140
284400.000000	-15.717822
284500.000000	-15.557720
284600.000000	-15.681408
284700.000000	-15.779554
284800.000000	-15.817884
284900.000000	-15.790484
285000.000000	-15.763623
285100.000000	-15.806906
285200.000000	-15.785634
285300.000000	-15.826618
285400.000000	-15.804940
285500.000000	-15.643881
285600.000000	-15.622130
285700.000000	-15.692520
285800.000000	-15.805186
285900.000000	-15.800527
286000.000000	-15.830876
286100.000000	-15.802941
286200.000000	-15.715406
286300.000000	-15.575696
286400.000000	-15.440138
286500.000000	-15.436305
286600.000000	-15.423229
286700.000000	-15.450721
286800.000000	-15.393012
286900.000000	-15.447678
287000.000000	-15.424910
287100.000000	-15.402443
287200.000000	-15.361520
287300.000000	-15.342739
287400.000000	-15.364354
287500.000000	-15.299054
287600.000000	-15.300436
287700.000000	-15.269837
287800.000000	-15.082696
287900.000000	-15.095872
288000.000000	-14.956415
288100.000000	-14.841527
288200.000000	-14.852555
288300.000000	-14.946851
288400.000000	-14.943294
288500.000000	-14.946938
288600.000000	-14.984121
288700.000000	-15.018996
288800.000000	-15.143899
288900.000000	-15.129602
289000.000000	-14.964711
289100.000000	-15.021135
289200.000000	-14.929053
289300.000000	-14.909608
289400.000000	-14.897847
289500.000000	-15.063094
289600.000000	-14.906473
289700.000000	-14.868100
289800.000000	-14.782655
289900.000000	-14.831885
290000.000000	-14.889148
290100.000000	-14.968440
290200.000000	-15.039044
290300.000000	-15.013944
290400.000000	-15.022817
290500.000000	-15.076954
290600.000000	-14.864965
290700.000000	-14.837180
290800.000000	-14.744295
290900.000000	-14.643915
291000.000000	-14.660177
291100.000000	-14.725933
291200.000000	-14.499984
291300.000000	-14.533981
291400.000000	-14.587951
291500.000000	-14.525637
291600.000000	-14.509572
291700.000000	-14.487734
291800.000000	-14.436279
291900.000000	-14.315470
292000.000000	-14.191478
292100.000000	-14.071132
292200.000000	-14.052759
292300.000000	-14.014366
292400.000000	-13.991985
292500.000000	-14.109161
292600.000000	-14.189040
292700.000000	-14.244246
292800.000000	-14.444486
292900.000000	-14.464379
293000.000000	-14.597612
293100.000000	-14.595276
293200.000000	-14.677047
293300.000000	-14.664047
293400.000000	-14.606639
293500.000000	-14.654801
293600.000000	-14.788270
293700.000000	-14.855331
293800.000000	-14.889369
293900.000000	-14.895003
294000.000000	-14.958691
294100.000000	-14.877445
294200.000000	-14.872064
294300.000000	-14.796490
294400.000000	-14.835893
294500.000000	-14.740638
294600.000000	-14.803168
294700.000000	-14.848345
294800.000000	-14.999104
294900.000000	-14.935610
295000.000000	-14.884920
295100.000000	-14.896006
295200.000000	-14.931551
295300.000000	-14.841103
295400.000000	-14.764526
295500.000000	-14.641691
295600.000000	-14.737938
295700.000000	-14.685877
295800.000000	-14.765475
295900.000000	-14.929517
296000.000000	-14.826203
296100.000000	-14.734276
296200.000000	-14.909572
296300.000000	-14.943425
296400.000000	-14.890879
296500.000000	-14.873403
296600.000000	-14.774853
296700.000000	-14.719747
296800.000000	-14.690072
296900.000000	-14.716446
297000.000000	-14.740060
297100.000000	-14.871267
297200.000000	-14.810013
297300.000000	-14.836856
297400.000000	-14.808506
297500.000000	-14.707541
297600.000000	-14.518184
297700.000000	-14.433739
297800.000000	-14.309668
297900.000000	-14.258372
298000.000000	-14.159983
298100.000000	-14.134618
298200.000000	-13.996277
298300.000000	-13.996208
298400.000000	-14.086529
298500.000000	-14.185791
298600.000000	-14.090671
298700.000000	-14.032454
298800.000000	-14.009492
298900.000000	-13.960115
299000.000000	-13.980005
299100.000000	-14.049204
299200.000000	-14.107363
299300.000000	-14.286761
299400.000000	-14.311036
299500.000000	-14.338575
299600.000000	-14.307010
299700.000000	-14.289787
299800.000000	-14.201852
299900.000000	-14.267788
300000.000000	-14.189270
300100.000000	-14.103072
300200.000000	-14.066882
300300.000000	-14.206924
300400.000000	-14.271807
300500.000000	-14.345282
300600.000000	-14.289111
300700.000000	-14.310498
300800.000000	-14.275819
300900.000000	-14.160716
301000.000000	-14.205431
301100.000000	-14.259963
301200.000000	-14.501716
301300.000000	-14.674053
301400.000000	-14.753904
301500.000000	-14.778253
301600.000000	-14.940999
301700.000000	-14.995380
301800.000000	-15.135217
301900.000000	-15.172030
302000.000000	-15.017523
302100.000000	-14.883676
302200.000000	-14.768103
302300.000000	-14.707994
302400.000000	-14.662778
302500.000000	-14.636528
302600.000000	-14.673489
302700.000000	-14.711888
302800.000000	-14.694844
302900.000000	-14.482436
303000.000000	-14.300417
303100.000000	-14.381504
303200.000000	-14.418511
303300.000000	-14.445040
303400.000000	-14.544832
303500.000000	-14.376725
303600.000000	-14.472536
303700.000000	-14.528075
303800.000000	-14.496954
303900.000000	-14.539967
304000.000000	-14.576094
304100.000000	-14.574026
304200.000000	-14.599634
304300.000000	-14.388030
304400.000000	-14.369350
304500.000000	-14.337844
304600.000000	-14.425385
304700.000000	-14.413752
304800.000000	-14.326749
304900.000000	-14.384084
305000.000000	-14.215445
305100.000000	-14.273758
305200.000000	-14.248841
305300.000000	-14.229294
305400.000000	-14.087545
305500.000000	-13.734000
305600.000000	-13.665282
305700.000000	-13.421686
305800.000000	-13.382104
305900.000000	-13.965192
306000.000000	-14.396249
306100.000000	-14.644828
306200.000000	-15.009318
306300.000000	-16.334786
306400.000000	-16.374187
306500.000000	-15.975458
306600.000000	-16.228314
306700.000000	-15.798749
306800.000000	-15.567759
306900.000000	-14.149794
307000.000000	-16.436296
307100.000000	-20.241917


==> plot_data/coeff_measured_ISP_IMD2_data.dat <==
0.000	0.001	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000	0.000
1000.000	0.017	0.032	0.039	0.034	0.027	0.025	0.018	0.011	0.009	0.003
2000.000	0.026	0.049	0.058	0.044	0.038	0.034	0.018	0.009	0.005	0.037
3000.000	0.019	0.049	0.058	0.046	0.042	0.037	0.019	0.009	0.006	0.035
4000.000	0.014	0.051	0.060	0.048	0.042	0.037	0.020	0.008	0.007	0.035
5000.000	0.015	0.055	0.064	0.050	0.044	0.039	0.020	0.010	0.010	0.038
6000.000	0.011	0.057	0.065	0.051	0.044	0.038	0.020	0.009	0.012	0.039
7000.000	0.010	0.058	0.066	0.052	0.045	0.039	0.022	0.009	0.014	0.041
8000.000	0.015	0.059	0.068	0.050	0.043	0.040	0.021	0.010	0.013	0.042
9000.000	0.014	0.059	0.067	0.051	0.042	0.040	0.022	0.009	0.014	0.041
10000.000	0.012	0.059	0.067	0.051	0.042	0.039	0.021	0.008	0.014	0.040
11000.000	0.013	0.062	0.069	0.052	0.043	0.040	0.021	0.009	0.016	0.041
12000.000	0.012	0.062	0.070	0.053	0.043	0.040	0.022	0.010	0.018	0.043
13000.000	0.011	0.062	0.071	0.054	0.044	0.042	0.023	0.013	0.020	0.046
14000.000	0.009	0.062	0.071	0.055	0.045	0.042	0.024	0.012	0.020	0.045
15000.000	0.009	0.063	0.071	0.055	0.045	0.042	0.023	0.012	0.019	0.044
16000.000	0.008	0.064	0.071	0.055	0.045	0.041	0.023	0.011	0.020	0.043
17000.000	0.007	0.063	0.071	0.055	0.045	0.041	0.023	0.011	0.019	0.042
18000.000	0.007	0.063	0.071	0.054	0.044	0.041	0.023	0.010	0.018	0.041
19000.000	0.007	0.062	0.071	0.054	0.043	0.041	0.023	0.010	0.017	0.040
20000.000	0.007	0.063	0.072	0.054	0.044	0.041	0.023	0.010	0.017	0.040
21000.000	0.007	0.063	0.072	0.054	0.044	0.041	0.023	0.010	0.018	0.040
22000.000	0.005	0.062	0.072	0.055	0.044	0.042	0.024	0.010	0.019	0.041
23000.000	0.004	0.063	0.071	0.054	0.044	0.041	0.023	0.009	0.018	0.039
24000.000	0.004	0.063	0.071	0.054	0.044	0.041	0.024	0.008	0.018	0.038
25000.000	0.003	0.062	0.071	0.055	0.044	0.041	0.024	0.008	0.018	0.038
26000.000	0.004	0.063	0.071	0.054	0.043	0.041	0.023	0.008	0.017	0.037
27000.000	0.005	0.064	0.072	0.054	0.043	0.041	0.023	0.008	0.018	0.038
28000.000	0.005	0.063	0.072	0.054	0.043	0.041	0.023	0.008	0.018	0.037
29000.000	0.004	0.062	0.072	0.054	0.043	0.041	0.023	0.008	0.018	0.038
30000.000	0.004	0.063	0.072	0.054	0.043	0.041	0.023	0.008	0.018	0.038
31000.000	0.005	0.063	0.072	0.053	0.043	0.042	0.023	0.009	0.018	0.039
32000.000	0.005	0.063	0.072	0.054	0.043	0.042	0.023	0.009	0.019	0.038
33000.000	0.005	0.063	0.072	0.054	0.043	0.041	0.023	0.009	0.018	0.038
34000.000	0.004	0.063	0.072	0.054	0.043	0.041	0.023	0.008	0.018	0.037
35000.000	0.004	0.063	0.072	0.054	0.043	0.041	0.022	0.008	0.018	0.037
36000.000	0.003	0.064	0.072	0.054	0.043	0.041	0.023	0.008	0.019	0.037
37000.000	0.003	0.064	0.072	0.054	0.043	0.041	0.023	0.008	0.019	0.037
38000.000	0.004	0.064	0.072	0.053	0.043	0.041	0.022	0.008	0.018	0.036
39000.000	0.004	0.064	0.072	0.053	0.043	0.041	0.022	0.007	0.017	0.035
40000.000	0.005	0.065	0.072	0.052	0.042	0.040	0.022	0.007	0.017	0.034
41000.000	0.006	0.064	0.072	0.052	0.042	0.041	0.022	0.007	0.016	0.035
42000.000	0.005	0.064	0.072	0.052	0.042	0.041	0.022	0.008	0.017	0.036
43000.000	0.005	0.064	0.072	0.053	0.042	0.041	0.023	0.008	0.018	0.037
44000.000	0.006	0.064	0.072	0.052	0.042	0.041	0.023	0.008	0.017	0.036
45000.000	0.005	0.063	0.072	0.053	0.042	0.042	0.023	0.008	0.018	0.037
46000.000	0.006	0.063	0.072	0.052	0.042	0.042	0.023	0.008	0.018	0.037
47000.000	0.006	0.063	0.072	0.052	0.041	0.042	0.023	0.008	0.018	0.037
48000.000	0.006	0.063	0.072	0.053	0.042	0.042	0.023	0.009	0.019	0.037
49000.000	0.006	0.064	0.073	0.052	0.042	0.042	0.023	0.009	0.019	0.037
50000.000	0.006	0.064	0.073	0.052	0.042	0.042	0.023	0.009	0.019	0.037
51000.000	0.006	0.064	0.072	0.052	0.042	0.042	0.023	0.008	0.019	0.037
52000.000	0.006	0.064	0.073	0.052	0.042	0.042	0.023	0.009	0.019	0.037
53000.000	0.006	0.064	0.072	0.052	0.042	0.042	0.023	0.009	0.019	0.037
54000.000	0.006	0.064	0.072	0.052	0.041	0.042	0.023	0.008	0.019	0.036
55000.000	0.006	0.064	0.072	0.052	0.041	0.042	0.023	0.008	0.019	0.036
56000.000	0.006	0.064	0.072	0.052	0.042	0.042	0.023	0.009	0.019	0.036
57000.000	0.005	0.064	0.073	0.052	0.042	0.042	0.023	0.009	0.019	0.036
58000.000	0.006	0.063	0.073	0.052	0.042	0.042	0.023	0.009	0.020	0.037
59000.000	0.005	0.063	0.072	0.052	0.042	0.042	0.023	0.009	0.020	0.036
60000.000	0.005	0.064	0.073	0.052	0.042	0.042	0.023	0.009	0.020	0.037
61000.000	0.004	0.064	0.073	0.052	0.043	0.042	0.023	0.009	0.020	0.036
62000.000	0.004	0.064	0.072	0.052	0.042	0.042	0.023	0.009	0.020	0.036
63000.000	0.004	0.064	0.072	0.052	0.043	0.042	0.023	0.009	0.021	0.036
64000.000	0.004	0.064	0.072	0.053	0.043	0.042	0.023	0.009	0.021	0.036
65000.000	0.004	0.064	0.073	0.053	0.043	0.042	0.023	0.009	0.021	0.036
66000.000	0.004	0.064	0.073	0.053	0.043	0.042	0.023	0.009	0.021	0.036
67000.000	0.004	0.064	0.073	0.052	0.043	0.043	0.023	0.009	0.021	0.036
68000.000	0.004	0.064	0.073	0.052	0.043	0.043	0.024	0.009	0.021	0.037
69000.000	0.004	0.064	0.073	0.052	0.043	0.043	0.023	0.009	0.021	0.036
70000.000	0.004	0.065	0.073	0.052	0.043	0.042	0.023	0.009	0.020	0.036
71000.000	0.003	0.065	0.073	0.052	0.043	0.043	0.023	0.009	0.021	0.036
72000.000	0.004	0.064	0.072	0.052	0.043	0.043	0.024	0.009	0.021	0.036
73000.000	0.004	0.064	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.036
74000.000	0.004	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.036
75000.000	0.004	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.036
76000.000	0.005	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.037
77000.000	0.004	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.037
78000.000	0.004	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.037
79000.000	0.005	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.021	0.037
80000.000	0.004	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.022	0.037
81000.000	0.005	0.063	0.072	0.052	0.042	0.043	0.024	0.009	0.022	0.037
82000.000	0.004	0.063	0.072	0.052	0.042	0.044	0.025	0.010	0.022	0.038
83000.000	0.004	0.063	0.073	0.052	0.042	0.044	0.024	0.010	0.022	0.038
84000.000	0.004	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.021	0.037
85000.000	0.004	0.064	0.073	0.051	0.042	0.044	0.023	0.010	0.020	0.037
86000.000	0.005	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.020	0.037
87000.000	0.005	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.020	0.037
88000.000	0.005	0.063	0.073	0.051	0.041	0.044	0.024	0.010	0.020	0.037
89000.000	0.005	0.063	0.073	0.051	0.041	0.044	0.024	0.010	0.020	0.038
90000.000	0.005	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.020	0.038
91000.000	0.005	0.064	0.073	0.050	0.042	0.044	0.024	0.010	0.020	0.038
92000.000	0.005	0.064	0.073	0.050	0.042	0.044	0.024	0.010	0.020	0.038
93000.000	0.004	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.020	0.038
94000.000	0.004	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.020	0.038
95000.000	0.004	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.020	0.038
96000.000	0.004	0.064	0.073	0.050	0.042	0.044	0.024	0.010	0.020	0.038
97000.000	0.004	0.064	0.073	0.050	0.042	0.044	0.024	0.010	0.020	0.038
98000.000	0.004	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.020	0.038
99000.000	0.004	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.021	0.039
100000.000	0.004	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.021	0.039
101000.000	0.004	0.064	0.073	0.051	0.042	0.044	0.024	0.010	0.020	0.038
102000.000	0.004	0.064	0.073	0.051	0.042	0.044	0.024	0.011	0.020	0.038
103000.000	0.003	0.064	0.073	0.051	0.042	0.044	0.024	0.011	0.020	0.038
104000.000	0.003	0.064	0.074	0.051	0.042	0.045	0.024	0.011	0.021	0.039
105000.000	0.003	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.021	0.039
106000.000	0.003	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.021	0.039
107000.000	0.003	0.065	0.074	0.051	0.042	0.045	0.024	0.011	0.021	0.039
108000.000	0.003	0.064	0.073	0.051	0.042	0.045	0.024	0.011	0.021	0.039
109000.000	0.003	0.065	0.073	0.051	0.042	0.045	0.024	0.011	0.021	0.039
110000.000	0.003	0.065	0.074	0.051	0.042	0.045	0.024	0.011	0.021	0.039
111000.000	0.003	0.065	0.074	0.051	0.042	0.045	0.024	0.011	0.021	0.040
112000.000	0.003	0.065	0.074	0.051	0.042	0.045	0.024	0.011	0.021	0.040
113000.000	0.003	0.065	0.074	0.051	0.043	0.045	0.024	0.011	0.021	0.040
114000.000	0.002	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
115000.000	0.002	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
116000.000	0.002	0.065	0.074	0.051	0.043	0.045	0.024	0.011	0.022	0.039
117000.000	0.002	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.039
118000.000	0.003	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
119000.000	0.002	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
120000.000	0.002	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
121000.000	0.003	0.065	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
122000.000	0.002	0.066	0.074	0.051	0.043	0.045	0.024	0.012	0.022	0.040
123000.000	0.002	0.066	0.074	0.051	0.043	0.045	0.024	0.012	0.023	0.040
124000.000	0.003	0.066	0.074	0.051	0.043	0.045	0.024	0.011	0.022	0.040
125000.000	0.003	0.066	0.074	0.051	0.043	0.045	0.024	0.011	0.022	0.039
126000.000	0.003	0.066	0.074	0.051	0.043	0.045	0.024	0.012	0.023	0.040
127000.000	0.002	0.066	0.074	0.051	0.043	0.045	0.024	0.012	0.023	0.040
128000.000	0.002	0.066	0.074	0.051	0.043	0.045	0.024	0.012	0.023	0.040
129000.000	0.002	0.067	0.074	0.051	0.043	0.045	0.024	0.012	0.023	0.040
130000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.024	0.012	0.023	0.040
131000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.023	0.039
132000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.022	0.039
133000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.023	0.039
134000.000	0.002	0.067	0.075	0.051	0.044	0.045	0.023	0.012	0.023	0.040
135000.000	0.001	0.067	0.075	0.051	0.044	0.045	0.023	0.012	0.023	0.040
136000.000	0.001	0.067	0.075	0.051	0.044	0.045	0.024	0.012	0.023	0.040
137000.000	0.001	0.067	0.075	0.051	0.044	0.046	0.024	0.012	0.023	0.040
138000.000	0.001	0.066	0.075	0.051	0.043	0.046	0.024	0.012	0.023	0.040
139000.000	0.002	0.066	0.075	0.051	0.043	0.046	0.024	0.012	0.023	0.040
140000.000	0.002	0.066	0.075	0.051	0.043	0.046	0.024	0.012	0.023	0.040
141000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.024	0.012	0.023	0.040
142000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.024	0.012	0.023	0.040
143000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.023	0.040
144000.000	0.001	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.023	0.040
145000.000	0.001	0.067	0.075	0.051	0.043	0.046	0.023	0.012	0.023	0.040
146000.000	0.001	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.023	0.040
147000.000	0.001	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.023	0.040
148000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.012	0.022	0.040
149000.000	0.001	0.067	0.075	0.051	0.043	0.045	0.023	0.013	0.023	0.040
150000.000	0.001	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
151000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.013	0.023	0.040
152000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.013	0.023	0.040
153000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.013	0.023	0.040
154000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.013	0.023	0.040
155000.000	0.002	0.067	0.075	0.051	0.043	0.045	0.023	0.013	0.023	0.040
156000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
157000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.041
158000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.041
159000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.041
160000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
161000.000	0.002	0.066	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
162000.000	0.002	0.066	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
163000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
164000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
165000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.022	0.040
166000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.022	0.040
167000.000	0.002	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.022	0.040
168000.000	0.001	0.067	0.075	0.051	0.043	0.046	0.023	0.013	0.023	0.040
169000.000	0.001	0.067	0.075	0.051	0.044	0.046	0.023	0.013	0.023	0.040
170000.000	0.001	0.067	0.075	0.051	0.044	0.046	0.023	0.013	0.023	0.040
171000.000	0.001	0.067	0.075	0.051	0.044	0.046	0.023	0.013	0.023	0.040
172000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.023	0.040
173000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.023	0.040
174000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.023	0.040
175000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.024	0.040
176000.000	0.001	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.024	0.040
177000.000	0.001	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.023	0.040
178000.000	0.001	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.023	0.040
179000.000	0.001	0.068	0.075	0.051	0.044	0.045	0.022	0.013	0.023	0.040
180000.000	0.002	0.068	0.075	0.051	0.044	0.045	0.022	0.013	0.023	0.040
181000.000	0.002	0.068	0.076	0.051	0.044	0.045	0.022	0.013	0.023	0.040
182000.000	0.002	0.068	0.076	0.051	0.044	0.045	0.022	0.013	0.023	0.040
183000.000	0.001	0.068	0.076	0.051	0.044	0.045	0.022	0.013	0.024	0.040
184000.000	0.002	0.068	0.076	0.051	0.044	0.045	0.022	0.013	0.024	0.040
185000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.022	0.013	0.024	0.040
186000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.022	0.013	0.024	0.040
187000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.024	0.040
188000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.024	0.040
189000.000	0.001	0.068	0.076	0.051	0.044	0.046	0.023	0.013	0.024	0.040
190000.000	0.001	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.024	0.040
191000.000	0.001	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.024	0.041
192000.000	0.001	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.024	0.040
193000.000	0.002	0.068	0.075	0.050	0.044	0.046	0.022	0.013	0.023	0.040
194000.000	0.001	0.068	0.075	0.050	0.044	0.046	0.022	0.013	0.023	0.039
195000.000	0.002	0.068	0.075	0.050	0.044	0.046	0.022	0.013	0.023	0.040
196000.000	0.001	0.068	0.075	0.050	0.044	0.046	0.022	0.013	0.023	0.040
197000.000	0.002	0.068	0.075	0.050	0.044	0.046	0.022	0.013	0.024	0.040
198000.000	0.002	0.068	0.075	0.051	0.044	0.046	0.023	0.013	0.024	0.040
199000.000	0.002	0.068	0.075	0.050	0.044	0.046	0.022	0.013	0.023	0.040
200000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
201000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
202000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
203000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
204000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
205000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.024	0.041
206000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.041
207000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.041
208000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
209000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.021	0.014	0.022	0.040
210000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.021	0.014	0.023	0.040
211000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
212000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.041
213000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
214000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
215000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.024	0.040
216000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.024	0.041
217000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
218000.000	0.002	0.068	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
219000.000	0.002	0.068	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
220000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
221000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
222000.000	0.002	0.069	0.076	0.050	0.044	0.046	0.022	0.014	0.023	0.040
223000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
224000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
225000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
226000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
227000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
228000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.040
229000.000	0.002	0.069	0.076	0.049	0.044	0.047	0.022	0.014	0.023	0.041
230000.000	0.002	0.068	0.076	0.049	0.044	0.047	0.022	0.014	0.023	0.041
231000.000	0.002	0.069	0.076	0.049	0.044	0.047	0.022	0.014	0.023	0.041
232000.000	0.002	0.069	0.076	0.049	0.044	0.046	0.022	0.014	0.023	0.041
233000.000	0.002	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.023	0.041
234000.000	0.002	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.023	0.041
235000.000	0.001	0.069	0.076	0.050	0.045	0.047	0.022	0.014	0.024	0.041
236000.000	0.001	0.069	0.076	0.050	0.045	0.047	0.022	0.014	0.024	0.041
237000.000	0.001	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.024	0.041
238000.000	0.001	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.023	0.040
239000.000	0.001	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.023	0.040
240000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.022	0.014	0.023	0.040
241000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.022	0.014	0.023	0.040
242000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.022	0.014	0.023	0.040
243000.000	0.002	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.023	0.040
244000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.022	0.014	0.023	0.040
245000.000	0.001	0.069	0.076	0.049	0.045	0.046	0.022	0.014	0.023	0.040
246000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
247000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
248000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
249000.000	0.001	0.069	0.076	0.050	0.045	0.046	0.022	0.014	0.023	0.040
250000.000	0.001	0.069	0.076	0.050	0.045	0.047	0.022	0.014	0.024	0.041
251000.000	0.002	0.069	0.076	0.050	0.045	0.047	0.022	0.015	0.024	0.041
252000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
253000.000	0.002	0.069	0.076	0.050	0.045	0.046	0.021	0.014	0.023	0.040
254000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
255000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.014	0.022	0.040
256000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
257000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
258000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.014	0.023	0.040
259000.000	0.003	0.070	0.076	0.049	0.045	0.046	0.021	0.015	0.023	0.040
260000.000	0.002	0.069	0.076	0.049	0.045	0.046	0.021	0.015	0.023	0.040
261000.000	0.002	0.069	0.076	0.049	0.045	0.047	0.021	0.015	0.023	0.040
262000.000	0.002	0.069	0.076	0.049	0.045	0.047	0.021	0.015	0.023	0.041
263000.000	0.002	0.069	0.076	0.049	0.045	0.047	0.021	0.015	0.023	0.041
264000.000	0.002	0.069	0.076	0.049	0.045	0.047	0.021	0.015	0.023	0.041
265000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.015	0.023	0.041
266000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.015	0.023	0.041
267000.000	0.003	0.070	0.076	0.049	0.045	0.046	0.021	0.015	0.023	0.041
268000.000	0.002	0.070	0.076	0.049	0.045	0.046	0.021	0.015	0.023	0.041
269000.000	0.003	0.070	0.076	0.049	0.044	0.046	0.021	0.014	0.023	0.040
270000.000	0.003	0.070	0.076	0.049	0.044	0.046	0.021	0.014	0.023	0.040
271000.000	0.003	0.070	0.076	0.049	0.044	0.046	0.021	0.014	0.022	0.040
272000.000	0.003	0.070	0.076	0.049	0.044	0.046	0.021	0.015	0.022	0.040
273000.000	0.003	0.070	0.076	0.049	0.044	0.046	0.021	0.015	0.023	0.040
274000.000	0.003	0.070	0.076	0.049	0.044	0.046	0.021	0.015	0.023	0.040
275000.000	0.003	0.070	0.076	0.048	0.044	0.046	0.021	0.015	0.023	0.041
276000.000	0.004	0.070	0.076	0.048	0.044	0.046	0.021	0.015	0.022	0.041
277000.000	0.003	0.070	0.076	0.048	0.044	0.046	0.021	0.015	0.023	0.041
278000.000	0.003	0.070	0.076	0.048	0.044	0.046	0.021	0.015	0.023	0.041
279000.000	0.003	0.070	0.076	0.048	0.044	0.046	0.021	0.015	0.023	0.040
280000.000	0.003	0.070	0.076	0.048	0.044	0.046	0.021	0.015	0.023	0.041
281000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.023	0.041
282000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.023	0.041
283000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
284000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
285000.000	0.004	0.070	0.076	0.048	0.044	0.046	0.021	0.014	0.022	0.040
286000.000	0.004	0.070	0.076	0.047	0.044	0.046	0.020	0.014	0.021	0.040
287000.000	0.004	0.070	0.076	0.047	0.044	0.046	0.021	0.014	0.021	0.040
288000.000	0.004	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.040
289000.000	0.004	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.021	0.040
290000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.040
291000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.022	0.040
292000.000	0.004	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.040
293000.000	0.004	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
294000.000	0.004	0.069	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
295000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
296000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.023	0.041
297000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.022	0.015	0.023	0.041
298000.000	0.003	0.069	0.076	0.048	0.044	0.047	0.022	0.015	0.023	0.041
299000.000	0.003	0.069	0.076	0.048	0.044	0.047	0.022	0.015	0.023	0.041
300000.000	0.003	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
301000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.014	0.022	0.040
302000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.014	0.022	0.040
303000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.014	0.022	0.041
304000.000	0.004	0.070	0.076	0.048	0.044	0.047	0.021	0.015	0.022	0.041
305000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.022	0.041
306000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
307000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
308000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
309000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
310000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
311000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
312000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.022	0.041
313000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.022	0.041
314000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.022	0.041
315000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.022	0.041
316000.000	0.004	0.070	0.077	0.047	0.044	0.047	0.021	0.015	0.021	0.041
317000.000	0.004	0.070	0.077	0.047	0.044	0.047	0.021	0.015	0.021	0.041
318000.000	0.004	0.070	0.076	0.047	0.044	0.047	0.021	0.015	0.021	0.041
319000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
320000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
321000.000	0.004	0.070	0.077	0.047	0.044	0.047	0.021	0.015	0.021	0.041
322000.000	0.004	0.070	0.077	0.047	0.044	0.047	0.021	0.015	0.021	0.041
323000.000	0.004	0.070	0.077	0.047	0.044	0.047	0.021	0.015	0.021	0.041
324000.000	0.004	0.070	0.077	0.047	0.044	0.047	0.021	0.015	0.021	0.041
325000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
326000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
327000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.042
328000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.042
329000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.022	0.042
330000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.042
331000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
332000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
333000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
334000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
335000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
336000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
337000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
338000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
339000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
340000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
341000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
342000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.041
343000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.042
344000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.042
345000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.015	0.021	0.042
346000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.015	0.021	0.041
347000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.015	0.020	0.041
348000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.015	0.020	0.041
349000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.015	0.020	0.041
350000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.015	0.020	0.041
351000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
352000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
353000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
354000.000	0.004	0.071	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
355000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
356000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.015	0.021	0.042
357000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.015	0.021	0.042
358000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
359000.000	0.004	0.071	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
360000.000	0.004	0.071	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
361000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
362000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.042
363000.000	0.004	0.071	0.077	0.047	0.044	0.048	0.020	0.016	0.021	0.042
364000.000	0.004	0.071	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
365000.000	0.004	0.071	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
366000.000	0.004	0.070	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
367000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
368000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.042
369000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.043
370000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
371000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
372000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
373000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
374000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
375000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
376000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.022	0.043
377000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.043
378000.000	0.004	0.070	0.077	0.047	0.044	0.048	0.021	0.016	0.021	0.043
379000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
380000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
381000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.042
382000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.042
383000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.042
384000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.043
385000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
386000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.042
387000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.042
388000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
389000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
390000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
391000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.021	0.016	0.021	0.043
392000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.020	0.042
393000.000	0.004	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.020	0.042
394000.000	0.004	0.071	0.077	0.046	0.044	0.047	0.020	0.016	0.020	0.042
395000.000	0.004	0.071	0.077	0.045	0.044	0.047	0.020	0.015	0.020	0.041
396000.000	0.004	0.071	0.077	0.045	0.044	0.047	0.020	0.015	0.020	0.041
397000.000	0.004	0.071	0.077	0.045	0.044	0.047	0.020	0.015	0.020	0.041
398000.000	0.004	0.071	0.077	0.045	0.044	0.047	0.020	0.015	0.020	0.041
399000.000	0.004	0.071	0.077	0.045	0.044	0.047	0.020	0.015	0.020	0.042
400000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
401000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
402000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
403000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.015	0.020	0.042
404000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
405000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
406000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
407000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
408000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
409000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.019	0.042
410000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
411000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.019	0.041
412000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
413000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
414000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.019	0.042
415000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
416000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
417000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
418000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
419000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
420000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
421000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
422000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
423000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
424000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
425000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
426000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.019	0.041
427000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
428000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
429000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
430000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
431000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
432000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
433000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
434000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
435000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.021	0.042
436000.000	0.003	0.071	0.077	0.046	0.044	0.048	0.020	0.016	0.021	0.042
437000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.021	0.042
438000.000	0.003	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.042
439000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
440000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.019	0.041
441000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.016	0.019	0.041
442000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
443000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.020	0.015	0.019	0.041
444000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.020	0.015	0.019	0.041
445000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.015	0.019	0.041
446000.000	0.004	0.071	0.077	0.045	0.044	0.048	0.020	0.015	0.019	0.041
447000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.015	0.019	0.041
448000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
449000.000	0.004	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
450000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
451000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
452000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
453000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.020	0.016	0.020	0.041
454000.000	0.003	0.072	0.077	0.045	0.044	0.047	0.020	0.015	0.019	0.041
455000.000	0.003	0.072	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.041
456000.000	0.003	0.072	0.077	0.045	0.044	0.047	0.019	0.016	0.019	0.041
457000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.019	0.016	0.020	0.041
458000.000	0.003	0.072	0.077	0.045	0.044	0.048	0.019	0.016	0.019	0.041
459000.000	0.003	0.073	0.077	0.045	0.044	0.048	0.019	0.016	0.019	0.041
460000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.016	0.019	0.041
461000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.041
462000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.016	0.019	0.041
463000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.041
464000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.016	0.019	0.041
465000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.016	0.020	0.041
466000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.041
467000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.020	0.041
468000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.041
469000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.040
470000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.040
471000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.040
472000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.015	0.019	0.040
473000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.016	0.019	0.041
474000.000	0.003	0.073	0.077	0.045	0.044	0.047	0.019	0.016	0.020	0.041
475000.000	0.003	0.073	0.077	0.045	0.044	0.048	0.019	0.016	0.020	0.041
476000.000	0.003	0.073	0.077	0.045	0.044	0.048	0.019	0.016	0.020	0.041
477000.000	0.003	0.073	0.077	0.045	0.044	0.048	0.019	0.016	0.020	0.041
478000.000	0.003	0.073	0.077	0.045	0.044	0.048	0.019	0.016	0.020	0.041
479000.000	0.003	0.073	0.077	0.045	0.045	0.048	0.019	0.016	0.020	0.041
480000.000	0.003	0.073	0.077	0.045	0.044	0.048	0.019	0.016	0.020	0.041
481000.000	0.003	0.073	0.078	0.045	0.044	0.048	0.019	0.016	0.020	0.041
482000.000	0.003	0.074	0.078	0.045	0.044	0.048	0.019	0.016	0.020	0.041
483000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.020	0.041
484000.000	0.003	0.074	0.078	0.044	0.044	0.048	0.019	0.016	0.019	0.041
485000.000	0.004	0.074	0.078	0.044	0.045	0.047	0.018	0.016	0.019	0.041
486000.000	0.004	0.074	0.078	0.044	0.045	0.047	0.018	0.016	0.018	0.040
487000.000	0.004	0.074	0.078	0.044	0.045	0.047	0.018	0.016	0.019	0.041
488000.000	0.004	0.074	0.078	0.044	0.044	0.048	0.019	0.016	0.019	0.041
489000.000	0.003	0.074	0.078	0.044	0.044	0.048	0.019	0.016	0.019	0.041
490000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.019	0.016	0.019	0.041
491000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.019	0.016	0.019	0.041
492000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.019	0.041
493000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.019	0.041
494000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.020	0.042
495000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.020	0.041
496000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.020	0.041
497000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.020	0.042
498000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.020	0.042
499000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.019	0.016	0.019	0.041
500000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
501000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
502000.000	0.003	0.075	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
503000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
504000.000	0.003	0.074	0.078	0.045	0.045	0.048	0.018	0.016	0.019	0.041
505000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
506000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
507000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
508000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.019	0.016	0.019	0.041
509000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.019	0.016	0.019	0.041
510000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.019	0.016	0.019	0.041
511000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.019	0.016	0.019	0.041
512000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.041
513000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.040
514000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.040
515000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.040
516000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
517000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
518000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
519000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.019	0.040
520000.000	0.003	0.075	0.079	0.044	0.045	0.048	0.018	0.016	0.018	0.040
521000.000	0.003	0.075	0.079	0.044	0.045	0.048	0.018	0.016	0.018	0.040
522000.000	0.003	0.075	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
523000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
524000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
525000.000	0.003	0.075	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
526000.000	0.003	0.074	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
527000.000	0.003	0.075	0.078	0.044	0.045	0.048	0.018	0.016	0.018	0.040
528000.000	0.004	0.075	0.079	0.043	0.045	0.048	0.017	0.016	0.018	0.040
529000.000	0.004	0.075	0.079	0.043	0.045	0.048	0.017	0.016	0.018	0.040
530000.000	0.003	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.018	0.039
531000.000	0.004	0.075	0.078	0.043	0.045	0.047	0.017	0.016	0.017	0.039
532000.000	0.004	0.075	0.078	0.043	0.045	0.047	0.017	0.016	0.017	0.039
533000.000	0.004	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.040
534000.000	0.004	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.040
535000.000	0.004	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.040
536000.000	0.004	0.075	0.078	0.043	0.045	0.047	0.017	0.016	0.017	0.039
537000.000	0.004	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.039
538000.000	0.004	0.075	0.079	0.043	0.045	0.048	0.017	0.016	0.017	0.039
539000.000	0.005	0.075	0.079	0.043	0.045	0.047	0.017	0.016	0.017	0.039
540000.000	0.004	0.075	0.079	0.043	0.045	0.047	0.017	0.016	0.017	0.039
541000.000	0.005	0.075	0.079	0.042	0.045	0.047	0.017	0.016	0.017	0.039
542000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.017	0.039
543000.000	0.005	0.075	0.079	0.042	0.045	0.047	0.017	0.016	0.017	0.039
544000.000	0.005	0.075	0.079	0.043	0.045	0.048	0.017	0.016	0.017	0.039
545000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.039
546000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
547000.000	0.005	0.075	0.079	0.043	0.045	0.048	0.017	0.016	0.017	0.039
548000.000	0.005	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.039
549000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.016	0.039
550000.000	0.005	0.075	0.079	0.042	0.045	0.047	0.017	0.016	0.016	0.039
551000.000	0.005	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.039
552000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
553000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.016	0.039
554000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
555000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
556000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
557000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
558000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
559000.000	0.005	0.075	0.078	0.043	0.045	0.048	0.017	0.016	0.017	0.039
560000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
561000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.016	0.039
562000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
563000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
564000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
565000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
566000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
567000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
568000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
569000.000	0.005	0.075	0.078	0.042	0.045	0.047	0.017	0.016	0.016	0.038
570000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
571000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.016	0.039
572000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
573000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
574000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
575000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
576000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
577000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.016	0.039
578000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.016	0.039
579000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
580000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
581000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
582000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
583000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
584000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
585000.000	0.005	0.074	0.078	0.043	0.045	0.048	0.018	0.017	0.018	0.040
586000.000	0.005	0.074	0.078	0.043	0.045	0.048	0.018	0.016	0.018	0.040
587000.000	0.005	0.074	0.078	0.043	0.045	0.048	0.018	0.016	0.018	0.040
588000.000	0.005	0.074	0.078	0.043	0.045	0.048	0.018	0.017	0.018	0.040
589000.000	0.005	0.074	0.078	0.043	0.045	0.048	0.018	0.017	0.018	0.040
590000.000	0.005	0.074	0.078	0.043	0.045	0.048	0.018	0.017	0.018	0.040
591000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.040
592000.000	0.005	0.074	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
593000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
594000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
595000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
596000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
597000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
598000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.039
599000.000	0.005	0.075	0.078	0.042	0.045	0.048	0.017	0.016	0.017	0.040
600000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.039
601000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.039
602000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.039
603000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.039
604000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.040
605000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.040
606000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.017	0.039
607000.000	0.005	0.075	0.079	0.042	0.045	0.048	0.017	0.016	0.016	0.039
608000.000	0.006	0.075	0.079	0.041	0.045	0.048	0.017	0.016	0.016	0.039
609000.000	0.005	0.076	0.079	0.041	0.045	0.048	0.016	0.016	0.016	0.039
610000.000	0.005	0.076	0.079	0.041	0.045	0.048	0.017	0.016	0.016	0.039
611000.000	0.006	0.076	0.079	0.041	0.045	0.048	0.017	0.016	0.016	0.039
612000.000	0.006	0.076	0.079	0.041	0.045	0.048	0.016	0.016	0.016	0.039
613000.000	0.006	0.076	0.079	0.041	0.045	0.048	0.017	0.016	0.016	0.039
614000.000	0.006	0.076	0.079	0.041	0.045	0.048	0.017	0.016	0.016	0.039


==> plot_data/spectrum_IMD2_full_BW_IIP2_60dBm_clustered_Tx_reg_with_sigma_I.dat <==
-15.360000	-201.901379	-206.733836	-135.843446	-214.218939	-202.120258	-204.333567	-214.147500	-106.111563	-132.613968	-212.526673
-15.315000	-203.005594	-206.734154	-135.851425	-214.218844	-203.247891	-205.630104	-214.147714	-106.117461	-132.615784	-212.528364
-15.270000	-203.759552	-206.734384	-135.859212	-214.218558	-204.097107	-207.721827	-214.147136	-106.123220	-132.617328	-212.526623
-15.225000	-203.987951	-206.734555	-135.866757	-214.218081	-204.371870	-208.414417	-214.146768	-106.128724	-132.618659	-212.526359
-15.180000	-203.400087	-206.734383	-135.874086	-214.217413	-203.728428	-206.677896	-214.146103	-106.134003	-132.619620	-212.525331
-15.135000	-202.226023	-206.733978	-135.881183	-214.216554	-202.613624	-204.874709	-214.145397	-106.139108	-132.620506	-212.524073
-15.090000	-202.776281	-206.733575	-135.888063	-214.215505	-202.917918	-205.083923	-214.144013	-106.143953	-132.620967	-212.522287
-15.045000	-202.956077	-206.732548	-135.894732	-214.214265	-203.334729	-206.350851	-214.143079	-106.148638	-132.621228	-212.520954
-15.000000	-204.133939	-206.731417	-135.901167	-214.212833	-204.486118	-208.328426	-214.141515	-106.153069	-132.621245	-212.518609
-14.955000	-203.705226	-206.730144	-135.907382	-214.211211	-204.049923	-207.827346	-214.139821	-106.157298	-132.621015	-212.515740
-14.910000	-203.295848	-206.728511	-135.913384	-214.209398	-203.517273	-205.995056	-214.138072	-106.161324	-132.620439	-212.513567
-14.865000	-201.607769	-206.727043	-135.919169	-214.207393	-201.902843	-203.847940	-214.136092	-106.165144	-132.619868	-212.511231
-14.820000	-202.765093	-206.724802	-135.924682	-214.205197	-202.920069	-205.335383	-214.133857	-106.168854	-132.618764	-212.507274
-14.775000	-203.436859	-206.722388	-135.930047	-214.202810	-203.789012	-207.272450	-214.131481	-106.171926	-132.617485	-212.504209
-14.730000	-204.144026	-206.720128	-135.935162	-214.200231	-204.547507	-208.846965	-214.128914	-106.175333	-132.616026	-212.500188
-14.685000	-203.058678	-206.717333	-135.940004	-214.197460	-203.395971	-206.565050	-214.126198	-106.178046	-132.614257	-212.495675
-14.640000	-203.054080	-206.714643	-135.944810	-214.194498	-203.138709	-205.495001	-214.123135	-106.181642	-132.612083	-212.491602
-14.595000	-202.416036	-206.711044	-135.949230	-214.191343	-202.739769	-205.332077	-214.120014	-106.183527	-132.610131	-212.486586
-14.550000	-202.792118	-206.707827	-135.953377	-214.187997	-203.108403	-205.765428	-214.116587	-106.185588	-132.607399	-212.482228
-14.505000	-203.909040	-206.704520	-135.957449	-214.184458	-204.269895	-208.008557	-214.113152	-106.187995	-132.604650	-212.476771
-14.460000	-203.716805	-206.700298	-135.961224	-214.180727	-204.086471	-208.172196	-214.109385	-106.189934	-132.601617	-212.471913
-14.415000	-203.003873	-206.696487	-135.964820	-214.176803	-203.199272	-205.964014	-214.105269	-106.191706	-132.598322	-212.464569
-14.370000	-202.507264	-206.692139	-135.968166	-214.172686	-202.832932	-205.204020	-214.101345	-106.192824	-132.594772	-212.459422
-14.325000	-202.781166	-206.687378	-135.971307	-214.168377	-203.154560	-205.635232	-214.097036	-106.194193	-132.590970	-212.453079
-14.280000	-203.240469	-206.682792	-135.974219	-214.163874	-203.598487	-206.737254	-214.092562	-106.195264	-132.586904	-212.446169
-14.235000	-204.207370	-206.677739	-135.976920	-214.159177	-204.596795	-208.930185	-214.087820	-106.196077	-132.582579	-212.439342
-14.190000	-203.454213	-206.672502	-135.979376	-214.154287	-203.844555	-206.969321	-214.082767	-106.196843	-132.578017	-212.431934
-14.145000	-202.860050	-206.666791	-135.981732	-214.149203	-202.981165	-205.491668	-214.077816	-106.197612	-132.573132	-212.424313
-14.100000	-201.934816	-206.661131	-135.983578	-214.143925	-202.122402	-204.355758	-214.072609	-106.196560	-132.568108	-212.416401
-14.055000	-202.743509	-206.655427	-135.985479	-214.138452	-203.165156	-205.685143	-214.067108	-106.197178	-132.562728	-212.408401
-14.010000	-203.842179	-206.649199	-135.987171	-214.132785	-204.198981	-208.149207	-214.061373	-106.197188	-132.557012	-212.400166
-13.965000	-204.157174	-206.642773	-135.988540	-214.126922	-204.566647	-208.814396	-214.055528	-106.196619	-132.551271	-212.391093
-13.920000	-202.805382	-206.635834	-135.989858	-214.120865	-203.036074	-205.584798	-214.049453	-106.196469	-132.544853	-212.382225
-13.875000	-202.154104	-206.629072	-135.990436	-214.114611	-202.465024	-204.983170	-214.043330	-106.194968	-132.538800	-212.372615
-13.830000	-202.748683	-206.621874	-135.991568	-214.108162	-203.006150	-205.081931	-214.036613	-106.193364	-132.532047	-212.363092
-13.785000	-203.169969	-206.614988	-135.991762	-214.101516	-203.547440	-206.863529	-214.030160	-106.193186	-132.524994	-212.353089
-13.740000	-204.009380	-206.606886	-135.992058	-214.094674	-204.374859	-208.533542	-214.023237	-106.191174	-132.517889	-212.343018
-13.695000	-203.592000	-206.599429	-135.992142	-214.087635	-203.992895	-207.803214	-214.016153	-106.189743	-132.510375	-212.332265
-13.650000	-202.970077	-206.590868	-135.992007	-214.080398	-203.203974	-205.991649	-214.008972	-106.187359	-132.502706	-212.321438
-13.605000	-202.083736	-206.582602	-135.991570	-214.072964	-202.467871	-204.850287	-214.001518	-106.185562	-132.494695	-212.310455
-13.560000	-202.701557	-206.574237	-135.990956	-214.065332	-202.898756	-205.217066	-213.993852	-106.182982	-132.486457	-212.298918
-13.515000	-203.683250	-206.565282	-135.990171	-214.057501	-204.015036	-207.622808	-213.986014	-106.180526	-132.477938	-212.286788
-13.470000	-204.116808	-206.556206	-135.989139	-214.049472	-204.533423	-208.942184	-213.978009	-106.177690	-132.469089	-212.274917
-13.425000	-202.620373	-206.547013	-135.987750	-214.041243	-202.962819	-206.197343	-213.969723	-106.174674	-132.460258	-212.262482
-13.380000	-202.408930	-206.537618	-135.986295	-214.032815	-202.849950	-204.880735	-213.961345	-106.171343	-132.450482	-212.249524
-13.335000	-202.630258	-206.527580	-135.984577	-214.024186	-202.759512	-204.912824	-213.952664	-106.167820	-132.441358	-212.236641
-13.290000	-202.527072	-206.517301	-135.982940	-214.015357	-202.838198	-205.760600	-213.943881	-106.164710	-132.431403	-212.223129
-13.245000	-204.056006	-206.507262	-135.980441	-214.006327	-204.400379	-208.621412	-213.934790	-106.160452	-132.421094	-212.209366
-13.200000	-203.551457	-206.496828	-135.978124	-213.997095	-203.938057	-207.406957	-213.925519	-106.156161	-132.410764	-212.195446
-13.155000	-202.702382	-206.485650	-135.975519	-213.987661	-202.926229	-205.783809	-213.915994	-106.152178	-132.400027	-212.181030
-13.110000	-201.950703	-206.474945	-135.972393	-213.978025	-202.254628	-204.397606	-213.906456	-106.147397	-132.388788	-212.166053
-13.065000	-202.484576	-206.463485	-135.970157	-213.968186	-202.715753	-205.173000	-213.896696	-106.143143	-132.378317	-212.151302
-13.020000	-203.448183	-206.452327	-135.966123	-213.958143	-203.795302	-207.252235	-213.886669	-106.137809	-132.366022	-212.135838
-12.975000	-203.922756	-206.440192	-135.962726	-213.947897	-204.339694	-208.481969	-213.876199	-106.132534	-132.354491	-212.120193
-12.930000	-203.168094	-206.428284	-135.958958	-213.937445	-203.574945	-206.477536	-213.865978	-106.127182	-132.342270	-212.104088
-12.885000	-201.762882	-206.415906	-135.954997	-213.926789	-202.079704	-204.525922	-213.855091	-106.121453	-132.329848	-212.087687
-12.840000	-201.912804	-206.403348	-135.951123	-213.915926	-201.987579	-203.861071	-213.844345	-106.115816	-132.317290	-212.070929
-12.795000	-202.638323	-206.390520	-135.946402	-213.904858	-202.982143	-206.035857	-213.833286	-106.109580	-132.304387	-212.053883
-12.750000	-203.887673	-206.377477	-135.941780	-213.893582	-204.298511	-208.218801	-213.821953	-106.103292	-132.291177	-212.036356
-12.705000	-203.571930	-206.364077	-135.936984	-213.882100	-203.959802	-207.834896	-213.810276	-106.096804	-132.277617	-212.018579
-12.660000	-202.960403	-206.350565	-135.931925	-213.870408	-203.201984	-205.845935	-213.798982	-106.090106	-132.263672	-212.000377
-12.615000	-201.808112	-206.336576	-135.925907	-213.858508	-202.128754	-204.893258	-213.786504	-106.082520	-132.250135	-211.981905
-12.570000	-202.269941	-206.322291	-135.921420	-213.846399	-202.534542	-204.944455	-213.774696	-106.076321	-132.235292	-211.963006
-12.525000	-203.077871	-206.308623	-135.915446	-213.834080	-203.444572	-206.468359	-213.762538	-106.068683	-132.220712	-211.943680
-12.480000	-203.817076	-206.293430	-135.908614	-213.821549	-204.179819	-208.490211	-213.749750	-106.060694	-132.205664	-211.924181
-12.435000	-202.819924	-206.278444	-135.903269	-213.808808	-203.271610	-206.344008	-213.737077	-106.053177	-132.190710	-211.904062
-12.390000	-202.641775	-206.263979	-135.895202	-213.795854	-202.876071	-205.557981	-213.724083	-106.043994	-132.174081	-211.883736
-12.345000	-201.642716	-206.247079	-135.889692	-213.782687	-201.774797	-203.948566	-213.711092	-106.036320	-132.159668	-211.862919
-12.300000	-203.004616	-206.232242	-135.882881	-213.769306	-203.359427	-205.983419	-213.697680	-106.028110	-132.142442	-211.841829
-12.255000	-203.386988	-206.216228	-135.875219	-213.755711	-203.748978	-207.531735	-213.683890	-106.019220	-132.126375	-211.820236
-12.210000	-203.467782	-206.200027	-135.867660	-213.741901	-203.838959	-207.751430	-213.670171	-106.010064	-132.109493	-211.798282
-12.165000	-202.804488	-206.183222	-135.860113	-213.727875	-203.117687	-205.987058	-213.655626	-106.000783	-132.092787	-211.776014
-12.120000	-201.846106	-206.166830	-135.852431	-213.713632	-202.214517	-204.169012	-213.642229	-105.991576	-132.074987	-211.753261
-12.075000	-201.765042	-206.149544	-135.843961	-213.699172	-201.862665	-204.640108	-213.627379	-105.981535	-132.057455	-211.730199
-12.030000	-202.970400	-206.132169	-135.835598	-213.684493	-203.366023	-206.493147	-213.612586	-105.971680	-132.039520	-211.706616
-11.985000	-203.558290	-206.114511	-135.826912	-213.669594	-203.975417	-208.087607	-213.597633	-105.961485	-132.021055	-211.682527
-11.940000	-203.390618	-206.096627	-135.818090	-213.654476	-203.658130	-207.246436	-213.582587	-105.951064	-132.002301	-211.658223
-11.895000	-202.213889	-206.078315	-135.809583	-213.639137	-202.548794	-205.365245	-213.567143	-105.940908	-131.983664	-211.633549
-11.850000	-201.698456	-206.059647	-135.798563	-213.623575	-201.978075	-204.110544	-213.551884	-105.928861	-131.964129	-211.608001
-11.805000	-202.116874	-206.041376	-135.789917	-213.607791	-202.366875	-204.792772	-213.535933	-105.918726	-131.944558	-211.582426
-11.760000	-203.244061	-206.021613	-135.780298	-213.591782	-203.683796	-207.480730	-213.519932	-105.906835	-131.925035	-211.556780
-11.715000	-203.460099	-206.002542	-135.769650	-213.575549	-203.825445	-208.034696	-213.503319	-105.895359	-131.904102	-211.529373
-11.670000	-202.246134	-205.983010	-135.759027	-213.559091	-202.572614	-205.328737	-213.487020	-105.882976	-131.884568	-211.502847
-11.625000	-202.060461	-205.962869	-135.747836	-213.542405	-202.378443	-205.110984	-213.471151	-105.871750	-131.862540	-211.475131
-11.580000	-201.889702	-205.942740	-135.739000	-213.525492	-202.062297	-204.622977	-213.452753	-105.859186	-131.842430	-211.447708
-11.535000	-202.801606	-205.921760	-135.726630	-213.508349	-203.183054	-206.186010	-213.436584	-105.846395	-131.819840	-211.418395
-11.490000	-203.338767	-205.901119	-135.715449	-213.490977	-203.718671	-207.856785	-213.418769	-105.833606	-131.798252	-211.389218
-11.445000	-202.932667	-205.880029	-135.703769	-213.473374	-203.342179	-206.827343	-213.400693	-105.820503	-131.775985	-211.360781
-11.400000	-201.865738	-205.858415	-135.691890	-213.455539	-202.140318	-205.125865	-213.383522	-105.807176	-131.753518	-211.330842
-11.355000	-201.660797	-205.836658	-135.679725	-213.437470	-201.937561	-204.002308	-213.365886	-105.793568	-131.730399	-211.300214
-11.310000	-202.107149	-205.814589	-135.667316	-213.419168	-202.342092	-205.030758	-213.346929	-105.779742	-131.707142	-211.268800
-11.265000	-202.862956	-205.792117	-135.654632	-213.400629	-203.198389	-206.684840	-213.328128	-105.765632	-131.683482	-211.237874
-11.220000	-203.107301	-205.769292	-135.641692	-213.381854	-203.522374	-207.639282	-213.309641	-105.751285	-131.659563	-211.206257
-11.175000	-202.740422	-205.746211	-135.628524	-213.362841	-203.000812	-205.979926	-213.290487	-105.736679	-131.634409	-211.174380
-11.130000	-201.326560	-205.723764	-135.614978	-213.343588	-201.557024	-203.709018	-213.271580	-105.721833	-131.610842	-211.140498
-11.085000	-201.600423	-205.698513	-135.601289	-213.324096	-201.896728	-204.432443	-213.251642	-105.706693	-131.584504	-211.106964
-11.040000	-202.401635	-205.675044	-135.587312	-213.304361	-202.734778	-205.951381	-213.233405	-105.691326	-131.560717	-211.072926
-10.995000	-203.065915	-205.650798	-135.573028	-213.284383	-203.442915	-207.606762	-213.211345	-105.675673	-131.534236	-211.037685
-10.950000	-202.798938	-205.626472	-135.558447	-213.264161	-203.134733	-206.631067	-213.190867	-105.659753	-131.507478	-211.002323
-10.905000	-201.970178	-205.600567	-135.543728	-213.243693	-202.264880	-205.022013	-213.171745	-105.643629	-131.481643	-210.965783
-10.860000	-201.341089	-205.575756	-135.528564	-213.222978	-201.652724	-204.256686	-213.150895	-105.627133	-131.454306	-210.930760
-10.815000	-201.948975	-205.550008	-135.513202	-213.202015	-202.135607	-204.881464	-213.129535	-105.610459	-131.426912	-210.893133
-10.770000	-202.707029	-205.523921	-135.497583	-213.180801	-203.034613	-206.401688	-213.107899	-105.593478	-131.399209	-210.854642
-10.725000	-202.898621	-205.497513	-135.481639	-213.159335	-203.260109	-207.508020	-213.086361	-105.576219	-131.371088	-210.818584
-10.680000	-202.370107	-205.470757	-135.465435	-213.137617	-202.670502	-205.738494	-213.064642	-105.558710	-131.342564	-210.778538
-10.635000	-201.616833	-205.443645	-135.448941	-213.115644	-201.914558	-204.478307	-213.044502	-105.540900	-131.313650	-210.739069
-10.590000	-201.653408	-205.416185	-135.432160	-213.093414	-202.063692	-204.509935	-213.020390	-105.522828	-131.284330	-210.698280
-10.545000	-202.069618	-205.388327	-135.415093	-213.070927	-202.333567	-205.626454	-212.998999	-105.504471	-131.254606	-210.651492
-10.500000	-202.823426	-205.360150	-135.397740	-213.048180	-203.170505	-207.155235	-212.975515	-105.485837	-131.224474	-210.615789
-10.455000	-202.501120	-205.331587	-135.380087	-213.025172	-202.876665	-206.599053	-212.950946	-105.466916	-131.193907	-210.563742
-10.410000	-201.618648	-205.302671	-135.362147	-213.001902	-201.859248	-204.388133	-212.930314	-105.447731	-131.162926	-210.508660
-10.365000	-201.233493	-205.273359	-135.343930	-212.978366	-201.658501	-204.105705	-212.905894	-105.428208	-131.131568	-210.390107
-10.320000	-201.587672	-205.243633	-135.325338	-212.954564	-201.868605	-204.589429	-212.882014	-105.408450	-131.099705	-210.127687
-10.275000	-202.530689	-205.213555	-135.306544	-212.930494	-202.878526	-206.389817	-212.857295	-105.388379	-131.067470	-209.824186
-10.230000	-202.557082	-205.183112	-135.287378	-212.906152	-202.950826	-207.048503	-212.833585	-105.368006	-131.034764	-208.852574
-10.185000	-201.914771	-205.152256	-135.267933	-212.881542	-202.159881	-205.510630	-212.809477	-105.347374	-131.001621	-207.330549
-10.140000	-201.449832	-205.121006	-135.248177	-212.856658	-201.832600	-204.053988	-212.782266	-105.326384	-130.968033	-204.999283
-10.095000	-200.996966	-205.089374	-135.228084	-212.831489	-201.246653	-204.064393	-212.760729	-105.305120	-130.933974	-202.240472
-10.050000	-201.888421	-205.057290	-135.207715	-212.806064	-202.228331	-205.320234	-212.734371	-105.283570	-130.899493	-199.489496
-10.005000	-202.479322	-205.024830	-135.187009	-212.780329	-202.847945	-206.806714	-212.706939	-105.261694	-130.864519	-196.475904
-9.960000	-202.194502	-204.991948	-135.165989	-212.754326	-202.567324	-206.328142	-212.680931	-105.239513	-130.829085	-193.734660
-9.915000	-201.568899	-204.958645	-135.144640	-212.728080	-201.862942	-204.889078	-212.656090	-105.217036	-130.793168	-191.012179
-9.870000	-200.810619	-204.924918	-135.122970	-212.701433	-200.994571	-203.325302	-212.624507	-105.194208	-130.756783	-188.504750
-9.825000	-201.091937	-204.890775	-135.100975	-212.674649	-201.534671	-204.196249	-212.602932	-105.171099	-130.719901	-186.101314
-9.780000	-202.213077	-204.856167	-135.078637	-212.647481	-202.471411	-206.137888	-212.574502	-105.147668	-130.682529	-183.858167
-9.735000	-202.417574	-204.821140	-135.055983	-212.619883	-202.774876	-207.029125	-212.544977	-105.123899	-130.644654	-181.738514
-9.690000	-201.577329	-204.785685	-135.032959	-212.592722	-201.947741	-204.990751	-212.519841	-105.099820	-130.606277	-179.758631
-9.645000	-201.091272	-204.749698	-135.009665	-212.563702	-201.384263	-204.309633	-212.489117	-105.075394	-130.567377	-177.912103
-9.600000	-201.287245	-204.713366	-134.985935	-212.536330	-201.508109	-204.029506	-212.463765	-105.050614	-130.527971	-176.191216
-9.555000	-201.356906	-204.676515	-134.961895	-212.507035	-201.704312	-205.137546	-212.432771	-105.025580	-130.488029	-174.563598
-9.510000	-202.049303	-204.639169	-134.937517	-212.478242	-202.400649	-206.386707	-212.405161	-105.000142	-130.447560	-173.048807
-9.465000	-201.991032	-204.601377	-134.912772	-212.448797	-202.301749	-205.820783	-212.374371	-104.974386	-130.406545	-171.638054
-9.420000	-201.079429	-204.563098	-134.887675	-212.419331	-201.326141	-204.330784	-212.343161	-104.948276	-130.364983	-170.305520
-9.375000	-201.128927	-204.524325	-134.862207	-212.390096	-201.531980	-204.254150	-212.319257	-104.921821	-130.322864	-169.059729
-9.330000	-200.935670	-204.485058	-134.836378	-212.358730	-201.041286	-204.051286	-212.287394	-104.895004	-130.280182	-167.884608
-9.285000	-201.704008	-204.445279	-134.810179	-212.328707	-202.171041	-205.697300	-212.253811	-104.867856	-130.236926	-166.780230
-9.240000	-201.870199	-204.404998	-134.783598	-212.297987	-202.254880	-206.339672	-212.224133	-104.840323	-130.193089	-165.727079
-9.195000	-201.169332	-204.364206	-134.756633	-212.267061	-201.428282	-204.698172	-212.195695	-104.812434	-130.148662	-164.725744
-9.150000	-200.516312	-204.322879	-134.729303	-212.235817	-200.649075	-203.365030	-212.156652	-104.784199	-130.103638	-163.756206
-9.105000	-200.345926	-204.281011	-134.701585	-212.203565	-200.829664	-203.730848	-212.134921	-104.755542	-130.058004	-162.817884
-9.060000	-201.704206	-204.238572	-134.673432	-212.170448	-201.961695	-204.749485	-212.094107	-104.726586	-130.011753	-161.901376
-9.015000	-201.604375	-204.195642	-134.644943	-212.138378	-201.976729	-206.190543	-212.064885	-104.697173	-129.964877	-160.999849
-8.970000	-201.521083	-204.152120	-134.616019	-212.107113	-201.844405	-205.501140	-212.033444	-104.667416	-129.917363	-160.111239
-8.925000	-200.620512	-204.108055	-134.586682	-212.070948	-201.039839	-204.210462	-211.997139	-104.637236	-129.869202	-159.226021
-8.880000	-200.475906	-204.063286	-134.556939	-212.041935	-200.707445	-203.086181	-211.964492	-104.606783	-129.820384	-158.348618
-8.835000	-200.872996	-204.018035	-134.526827	-212.001789	-201.138948	-204.193371	-211.929938	-104.575657	-129.770896	-157.485343
-8.790000	-201.271169	-203.972310	-134.496213	-211.971438	-201.617751	-205.453390	-211.898326	-104.544413	-129.720728	-156.636596
-8.745000	-201.350143	-203.925746	-134.465196	-211.935896	-201.691833	-205.575388	-211.860200	-104.512622	-129.669866	-155.807599
-8.700000	-200.794404	-203.878536	-134.433835	-211.900394	-201.045807	-204.415519	-211.825624	-104.480473	-129.618318	-155.005624
-8.655000	-200.117932	-203.831223	-134.401776	-211.866306	-200.305795	-202.931920	-211.794047	-104.448163	-129.566019	-154.233838
-8.610000	-200.252630	-203.782436	-134.369766	-211.827902	-200.608722	-203.283712	-211.752648	-104.414672	-129.513028	-153.497555
-8.565000	-200.826273	-203.733952	-134.336683	-211.792487	-201.162103	-204.664247	-211.716016	-104.381206	-129.459272	-152.796322
-8.520000	-201.183711	-203.683715	-134.303588	-211.758014	-201.523884	-205.578167	-211.682999	-104.347327	-129.404783	-152.132823
-8.475000	-200.769613	-203.633652	-134.269633	-211.720192	-201.034365	-204.826011	-211.645261	-104.313639	-129.349509	-151.501944
-8.430000	-200.497252	-203.582948	-134.235967	-211.681183	-200.727918	-203.393197	-211.606244	-104.277527	-129.293432	-150.903523
-8.385000	-199.949725	-203.531025	-134.201217	-211.643986	-200.210458	-203.180577	-211.571815	-104.242815	-129.236603	-150.335132
-8.340000	-200.477037	-203.477700	-134.165277	-211.607330	-200.843824	-204.073348	-211.531139	-104.207820	-129.178938	-149.789239
-8.295000	-201.057525	-203.425508	-134.130419	-211.567496	-201.381687	-205.456226	-211.492577	-104.171319	-129.120439	-149.263438
-8.250000	-200.797915	-203.371028	-134.094361	-211.530582	-201.111620	-204.724088	-211.457256	-104.134815	-129.061115	-148.753945
-8.205000	-200.127056	-203.317086	-134.057312	-211.481697	-200.505586	-204.151986	-211.403312	-104.098663	-129.000957	-148.254549
-8.160000	-199.871031	-203.262689	-134.019886	-211.462960	-200.098473	-202.881683	-211.384299	-104.057586	-128.939799	-147.763182
-8.115000	-200.477906	-203.204216	-133.983124	-211.399230	-200.758830	-203.886793	-211.326721	-104.022011	-128.877830	-147.276050
-8.070000	-200.156201	-203.147586	-133.944612	-211.373607	-200.530317	-204.435990	-211.299919	-103.984184	-128.814964	-146.792970
-8.025000	-200.568610	-203.088609	-133.906110	-211.327159	-200.861896	-204.888207	-211.251952	-103.944576	-128.751137	-146.317619
-7.980000	-200.298028	-203.033394	-133.865060	-211.287288	-200.713559	-204.019962	-211.210737	-103.902435	-128.686333	-145.851692
-7.935000	-199.469410	-202.967551	-133.826552	-211.249481	-199.695396	-202.872785	-211.171396	-103.865369	-128.620524	-145.403259
-7.890000	-199.912936	-202.909086	-133.786987	-211.191529	-200.256004	-203.001922	-211.120049	-103.824892	-128.553786	-144.977332
-7.845000	-199.943169	-202.850484	-133.745388	-211.148181	-200.259714	-203.988985	-211.075969	-103.781971	-128.486025	-144.579777
-7.800000	-200.301897	-202.786950	-133.703068	-211.115486	-200.650255	-204.804794	-211.038436	-103.740547	-128.417177	-144.215259
-7.755000	-200.205961	-202.724368	-133.661424	-211.064134	-200.532592	-204.200483	-210.988534	-103.697370	-128.347333	-143.883451
-7.710000	-199.212883	-202.663112	-133.617342	-211.023533	-199.483674	-202.939785	-210.953308	-103.654535	-128.276196	-143.585067
-7.665000	-199.666949	-202.591436	-133.576512	-210.972783	-199.926446	-202.569017	-210.896801	-103.611328	-128.204233	-143.317208
-7.620000	-199.482369	-202.521080	-133.532310	-210.928354	-199.767195	-203.300833	-210.853097	-103.569065	-128.130778	-143.076152
-7.575000	-200.004409	-202.463780	-133.485486	-210.888699	-200.289956	-204.248699	-210.813004	-103.521843	-128.056591	-142.857952
-7.530000	-199.742079	-202.390356	-133.440051	-210.848692	-200.038823	-203.919526	-210.769397	-103.475651	-127.980843	-142.658100
-7.485000	-199.079851	-202.320978	-133.395240	-210.785293	-199.418287	-202.632688	-210.707994	-103.434146	-127.903973	-142.471154
-7.440000	-198.970341	-202.254589	-133.351391	-210.742901	-199.215356	-202.088817	-210.669831	-103.381796	-127.825854	-142.294585
-7.395000	-199.482360	-202.184050	-133.294519	-210.681786	-199.755373	-202.750072	-210.609011	-103.339294	-127.746495	-142.120734
-7.350000	-199.479591	-202.098917	-133.254988	-210.660612	-199.767667	-203.792957	-210.579088	-103.289155	-127.665526	-141.945143
-7.305000	-199.496007	-202.030694	-133.203559	-210.602917	-199.786800	-203.652908	-210.523827	-103.237246	-127.583424	-141.761079
-7.260000	-199.059127	-201.962608	-133.152702	-210.534232	-199.425169	-203.120074	-210.459139	-103.194968	-127.499748	-141.560619
-7.215000	-198.636144	-201.873606	-133.106741	-210.477986	-198.834354	-201.845632	-210.421869	-103.142421	-127.414716	-141.338260
-7.170000	-199.157132	-201.809414	-133.049725	-210.441248	-199.466434	-202.649278	-210.354469	-103.087184	-127.328423	-141.083934
-7.125000	-199.123321	-201.713474	-133.000344	-210.393717	-199.391428	-203.235001	-210.320010	-103.040833	-127.240124	-140.786201
-7.080000	-199.193668	-201.640946	-132.948509	-210.342858	-199.493289	-203.450812	-210.262940	-102.984145	-127.150575	-140.429405
-7.035000	-198.824808	-201.555254	-132.895940	-210.262559	-199.119005	-202.630272	-210.191469	-102.935405	-127.059386	-139.991005
-6.990000	-198.268342	-201.463123	-132.839232	-210.235380	-198.550267	-201.456331	-210.159116	-102.880032	-126.966321	-139.432555
-6.945000	-198.414889	-201.392961	-132.780896	-210.145176	-198.642050	-202.118455	-210.070949	-102.821956	-126.872028	-138.674076
-6.900000	-198.767475	-201.302820	-132.729933	-210.096763	-199.099560	-202.740008	-210.020500	-102.771160	-126.775258	-137.478814
-6.855000	-198.770834	-201.210703	-132.669997	-210.041776	-199.075287	-202.967015	-209.968472	-102.713721	-126.676833	-132.317811
-6.810000	-198.468343	-201.121396	-132.618342	-209.799907	-198.778580	-202.509233	-209.674101	-102.652986	-126.576815	-123.222809
-6.765000	-197.928634	-201.026527	-132.549255	-209.328098	-198.274453	-201.362120	-209.201433	-102.607461	-126.474844	-120.036638
-6.720000	-197.865490	-200.929187	-132.488964	-209.152238	-198.072090	-201.288287	-209.133915	-102.538576	-126.370314	-118.918517
-6.675000	-198.307577	-200.832019	-132.437242	-209.581830	-198.614615	-202.329217	-209.462021	-102.474981	-126.263805	-117.351283
-6.630000	-198.232255	-200.739490	-132.370202	-209.663728	-198.534140	-202.388804	-209.595335	-102.419235	-126.155365	-116.499712
-6.585000	-197.769817	-200.628747	-132.309573	-208.939591	-198.171065	-201.774227	-208.816256	-102.352601	-126.044860	-115.719558
-6.540000	-197.527927	-200.535187	-132.247981	-207.881914	-197.832529	-201.025241	-207.692617	-102.285496	-125.930570	-114.871645
-6.495000	-197.451013	-200.423366	-132.176365	-208.170668	-197.762610	-200.827496	-208.123526	-102.232078	-125.815904	-114.220855
-6.450000	-197.765967	-200.321866	-132.112639	-209.097240	-198.029173	-201.778793	-209.034098	-102.167271	-125.697954	-113.871506
-6.405000	-197.761121	-200.205966	-132.046816	-208.990563	-197.986222	-201.871987	-208.923395	-102.096885	-125.577276	-113.208438
-6.360000	-196.998222	-200.104013	-131.977359	-206.687183	-197.599185	-201.028989	-206.749358	-102.027935	-125.452072	-109.951742
-6.315000	-197.041156	-199.976425	-131.901810	-207.096272	-197.322836	-200.652337	-206.946883	-101.965518	-125.328010	-112.200198
-6.270000	-196.933677	-199.868688	-131.839585	-207.757272	-197.290125	-200.847443	-207.645003	-101.888183	-125.196248	-112.392346
-6.225000	-197.172648	-199.738219	-131.764258	-208.667445	-197.454794	-201.090550	-208.576217	-101.821085	-125.064349	-112.373583
-6.180000	-197.080415	-199.614697	-131.685664	-208.562765	-197.359287	-201.083364	-208.410577	-101.751787	-124.928678	-112.636025
-6.135000	-196.623693	-199.481357	-131.617722	-207.042888	-197.008959	-200.275470	-206.939479	-101.668560	-124.789656	-112.987405
-6.090000	-196.344585	-199.365942	-131.538698	-207.097959	-196.666895	-200.185116	-207.014248	-101.606073	-124.647256	-113.293624
-6.045000	-196.638044	-199.216084	-131.459596	-208.170651	-196.898951	-200.465899	-208.082117	-101.522236	-124.500114	-112.754925
-6.000000	-196.629672	-199.082464	-131.382170	-208.389639	-196.855694	-200.658745	-208.345989	-101.446256	-124.348101	-113.042031
-5.955000	-196.083240	-198.936787	-131.293248	-207.198736	-196.316212	-199.703785	-207.107719	-101.376057	-124.194079	-112.738362
-5.910000	-195.685218	-198.789618	-131.217872	-206.525451	-196.048604	-199.331543	-206.413876	-101.284153	-124.035271	-111.340691
-5.865000	-195.840892	-198.635134	-131.134691	-206.897983	-196.247939	-199.808452	-206.868650	-101.200508	-123.871197	-109.895945
-5.820000	-195.826883	-198.482215	-131.047899	-207.823832	-196.079343	-199.647176	-207.689696	-101.118486	-123.702158	-113.491974
-5.775000	-195.539435	-198.315671	-130.955478	-207.018311	-195.809937	-199.129659	-206.927856	-101.035482	-123.529200	-113.381196
-5.730000	-195.280412	-198.147754	-130.867346	-206.967862	-195.567063	-199.038790	-206.909659	-100.944449	-123.346830	-113.568764
-5.685000	-195.432705	-197.975413	-130.776269	-207.808731	-195.715512	-199.329319	-207.758997	-100.859983	-123.161581	-113.270584
-5.640000	-194.946522	-197.793804	-130.678646	-206.628885	-195.124081	-198.403535	-206.537510	-100.761953	-122.973668	-113.631657
-5.595000	-194.865005	-197.602036	-130.588980	-207.201762	-195.214823	-198.682603	-207.104410	-100.678840	-122.770419	-114.103646
-5.550000	-194.666126	-197.412657	-130.489054	-206.754378	-194.931173	-198.463269	-206.676254	-100.575996	-122.564974	-113.938612
-5.505000	-191.539054	-197.169156	-130.365022	-200.815664	-192.159445	-193.846923	-200.663777	-100.462800	-122.358977	-113.968984
-5.460000	-176.608594	-196.705858	-129.996160	-182.939890	-177.935046	-178.058421	-182.863030	-100.269267	-122.085480	-113.644764
-5.415000	-165.413009	-193.033050	-127.502033	-170.622422	-167.142207	-167.165864	-170.518587	-96.434072	-120.782912	-110.487483
-5.370000	-157.574793	-185.507531	-120.523815	-164.460050	-158.383019	-158.409558	-164.310247	-90.128666	-117.367448	-114.156372
-5.325000	-150.148687	-178.617304	-113.454332	-157.770123	-151.205031	-151.266945	-157.639183	-82.889034	-110.366721	-114.746819
-5.280000	-144.370893	-172.294967	-107.208688	-151.904551	-144.872683	-144.953799	-151.809517	-76.843122	-104.014970	-115.323388
-5.235000	-138.874237	-166.755812	-101.647082	-146.702900	-139.596517	-139.598508	-146.528174	-71.355970	-97.991230	-115.412081
-5.190000	-134.407235	-161.899465	-96.800564	-141.844309	-135.062317	-135.110207	-141.663197	-66.626268	-92.670879	-115.672275
-5.145000	-130.352319	-157.551216	-92.507951	-138.354200	-130.925553	-131.018021	-138.141292	-62.412806	-87.858785	-115.753364
-5.100000	-127.188518	-153.686753	-88.700406	-135.115097	-127.633332	-127.742875	-134.938299	-58.704409	-83.545296	-115.526365
-5.055000	-124.179817	-150.214262	-85.342000	-132.858389	-124.637479	-124.672573	-132.664732	-55.382993	-79.625038	-116.052685
-5.010000	-120.961437	-147.093150	-82.361974	-130.089267	-121.482086	-121.530525	-129.901667	-52.471106	-76.087542	-116.643291
-4.965000	-117.918213	-144.277273	-79.736374	-124.985947	-118.690514	-118.801170	-124.749914	-49.879265	-72.861798	-114.572440
-4.920000	-115.786192	-141.737903	-77.439424	-123.414718	-116.548947	-116.641427	-123.289246	-47.606594	-69.930265	-114.817075
-4.875000	-114.232487	-139.437377	-75.438200	-123.998406	-114.635718	-114.715806	-123.857786	-45.618562	-67.246626	-117.448463
-4.830000	-111.942453	-137.346773	-73.716425	-122.977328	-112.238501	-112.347753	-122.761769	-43.898093	-64.782896	-117.845560
-4.785000	-111.310779	-135.421976	-72.248806	-121.995890	-111.611890	-111.687337	-121.799419	-42.422114	-62.492370	-118.485043
-4.740000	-109.989800	-133.626608	-71.023228	-120.691676	-110.408699	-110.484945	-120.465610	-41.176992	-60.328461	-118.281351
-4.695000	-109.353352	-131.889015	-70.012594	-120.461456	-109.772510	-109.791854	-120.237112	-40.141158	-58.222338	-118.897066
-4.650000	-109.377202	-130.106567	-69.200388	-120.302214	-109.555786	-109.608894	-120.041034	-39.299954	-56.059863	-118.944104
-4.605000	-109.156810	-128.054546	-68.563684	-120.257465	-109.404911	-109.492669	-120.007704	-38.629309	-53.632350	-119.367074
-4.560000	-108.397557	-124.711876	-68.078552	-119.704038	-108.813652	-108.859434	-119.533069	-38.111522	-50.276321	-119.934617
-4.515000	-104.946773	-109.013532	-67.717875	-120.030520	-105.258709	-107.925740	-119.937914	-37.718686	-36.709843	-119.850169
-4.470000	-102.613892	-104.879391	-67.455450	-116.953773	-102.944715	-107.743527	-116.868037	-37.427108	-32.082503	-116.863258
-4.425000	-102.926317	-104.898051	-67.256536	-120.401467	-103.057586	-107.500172	-120.233315	-37.206623	-31.379065	-120.647701
-4.380000	-102.954930	-104.994450	-67.093472	-121.907119	-102.963016	-107.875541	-121.736962	-37.028705	-30.890045	-122.220363
-4.335000	-103.100112	-104.692836	-66.937545	-122.533233	-103.164984	-107.812244	-122.318401	-36.867857	-31.125478	-122.882838
-4.290000	-102.966997	-104.716273	-66.767249	-123.552108	-103.010282	-107.717078	-123.364735	-36.700529	-31.777277	-123.464107
-4.245000	-103.005482	-104.943336	-66.563908	-123.627453	-103.044869	-108.077634	-123.360617	-36.512965	-31.275198	-123.663520
-4.200000	-103.177132	-105.018484	-66.320525	-124.806471	-103.231086	-108.313229	-124.605625	-36.293808	-31.036770	-125.156545
-4.155000	-103.175683	-104.835240	-66.042344	-125.090760	-103.193701	-108.344992	-124.805686	-36.050410	-31.182446	-125.595192
-4.110000	-103.155028	-105.023261	-65.730367	-126.691571	-103.140654	-108.084621	-126.332281	-35.780358	-31.034244	-127.069952
-4.065000	-103.183953	-104.893008	-65.399516	-127.075863	-103.199784	-108.225113	-126.743636	-35.499326	-31.000370	-126.926183
-4.020000	-103.324058	-104.952494	-65.058113	-125.912128	-103.350462	-108.085641	-125.564401	-35.211222	-30.968152	-125.922124
-3.975000	-103.171078	-104.917017	-64.714174	-127.735002	-103.211601	-107.991432	-127.417349	-34.924741	-31.144318	-127.583197
-3.930000	-103.090175	-104.524297	-64.369188	-131.060252	-103.098970	-108.561625	-130.327112	-34.638223	-30.931106	-130.959135
-3.885000	-103.056310	-105.059771	-64.023684	-131.424379	-103.078225	-108.147710	-130.562608	-34.349782	-30.098051	-131.370691
-3.840000	-102.621557	-104.628272	-63.669950	-132.566072	-102.642756	-108.140254	-131.558175	-34.050851	-31.051197	-132.664689
-3.795000	-102.838713	-104.593987	-63.301455	-133.484800	-102.830278	-108.028883	-132.041011	-33.734167	-31.012698	-133.583916
-3.750000	-102.832837	-104.454046	-62.907037	-134.420126	-102.827873	-108.219225	-132.596055	-33.385980	-30.409501	-134.428308
-3.705000	-102.775505	-104.501868	-62.483966	-134.471108	-102.783933	-107.943273	-131.893313	-33.003250	-30.925664	-134.218167
-3.660000	-103.378124	-104.915776	-62.022087	-133.752852	-103.399836	-108.320091	-131.220004	-32.575216	-30.928702	-133.726622
-3.615000	-103.790235	-105.264199	-61.525755	-132.734316	-103.749914	-107.681762	-130.228912	-32.105798	-30.420301	-132.462518
-3.570000	-102.921903	-104.760472	-60.991435	-131.798785	-102.919242	-107.638863	-129.519257	-31.592168	-30.477609	-131.399392
-3.525000	-103.317316	-104.944972	-60.423282	-129.135272	-103.347912	-108.256100	-127.024807	-31.037545	-30.889514	-129.207387
-3.480000	-103.246239	-104.979301	-59.817978	-132.335766	-103.219095	-108.300853	-130.285722	-30.439442	-30.347844	-132.419239
-3.435000	-103.140173	-105.068976	-59.170781	-132.246564	-103.176460	-107.989380	-129.731067	-29.794166	-30.401973	-132.365173
-3.390000	-103.190716	-104.982494	-58.466437	-132.429155	-103.206421	-108.365868	-130.024123	-29.087216	-30.457710	-132.784699
-3.345000	-103.219390	-104.696980	-57.683542	-133.537633	-103.236232	-108.342034	-131.319112	-28.297346	-30.535722	-133.490725
-3.300000	-102.986722	-104.465058	-56.785797	-133.041036	-103.003118	-107.859748	-130.992137	-27.389264	-30.138329	-133.001252
-3.255000	-103.704002	-104.949634	-55.715039	-133.844453	-103.695810	-108.062604	-131.493836	-26.304994	-30.615359	-133.455649
-3.210000	-103.092122	-104.600082	-54.373715	-132.777629	-103.088563	-108.213357	-130.683757	-24.948859	-30.674782	-131.842161
-3.165000	-103.213343	-104.827295	-52.558713	-131.285787	-103.203841	-107.997747	-129.047690	-23.116832	-31.032458	-131.281615
-3.120000	-103.140385	-104.870990	-49.600061	-130.951704	-103.157310	-108.401984	-128.550889	-20.139415	-30.284259	-130.666727
-3.075000	-103.313511	-104.952534	-36.530000	-130.778552	-103.363981	-108.500865	-128.416729	-7.023764	-30.551203	-130.764335
-3.030000	-103.399583	-104.796729	-31.114049	-130.199143	-103.361725	-107.837012	-127.754731	-1.593064	-30.524579	-130.044564
-2.985000	-103.206989	-104.735821	-30.549084	-130.053755	-103.197405	-107.895485	-127.627160	-1.004091	-31.017999	-129.846504
-2.940000	-103.355675	-104.898070	-29.866195	-130.320705	-103.365904	-108.281153	-127.776688	-0.287624	-31.042118	-130.058104
-2.895000	-102.994213	-104.706979	-30.619740	-129.665412	-103.032683	-108.359177	-127.540609	-0.980550	-30.976344	-129.707284
-2.850000	-102.756682	-104.396380	-30.960893	-126.525060	-102.719237	-107.638093	-124.398962	-1.306998	-30.911091	-127.347411
-2.805000	-103.199239	-104.607616	-30.369544	-126.551674	-103.208657	-107.933634	-124.300827	-0.644738	-30.663211	-126.654946
-2.760000	-103.082322	-104.916155	-30.771613	-129.901766	-103.095444	-107.949823	-127.703174	-0.985816	-31.218652	-129.602422
-2.715000	-103.091045	-104.811700	-31.076688	-130.352560	-103.139049	-108.270478	-127.833418	-1.223931	-31.445027	-129.784327
-2.670000	-103.162191	-104.871058	-30.592838	-129.933311	-103.187388	-108.863272	-127.537787	-0.659300	-31.258942	-129.368975
-2.625000	-102.943227	-104.593571	-31.153660	-130.218629	-102.925824	-108.335315	-128.387029	-1.124726	-31.318265	-129.088959
-2.580000	-103.024829	-104.870296	-30.681370	-128.837380	-103.036032	-107.829159	-126.659163	-0.555767	-31.362721	-128.485971
-2.535000	-103.013736	-104.779044	-32.132887	-128.357653	-102.984952	-107.795078	-126.421336	-1.918142	-31.757771	-128.669406
-2.490000	-102.706567	-104.676925	-42.049642	-128.105900	-102.690638	-107.708088	-126.723732	-11.739009	-30.845104	-127.915269
-2.445000	-103.632862	-105.232883	-51.500512	-126.623354	-103.669371	-108.187721	-124.960320	-20.976390	-31.695953	-126.780211
-2.400000	-103.796638	-105.161055	-54.267009	-125.207322	-103.805951	-107.782454	-123.744960	-23.582199	-31.653519	-125.591806
-2.355000	-102.911043	-104.803449	-56.159412	-122.917914	-103.014794	-107.803257	-121.712125	-25.304634	-31.719052	-122.972219
-2.310000	-102.999395	-104.578585	-57.656847	-123.876749	-103.056015	-107.888122	-122.812135	-26.620350	-31.427255	-123.959152
-2.265000	-102.632241	-104.518139	-58.929498	-122.897404	-102.617249	-107.773351	-121.832277	-27.699981	-32.407381	-122.972292
-2.220000	-102.767156	-104.276123	-60.050330	-122.864248	-102.731875	-107.340727	-121.961988	-28.617302	-32.964351	-122.798677
-2.175000	-102.451364	-104.528477	-61.056981	-121.975121	-102.539368	-107.512858	-121.319146	-29.411357	-32.492835	-122.436585
-2.130000	-102.914372	-104.561482	-61.970753	-120.844313	-102.978071	-107.656481	-120.132115	-30.105268	-33.180388	-121.164105
-2.085000	-102.990951	-104.329752	-62.801281	-121.238515	-103.008051	-107.960634	-120.522170	-30.709519	-33.493164	-120.227438
-2.040000	-102.786665	-104.853386	-63.558518	-119.998372	-102.813704	-108.012717	-119.401711	-31.235489	-32.744534	-120.264513
-1.995000	-102.744357	-104.875729	-64.247545	-118.983134	-102.881167	-107.812226	-118.517109	-31.689711	-33.385305	-118.866927
-1.950000	-102.961943	-104.886972	-64.877707	-119.078858	-103.108413	-108.165560	-118.550359	-32.083398	-34.277260	-118.186195
-1.905000	-102.838247	-104.417749	-65.463842	-117.126156	-103.091513	-107.974885	-116.805486	-32.430072	-34.299650	-117.086660
-1.860000	-102.812310	-104.689091	-66.015253	-116.243587	-103.156345	-107.420834	-115.875841	-32.738983	-34.219740	-116.785438
-1.815000	-102.493236	-104.795411	-66.541530	-116.797743	-102.630353	-107.835916	-116.323626	-33.021057	-34.928322	-117.389981
-1.770000	-102.480956	-104.685855	-67.051628	-116.331674	-102.540173	-107.304459	-115.939294	-33.281363	-34.883628	-116.609301
-1.725000	-102.938956	-104.758834	-67.552309	-116.163860	-102.993654	-107.744166	-115.702133	-33.526759	-35.319197	-116.603299
-1.680000	-102.964008	-104.745155	-68.047516	-115.174825	-103.214146	-108.322249	-114.744683	-33.754471	-35.435246	-115.464412
-1.635000	-103.194900	-104.836372	-68.535089	-115.059392	-103.458340	-108.653106	-114.639731	-33.962773	-36.292044	-115.433446
-1.590000	-102.847751	-104.720570	-69.014035	-114.550395	-103.072381	-108.368580	-114.201371	-34.146448	-36.337238	-114.923713
-1.545000	-103.064688	-104.942947	-69.487157	-114.055720	-103.266174	-107.813293	-113.761655	-34.302870	-35.759377	-114.131412
-1.500000	-102.751420	-104.748992	-69.954337	-114.379937	-103.145387	-108.359945	-114.018734	-34.426032	-36.130718	-114.115845
-1.455000	-102.055162	-104.560776	-70.419451	-112.660411	-102.765544	-108.298626	-112.372314	-34.515982	-37.625684	-112.929332
-1.410000	-101.612445	-104.584646	-70.891583	-107.938283	-102.711969	-107.903136	-107.525416	-34.575570	-37.927596	-107.820870
-1.365000	-102.564190	-104.755380	-71.378475	-112.359839	-103.231692	-108.073132	-112.099490	-34.611175	-38.009713	-112.251778
-1.320000	-102.693469	-105.071788	-71.893579	-112.334729	-103.643877	-108.403042	-112.080382	-34.627953	-38.596703	-112.433571
-1.275000	-102.503667	-104.836943	-72.448699	-111.936036	-103.125234	-108.346628	-111.708931	-34.634813	-38.707995	-112.509386
-1.230000	-102.362206	-104.819801	-73.046932	-112.137015	-102.882761	-107.998417	-111.890573	-34.635078	-38.757851	-112.068950
-1.185000	-103.151505	-104.992772	-73.694613	-111.168947	-103.336067	-108.567695	-110.883534	-34.633968	-40.291775	-111.576276
-1.140000	-102.801787	-104.878992	-74.391088	-111.007358	-103.086915	-108.379308	-110.744679	-34.632261	-41.639356	-111.148015
-1.095000	-102.557705	-104.895459	-75.114570	-110.814874	-103.354844	-107.937410	-110.532830	-34.626829	-41.643593	-111.105487
-1.050000	-102.505795	-104.976366	-75.838875	-111.140159	-103.183979	-108.110931	-110.862370	-34.612565	-42.299548	-111.097991
-1.005000	-101.469712	-104.669485	-76.510288	-110.280349	-102.219034	-107.256335	-110.074548	-34.585407	-43.335689	-110.691731
-0.960000	-101.608308	-104.872526	-77.058975	-108.158326	-103.004169	-107.905411	-108.005195	-34.539041	-43.852274	-108.445569
-0.915000	-102.236347	-105.094532	-77.404571	-109.077179	-103.405881	-108.516066	-108.918082	-34.471008	-43.799837	-108.959571
-0.870000	-102.239746	-104.348237	-77.478833	-109.878762	-102.958066	-108.394684	-109.650416	-34.381473	-44.423471	-110.367509
-0.825000	-102.919426	-104.963585	-77.249304	-109.807224	-103.313061	-108.847329	-109.631865	-34.269869	-44.619861	-110.358112
-0.780000	-102.199131	-104.842782	-76.745230	-109.663513	-103.012224	-108.291695	-109.540202	-34.141547	-43.455536	-109.681137
-0.735000	-102.043737	-104.673444	-76.061383	-109.593476	-102.856966	-107.588217	-109.425809	-34.002315	-42.868148	-109.573226
-0.690000	-101.437205	-104.646079	-75.274918	-109.414297	-102.606930	-107.660776	-109.204270	-33.857546	-43.162088	-109.566814
-0.645000	-101.918018	-104.901961	-74.457703	-108.821985	-103.199283	-108.257814	-108.624151	-33.711516	-42.004396	-109.458774
-0.600000	-101.750672	-104.834414	-73.653233	-108.577321	-102.970548	-108.034915	-108.421232	-33.566093	-40.623264	-109.194901
-0.555000	-101.828512	-104.558177	-72.899596	-108.909436	-103.553305	-108.575276	-108.786190	-33.423197	-39.995344	-109.048383
-0.510000	-102.246330	-104.823876	-72.191047	-109.022548	-103.273359	-107.849100	-108.872767	-33.277227	-39.944928	-108.574952
-0.465000	-102.190298	-105.339583	-71.542007	-107.887326	-103.599354	-108.397800	-107.687573	-33.124769	-39.348723	-107.990919
-0.420000	-102.124716	-105.184254	-70.944270	-108.488130	-103.333224	-108.169779	-108.356376	-32.961875	-38.897553	-108.966729
-0.375000	-101.875131	-104.873665	-70.395530	-108.895152	-102.633876	-107.852904	-108.748405	-32.780945	-38.642467	-108.187739
-0.330000	-101.988783	-105.098960	-69.885248	-108.801408	-103.255866	-107.767383	-108.629918	-32.580403	-38.621935	-108.342014
-0.285000	-101.716212	-104.939243	-69.414470	-108.579401	-103.179884	-108.093325	-108.466151	-32.353004	-38.190541	-108.471509
-0.240000	-101.888860	-105.232758	-68.971311	-108.003267	-103.190050	-108.134848	-107.864657	-32.102430	-38.917892	-108.326551
-0.195000	-101.731277	-105.138546	-68.563289	-108.344888	-103.120753	-108.187936	-108.204050	-31.825798	-38.275892	-108.139456
-0.150000	-102.053780	-104.867851	-68.185947	-107.956744	-103.210229	-108.317475	-107.823530	-31.531384	-37.549259	-107.529506
-0.105000	-101.921205	-104.354938	-67.845787	-107.668730	-102.848229	-107.979307	-107.590625	-31.214768	-38.038123	-108.069473
-0.060000	-101.707289	-104.723502	-67.534514	-107.989050	-102.797241	-108.287818	-107.992691	-30.885930	-37.324951	-107.781464
-0.015000	-102.768448	-106.124196	-67.249021	-109.381462	-103.611440	-108.085145	-110.864825	-30.529360	-37.418091	-89.045705
0.030000	-102.351323	-105.492817	-67.008763	-108.810673	-103.072042	-108.101377	-109.515039	-30.175404	-37.713222	-92.521372
0.075000	-101.408271	-104.459230	-66.788344	-107.916656	-102.787193	-107.842672	-107.860654	-29.792892	-37.937818	-107.811410
0.120000	-101.837814	-104.864265	-66.579131	-107.623402	-102.892874	-108.064491	-107.530187	-29.377867	-38.373766	-107.912727
0.165000	-101.854206	-104.703418	-66.373830	-108.174955	-102.993414	-107.660107	-108.019452	-28.920210	-38.779005	-107.844610
0.210000	-101.819856	-105.320582	-66.150725	-108.082369	-103.148050	-107.827566	-107.957656	-28.403692	-38.561372	-108.037638
0.255000	-101.711753	-104.657836	-65.894632	-108.166890	-103.004201	-107.878420	-108.026794	-27.804426	-39.517718	-108.625984
0.300000	-101.768291	-104.517626	-65.570035	-108.828874	-102.609659	-107.828882	-108.700301	-27.092715	-39.613629	-108.332713
0.345000	-102.370628	-105.004094	-65.135504	-108.780368	-103.497047	-108.552610	-108.605640	-26.219738	-39.188291	-108.333762
0.390000	-102.177416	-104.637479	-64.504141	-108.891459	-103.229872	-108.130929	-108.749708	-25.093518	-40.417055	-108.361761
0.435000	-101.563701	-104.586943	-63.476934	-108.335531	-102.790847	-107.871482	-108.170868	-23.504638	-41.625130	-108.619475
0.480000	-102.174753	-105.204645	-61.318170	-108.026853	-103.703203	-108.091704	-107.824234	-20.683303	-41.715830	-108.168034
0.525000	-102.332126	-104.864952	-48.923944	-109.071331	-103.134898	-107.972427	-108.965060	-7.342862	-41.838821	-108.755743
0.570000	-102.307929	-104.856312	-43.565770	-108.915571	-103.140305	-107.645214	-108.744482	-1.539815	-43.089708	-109.042202
0.615000	-101.886931	-104.779480	-43.714381	-108.544078	-102.749942	-107.710916	-108.380422	-0.828292	-44.156946	-109.432984
0.660000	-102.297779	-105.047593	-45.008656	-109.242121	-103.274890	-107.714438	-109.027129	-1.147512	-45.039249	-109.480779
0.705000	-102.607711	-105.102958	-46.256930	-109.407285	-103.453803	-107.955460	-109.212603	-1.205431	-46.818023	-109.462072
0.750000	-102.669654	-104.809750	-47.593774	-109.873181	-103.377230	-108.260181	-109.705918	-1.076444	-47.625705	-109.448233
0.795000	-102.410593	-105.085782	-49.422622	-109.552031	-103.491629	-108.101498	-109.441101	-1.137552	-49.718653	-109.918782
0.840000	-102.208292	-104.567820	-51.959185	-109.871418	-102.622572	-107.620418	-109.671347	-1.356817	-51.789273	-110.192180
0.885000	-101.960678	-104.656279	-54.729457	-109.906772	-102.773134	-107.766374	-109.694498	-0.755439	-56.241636	-110.431966
0.930000	-102.457698	-105.059671	-60.171295	-108.137757	-103.877303	-108.573625	-107.993743	-0.947402	-60.083263	-108.139997
0.975000	-102.366701	-104.827700	-67.473622	-109.190055	-103.252653	-107.406007	-109.005054	-1.086502	-68.000250	-109.524381
1.020000	-102.884808	-105.212703	-60.014817	-110.405600	-103.388199	-107.657440	-110.191087	-1.311223	-60.260317	-110.955845
1.065000	-102.736784	-104.727719	-53.780976	-111.131731	-103.291472	-108.136876	-110.869058	-0.770796	-54.282654	-111.197399
1.110000	-102.726418	-104.882207	-50.636039	-110.892777	-103.193901	-108.431081	-110.602651	-0.991339	-50.549101	-111.087475
1.155000	-102.278236	-104.762170	-48.000908	-110.961246	-102.814349	-107.652490	-110.714071	-0.985761	-48.492696	-111.234714
1.200000	-102.242008	-104.271101	-45.527329	-111.708612	-102.977094	-108.126798	-111.424960	-0.470630	-46.390975	-111.710359
1.245000	-102.315187	-104.660200	-44.368700	-112.133449	-102.673681	-108.524018	-111.899504	-0.955666	-44.625034	-112.198405
1.290000	-102.332661	-104.630560	-43.188184	-112.013750	-102.702163	-108.042911	-111.787601	-1.227217	-42.895555	-112.714329
1.335000	-102.284945	-104.399913	-42.443259	-112.534035	-102.745141	-107.908074	-112.267417	-1.734745	-41.942651	-112.337551
1.380000	-102.896233	-104.918931	-40.726945	-110.385638	-103.682953	-108.595350	-110.065415	-1.056049	-41.713936	-110.025057
1.425000	-102.049577	-104.680623	-39.773483	-108.225120	-103.080957	-108.238815	-107.806612	-1.050220	-39.790570	-108.159034
1.470000	-102.758553	-104.594405	-39.088448	-113.747673	-103.040825	-107.986211	-113.495870	-1.257991	-39.151685	-113.756440
1.515000	-102.695289	-104.659895	-37.838434	-114.404451	-102.993879	-108.298322	-114.014826	-0.803352	-38.613065	-114.234841
1.560000	-103.348723	-104.755552	-37.596110	-113.984541	-103.615550	-108.796664	-113.694194	-1.238175	-37.389197	-114.358161
1.605000	-102.945462	-104.804077	-37.237410	-114.854584	-103.322469	-108.303759	-114.448984	-1.536961	-36.945627	-115.131730
1.650000	-102.901927	-104.570361	-36.544556	-115.111313	-103.129458	-107.886240	-114.716227	-1.480094	-36.099759	-115.399139
1.695000	-102.690969	-104.523755	-35.539570	-115.575114	-102.804980	-108.015626	-115.156618	-0.998417	-36.136353	-115.903720
1.740000	-102.880803	-104.891890	-35.435239	-116.205623	-102.872920	-107.816032	-115.798427	-1.399481	-35.554860	-116.768677
1.785000	-102.902194	-104.799083	-34.873104	-116.324180	-102.969753	-108.248302	-115.907289	-1.338703	-34.762848	-116.710102
1.830000	-102.907663	-104.699080	-33.751895	-116.745252	-103.131173	-107.934430	-116.276199	-0.666239	-34.584069	-117.098629
1.875000	-102.976904	-104.958803	-33.388719	-116.137430	-103.112928	-107.743345	-115.801443	-0.687477	-33.846312	-116.750490
1.920000	-102.504587	-104.504861	-33.176085	-117.975477	-102.465647	-107.263985	-117.609564	-0.881526	-32.834476	-117.572893
1.965000	-102.919550	-104.777883	-33.023913	-119.245377	-103.023520	-108.129591	-118.736800	-1.096496	-33.386793	-118.465272
2.010000	-103.067702	-104.844036	-32.767023	-119.195759	-103.145929	-107.764174	-118.713084	-1.185845	-33.218095	-119.329316
2.055000	-103.223479	-104.965049	-32.976474	-120.612745	-103.201610	-108.065625	-119.980290	-1.720552	-32.326550	-120.496267
2.100000	-103.070698	-104.978329	-31.876341	-121.157589	-103.084194	-107.964730	-120.426890	-0.950854	-32.497062	-120.375303
2.145000	-102.791247	-104.477018	-31.092351	-121.048054	-102.821549	-108.028938	-120.365060	-0.447375	-31.687639	-121.680602
2.190000	-102.670344	-104.324851	-30.921096	-122.484077	-102.708786	-108.077415	-121.793178	-0.554787	-31.244270	-122.593650
2.235000	-102.949859	-104.848262	-31.578874	-123.019903	-103.042233	-108.168903	-121.980504	-1.471393	-30.908671	-122.869463
2.280000	-102.964073	-104.693488	-30.821867	-123.214527	-103.031175	-108.188954	-122.196632	-0.979910	-31.191488	-123.257799
2.325000	-102.784122	-104.428277	-30.139441	-123.631295	-102.829798	-107.960790	-122.380064	-0.541609	-31.115648	-123.470636
2.370000	-102.947293	-104.572918	-30.785917	-123.335663	-102.999572	-107.617485	-122.175512	-1.413380	-29.886327	-123.316773
2.415000	-103.003506	-105.161171	-30.686614	-125.970331	-103.067869	-107.459356	-124.249698	-1.550722	-29.875243	-126.078834
2.460000	-102.951382	-104.760226	-29.568063	-126.909643	-102.925229	-107.882754	-125.358653	-0.653508	-30.270628	-127.270123
2.505000	-103.536239	-105.235948	-29.317288	-128.319438	-103.554389	-108.131214	-126.845813	-0.596039	-30.556091	-128.188860
2.550000	-102.766518	-104.552741	-29.286326	-128.385501	-102.852693	-108.288186	-126.376091	-0.762568	-29.819963	-128.472282
2.595000	-103.064975	-104.745138	-29.064482	-129.400805	-103.058762	-108.055730	-127.439624	-0.733745	-29.648712	-128.754244
2.640000	-102.864791	-104.771179	-28.753936	-129.887463	-102.867958	-107.941920	-127.810559	-0.569130	-29.294012	-129.083217
2.685000	-102.817336	-104.864460	-29.314963	-130.161887	-102.813695	-108.356221	-127.592102	-1.290558	-28.711279	-129.592010
2.730000	-103.213846	-104.924659	-28.727876	-130.245317	-103.221994	-108.636259	-127.928898	-0.870108	-28.785820	-129.748707
2.775000	-103.440521	-105.079546	-28.612186	-129.309494	-103.448950	-107.583596	-127.147014	-0.887348	-29.506945	-129.162025
2.820000	-102.883713	-104.622927	-28.535224	-125.942647	-102.924575	-108.244411	-123.698100	-0.943818	-28.661110	-126.269322
2.865000	-103.286366	-104.837521	-28.955224	-128.168358	-103.297761	-108.498898	-126.066565	-1.479612	-28.172794	-129.002397
2.910000	-103.402787	-104.914379	-28.211486	-129.733257	-103.410766	-108.019628	-127.394305	-0.860972	-28.611474	-129.782254
2.955000	-102.796773	-104.708765	-27.604176	-130.328434	-102.755757	-108.419345	-127.765753	-0.329336	-28.929040	-129.908394
3.000000	-102.894352	-104.717157	-28.496539	-130.085950	-102.884474	-108.048069	-127.716741	-1.310423	-28.273014	-130.018179
3.045000	-103.075703	-104.945468	-28.039025	-130.494358	-103.071821	-107.611852	-128.161529	-0.960943	-27.890793	-130.235834
3.090000	-103.271540	-104.733616	-27.687062	-130.787673	-103.271548	-107.950377	-128.373363	-0.679156	-28.101136	-130.867213
3.135000	-103.283195	-104.710689	-27.861128	-131.052877	-103.307877	-108.188615	-128.757195	-0.906837	-28.093209	-130.828401
3.180000	-103.087187	-104.882067	-28.352298	-131.639797	-103.092125	-107.984014	-129.338703	-1.452582	-27.762225	-131.246471
3.225000	-103.130897	-104.737132	-28.466997	-133.540720	-103.134390	-108.122921	-131.412626	-1.621626	-27.689465	-132.610442
3.270000	-102.913858	-104.671642	-28.182226	-133.499236	-102.927818	-108.000199	-131.221861	-1.379705	-27.773033	-133.151463
3.315000	-102.763969	-104.314526	-28.206683	-133.021761	-102.778717	-108.278448	-130.927716	-1.436484	-27.847065	-133.236420
3.360000	-103.113753	-104.718396	-28.173713	-133.353600	-103.102963	-107.759389	-131.055565	-1.458002	-27.314112	-133.254080
3.405000	-103.099692	-104.576615	-27.491914	-132.247463	-103.091051	-107.844918	-129.691750	-0.789917	-27.393717	-132.632374
3.450000	-102.590243	-104.587777	-27.647575	-132.366730	-102.636541	-107.541608	-129.961607	-0.951766	-27.831066	-132.408805
3.495000	-103.240468	-104.789044	-28.026630	-131.130510	-103.271017	-108.151332	-129.194557	-1.338450	-28.477245	-131.481382
3.540000	-103.115814	-104.752339	-27.693860	-129.399846	-103.099578	-108.116718	-127.206366	-1.017231	-28.367950	-129.208612
3.585000	-103.091297	-104.706676	-27.374556	-132.623374	-103.120825	-107.535003	-130.228380	-0.686843	-27.668592	-132.039720
3.630000	-102.906155	-104.804340	-27.789611	-132.990936	-102.907447	-107.539497	-130.589011	-1.090851	-27.901321	-133.032383
3.675000	-103.264499	-104.974474	-27.908530	-134.192799	-103.276381	-108.044888	-131.548021	-1.199749	-27.978759	-134.108398
3.720000	-102.973895	-104.659778	-27.618852	-134.634883	-102.967538	-108.049801	-132.459842	-0.883322	-27.981821	-134.181093
3.765000	-102.957193	-105.108872	-28.721403	-134.122822	-102.938577	-107.425851	-132.277965	-1.960192	-27.621544	-134.143975
3.810000	-103.154448	-105.160351	-38.960208	-133.358767	-103.148833	-107.438941	-132.098711	-12.189495	-27.420760	-133.384314
3.855000	-102.830491	-105.028221	-47.158856	-132.201684	-102.824896	-107.586630	-131.221024	-20.345238	-27.937315	-132.183591
3.900000	-103.059497	-104.585412	-49.492053	-131.284543	-103.079442	-108.471407	-130.403333	-22.630578	-28.436107	-131.214893
3.945000	-103.071812	-104.830401	-51.064221	-130.558819	-103.088102	-108.382195	-130.101487	-24.152433	-28.340844	-130.640086
3.990000	-102.843577	-104.626315	-52.283620	-126.364619	-102.907246	-108.023260	-126.040200	-25.319309	-28.420214	-126.143871
4.035000	-102.906225	-104.705090	-53.299334	-126.576445	-102.901926	-108.050809	-126.276977	-26.279961	-28.598337	-126.644900
4.080000	-102.929549	-104.855931	-54.176519	-126.773677	-102.951605	-108.447569	-126.423614	-27.102306	-28.391462	-126.962396
4.125000	-103.623648	-105.095672	-54.947726	-126.388319	-103.673488	-108.432919	-126.079588	-27.818925	-27.656261	-126.474895
4.170000	-103.292217	-104.968035	-55.632516	-124.686396	-103.253117	-108.307965	-124.370854	-28.450880	-28.224307	-125.533677
4.215000	-103.031111	-104.923878	-56.233131	-124.785004	-102.955504	-107.882119	-124.628453	-29.003041	-28.451763	-124.675009
4.260000	-103.200639	-104.881172	-56.758409	-123.383344	-103.262710	-108.291323	-123.064836	-29.483093	-28.635677	-123.438135
4.305000	-103.563023	-104.634830	-57.217270	-123.211082	-103.572921	-108.087063	-123.045693	-29.903196	-28.221007	-123.199376
4.350000	-103.250351	-104.634991	-57.625530	-122.474781	-103.268555	-107.961167	-122.258505	-30.279961	-29.171171	-122.835231
4.395000	-103.021601	-104.901421	-58.004871	-121.372791	-103.215424	-108.525978	-121.218988	-30.634953	-28.968525	-121.720028
4.440000	-103.246209	-104.733119	-58.381631	-118.799475	-103.209991	-108.424467	-118.702404	-30.996019	-28.089255	-118.835617
4.485000	-103.517502	-105.671972	-58.789497	-117.271639	-103.680778	-108.238282	-117.191880	-31.393888	-30.107143	-117.032919
4.530000	-106.438924	-113.086693	-59.256153	-120.237790	-106.635612	-107.648414	-120.166873	-31.860008	-40.429792	-120.129782
4.575000	-108.038690	-124.703289	-59.814796	-119.786842	-108.234307	-108.321920	-119.565678	-32.423928	-49.968517	-119.842583
4.620000	-108.678987	-127.442471	-60.493732	-120.536147	-109.035397	-109.112075	-120.309215	-33.112206	-53.004424	-119.111374
4.665000	-109.014472	-129.407116	-61.320252	-120.214410	-109.394790	-109.518796	-119.966829	-33.952267	-55.331319	-118.848388
4.710000	-109.663023	-131.156509	-62.313289	-120.522937	-109.779748	-109.921091	-120.296405	-34.961839	-57.443314	-118.785654
4.755000	-110.756497	-132.884327	-63.504203	-121.175603	-111.145906	-111.151400	-120.946270	-36.165823	-59.533949	-118.393853
4.800000	-112.683130	-134.692652	-64.907394	-122.436934	-113.105803	-113.122070	-122.206979	-37.581538	-61.702397	-118.195520
4.845000	-113.293030	-136.644030	-66.543724	-123.234277	-113.534774	-113.597552	-123.051758	-39.224550	-64.017357	-117.571883
4.890000	-114.446357	-138.779648	-68.437812	-124.256117	-114.871565	-114.892083	-124.116132	-41.118660	-66.520750	-117.334664
4.935000	-116.214797	-141.138731	-70.610587	-123.210644	-117.223553	-117.284176	-123.067876	-43.280719	-69.262027	-114.098209
4.980000	-119.101119	-143.752300	-73.080306	-127.201160	-119.768418	-119.814258	-126.941106	-45.729864	-72.261705	-115.831771
5.025000	-121.648237	-146.656506	-75.885494	-131.057051	-122.005679	-121.998991	-130.886049	-48.501736	-75.584013	-116.407670
5.070000	-124.383833	-149.888189	-79.055944	-133.724065	-125.182576	-125.207581	-133.549617	-51.617228	-79.226579	-115.706992
5.115000	-127.359460	-153.482660	-82.626809	-136.090966	-128.115351	-128.132529	-135.911037	-55.132080	-83.275757	-115.632687
5.160000	-131.295324	-157.511930	-86.630369	-139.442462	-132.146135	-132.179329	-139.231906	-59.056923	-87.730812	-115.757704
5.205000	-135.800893	-162.007912	-91.206477	-143.317994	-136.643312	-136.695343	-143.125394	-63.509488	-92.814300	-115.374192
5.250000	-140.625004	-167.103798	-96.335350	-148.338431	-141.235033	-141.265805	-148.185756	-68.521171	-98.291235	-115.485633
5.295000	-146.248529	-172.842157	-102.150869	-153.531786	-147.020475	-147.065599	-153.407689	-74.269838	-104.486448	-115.086461
5.340000	-152.598018	-179.397781	-108.975873	-159.707667	-153.256099	-153.294530	-159.607987	-80.811864	-111.350813	-114.613211
5.385000	-160.033460	-186.901213	-116.277375	-166.960270	-160.875739	-160.931506	-166.808806	-88.187639	-117.417486	-112.398770
5.430000	-168.309782	-194.004944	-122.131134	-172.549451	-170.824651	-170.967927	-172.455814	-93.596763	-120.306478	-110.610792
5.475000	-181.512885	-196.539252	-124.669708	-189.115273	-182.452593	-182.776325	-189.009974	-96.075644	-120.905056	-114.162761
5.520000	-194.073844	-197.013086	-124.746855	-204.783129	-194.499237	-197.987517	-204.699668	-96.281159	-121.186461	-113.863676
5.565000	-194.495948	-197.185396	-124.935908	-207.197679	-194.599473	-198.491942	-207.106347	-96.432915	-121.409617	-114.014318
5.610000	-194.652876	-197.390134	-125.095033	-206.520727	-194.890863	-198.938719	-206.458819	-96.574143	-121.625998	-114.095873
5.655000	-194.834340	-197.565868	-125.255519	-207.216571	-194.986320	-198.887005	-207.143203	-96.713986	-121.831204	-113.403652
5.700000	-195.166649	-197.745973	-125.405230	-207.538739	-195.326068	-199.494952	-207.435297	-96.851326	-122.033647	-113.389240
5.745000	-195.169660	-197.902417	-125.560751	-207.140379	-195.368108	-199.359639	-207.008888	-96.979762	-122.230152	-113.578859
5.790000	-195.251937	-198.078946	-125.696143	-207.220297	-195.522388	-199.497592	-207.103412	-97.108998	-122.416452	-113.557802
5.835000	-195.882656	-198.236412	-125.849365	-208.147408	-196.047858	-200.343009	-208.107887	-97.242399	-122.600632	-112.797058
5.880000	-195.557254	-198.391638	-125.982616	-206.558420	-195.839719	-199.995396	-206.475054	-97.364256	-122.778174	-109.631257
5.925000	-195.699848	-198.540647	-126.135114	-207.077817	-195.940607	-199.527770	-207.029757	-97.492135	-122.952293	-112.905549
5.970000	-196.046871	-198.680926	-126.260655	-207.516685	-196.204020	-200.386030	-207.463979	-97.608500	-123.120135	-112.638696
6.015000	-196.322029	-198.827502	-126.397159	-208.523729	-196.489853	-200.839508	-208.410172	-97.728062	-123.283299	-113.151801
6.060000	-196.333326	-198.959984	-126.522358	-207.768557	-196.573424	-200.840396	-207.667005	-97.846124	-123.443207	-112.777395
6.105000	-196.217490	-199.095243	-126.656795	-206.959760	-196.497161	-200.347592	-206.842869	-97.956874	-123.598148	-113.344359
6.150000	-196.268280	-199.226635	-126.787352	-207.775827	-196.580433	-200.390947	-207.671125	-98.066400	-123.750245	-112.695972
6.195000	-196.859158	-199.359628	-126.902722	-208.545746	-197.047738	-201.455067	-208.491933	-98.178705	-123.898242	-112.839017
6.240000	-196.941329	-199.476643	-127.026918	-208.666417	-197.200506	-201.334313	-208.596848	-98.288825	-124.042706	-112.307210
6.285000	-196.402007	-199.610016	-127.147419	-207.399729	-196.704895	-200.504673	-207.296095	-98.384401	-124.183255	-112.627536
6.330000	-196.835362	-199.707790	-127.261600	-206.668020	-197.164117	-201.120237	-206.734137	-98.515720	-124.321558	-110.983039
6.375000	-197.047101	-199.835206	-127.384484	-207.249131	-197.452965	-201.639883	-207.078071	-98.591005	-124.456419	-110.421382
6.420000	-197.445480	-199.950081	-127.492565	-209.269139	-197.643045	-202.099907	-209.160777	-98.702230	-124.588460	-113.637947
6.465000	-197.409598	-200.059041	-127.605652	-208.793943	-197.637278	-201.767211	-208.688712	-98.801720	-124.717366	-114.005301
6.510000	-196.863236	-200.168772	-127.714496	-207.869111	-197.296264	-201.067972	-207.639724	-98.892629	-124.843166	-114.288025
6.555000	-197.598018	-200.266303	-127.823860	-208.354809	-197.724154	-201.472723	-208.294993	-98.996793	-124.968099	-115.107394
6.600000	-197.788108	-200.369045	-127.932284	-209.142925	-198.036847	-202.421426	-209.062297	-99.091466	-125.088710	-116.195772
6.645000	-197.912610	-200.478377	-128.036225	-209.674360	-198.157843	-202.508363	-209.572967	-99.180313	-125.207474	-116.693191
6.690000	-198.028887	-200.563200	-128.136338	-209.320281	-198.165818	-202.204836	-209.278726	-99.278265	-125.323697	-117.990061
6.735000	-197.401284	-200.692237	-128.240244	-209.170786	-197.725235	-201.336827	-209.001579	-99.361801	-125.438407	-119.174375
6.780000	-197.678187	-200.762289	-128.341876	-209.492835	-197.867092	-201.323404	-209.420552	-99.457431	-125.550594	-120.724150
6.825000	-198.400894	-200.863330	-128.440354	-209.940244	-198.583839	-202.855754	-209.902620	-99.539882	-125.660076	-125.609818
6.870000	-198.483301	-200.953556	-128.538515	-210.081165	-198.714886	-203.203861	-210.004495	-99.629452	-125.768073	-135.459233
6.915000	-198.230838	-201.041255	-128.630042	-210.140519	-198.424803	-202.358743	-210.063784	-99.713189	-125.874198	-137.959180
6.960000	-198.139469	-201.126034	-128.728297	-210.208318	-198.390348	-201.844698	-210.129387	-99.799321	-125.977970	-138.957367
7.005000	-198.171133	-201.222919	-128.820975	-210.231703	-198.341682	-202.145400	-210.155669	-99.884294	-126.080084	-139.635755
7.050000	-198.550973	-201.304423	-128.913956	-210.314085	-198.775055	-202.852064	-210.231524	-99.960635	-126.180383	-140.148344
7.095000	-198.973289	-201.388920	-129.003670	-210.357765	-199.194582	-203.760128	-210.282086	-100.044199	-126.279059	-140.555970
7.140000	-198.704150	-201.467100	-129.094102	-210.405023	-198.919286	-202.885537	-210.323890	-100.124985	-126.376278	-140.890817
7.185000	-198.344307	-201.555546	-129.177857	-210.443259	-198.577596	-202.015005	-210.384299	-100.204121	-126.471254	-141.172840
7.230000	-198.774585	-201.625834	-129.271593	-210.516419	-199.038095	-202.635912	-210.426801	-100.275995	-126.565037	-141.415845
7.275000	-198.868419	-201.715374	-129.353637	-210.574321	-199.106660	-203.061688	-210.493316	-100.359913	-126.656925	-141.630343
7.320000	-199.303631	-201.782536	-129.439086	-210.614269	-199.532456	-203.906566	-210.537865	-100.431784	-126.747842	-141.823145
7.365000	-199.429108	-201.866090	-129.520463	-210.643746	-199.699062	-203.989611	-210.573634	-100.508166	-126.837079	-142.003771
7.410000	-199.058914	-201.934729	-129.606632	-210.716640	-199.220947	-202.863554	-210.640588	-100.580529	-126.924383	-142.178546
7.455000	-198.450340	-202.006154	-129.687252	-210.752731	-198.728351	-202.218045	-210.676002	-100.651784	-127.011058	-142.352531
7.500000	-199.355306	-202.083559	-129.766068	-210.812708	-199.550421	-203.241800	-210.737929	-100.725719	-127.096168	-142.533072
7.545000	-199.635201	-202.150663	-129.846107	-210.849244	-199.900043	-204.330797	-210.777127	-100.796286	-127.179732	-142.722658
7.590000	-199.555039	-202.226953	-129.924172	-210.896580	-199.809309	-204.062633	-210.821535	-100.867215	-127.262114	-142.928091
7.635000	-199.435737	-202.288547	-130.001013	-210.946609	-199.642805	-203.169105	-210.871888	-100.934540	-127.343583	-143.153412
7.680000	-199.086887	-202.362303	-130.079750	-210.992202	-199.265873	-202.578070	-210.921703	-101.002517	-127.422947	-143.402867
7.725000	-199.308178	-202.426494	-130.153658	-211.033742	-199.536890	-203.139141	-210.956697	-101.071746	-127.502205	-143.680774
7.770000	-199.928119	-202.491697	-130.228269	-211.085890	-200.208919	-204.636621	-211.009707	-101.138760	-127.579439	-143.990316
7.815000	-200.018562	-202.558353	-130.302194	-211.125236	-200.221801	-204.692566	-211.052235	-101.204031	-127.655861	-144.332582
7.860000	-199.770625	-202.618101	-130.374749	-211.178168	-200.093453	-203.781295	-211.101658	-101.268775	-127.731258	-144.709286
7.905000	-199.145678	-202.684276	-130.446769	-211.224389	-199.370900	-202.669709	-211.143942	-101.332962	-127.805479	-145.116480
7.950000	-199.761746	-202.741748	-130.516527	-211.254981	-200.017786	-203.250900	-211.183241	-101.399548	-127.878588	-145.550304
7.995000	-200.050009	-202.811399	-130.588613	-211.297748	-200.277289	-204.440671	-211.223624	-101.457551	-127.950646	-146.005628
8.040000	-200.241599	-202.866551	-130.656922	-211.343374	-200.549214	-204.966401	-211.268216	-101.522100	-128.021736	-146.474608
8.085000	-200.220723	-202.927210	-130.726643	-211.377711	-200.411282	-204.287728	-211.300507	-101.582292	-128.091847	-146.954185
8.130000	-199.677479	-202.987413	-130.794140	-211.433752	-199.921462	-203.076177	-211.353569	-101.643289	-128.160942	-147.438208
8.175000	-199.501929	-203.043090	-130.859005	-211.448486	-199.783085	-203.192795	-211.375210	-101.705484	-128.229039	-147.926389
8.220000	-200.333771	-203.098710	-130.927674	-211.508790	-200.534400	-204.230992	-211.436765	-101.761944	-128.296247	-148.420468
8.265000	-200.588355	-203.157328	-130.991852	-211.542608	-200.878761	-205.313021	-211.466132	-101.821761	-128.362581	-148.922238
8.310000	-200.456292	-203.212710	-131.056729	-211.582714	-200.747063	-204.797898	-211.506747	-101.879821	-128.427997	-149.437234
8.355000	-200.155870	-203.267271	-131.121120	-211.618398	-200.343250	-203.995869	-211.545539	-101.936039	-128.492383	-149.968456
8.400000	-199.993280	-203.320807	-131.183339	-211.657132	-200.237913	-203.373888	-211.579933	-101.994531	-128.556118	-150.520656
8.445000	-200.165334	-203.374611	-131.246690	-211.695910	-200.393531	-203.373282	-211.621050	-102.049178	-128.618819	-151.100439
8.490000	-200.823989	-203.427332	-131.308066	-211.733176	-201.083840	-205.758907	-211.657676	-102.105211	-128.680826	-151.708783
8.535000	-200.803120	-203.479055	-131.369357	-211.768549	-201.112935	-205.585337	-211.693142	-102.159770	-128.741928	-152.349302
8.580000	-200.667323	-203.530874	-131.429835	-211.806471	-200.956046	-204.327826	-211.733237	-102.214079	-128.802244	-153.026419
8.625000	-199.646569	-203.581470	-131.489341	-211.842286	-199.807546	-202.887055	-211.769268	-102.267881	-128.861800	-153.738770
8.670000	-200.253262	-203.630510	-131.549001	-211.877449	-200.491530	-203.488099	-211.801219	-102.320276	-128.920507	-154.488007
8.715000	-201.073860	-203.680434	-131.607016	-211.912654	-201.330982	-205.185773	-211.837389	-102.373260	-128.978516	-155.269663
8.760000	-201.137085	-203.728990	-131.664998	-211.947601	-201.447655	-206.019247	-211.874409	-102.424953	-129.035760	-156.081576
8.805000	-200.966753	-203.776972	-131.722150	-211.980942	-201.220587	-204.932957	-211.906528	-102.476354	-129.092263	-156.917060
8.850000	-200.262199	-203.824448	-131.778783	-212.020463	-200.548852	-203.691438	-211.942023	-102.527028	-129.148040	-157.772136
8.895000	-200.303442	-203.871312	-131.834751	-212.047479	-200.610064	-203.623969	-211.975440	-102.577279	-129.203099	-158.642447
8.940000	-200.843981	-203.917551	-131.890118	-212.085530	-201.079724	-204.400396	-212.011150	-102.626966	-129.257468	-159.519761
8.985000	-201.361975	-203.963215	-131.944899	-212.116199	-201.666321	-206.037796	-212.041712	-102.676126	-129.311141	-160.403350
9.030000	-201.356371	-204.008301	-131.999094	-212.149523	-201.663020	-206.019901	-212.074171	-102.724761	-129.364138	-161.299224
9.075000	-200.668607	-204.052851	-132.052720	-212.182758	-201.013630	-204.234859	-212.111938	-102.772868	-129.416466	-162.206070
9.120000	-200.557552	-204.096819	-132.105745	-212.214484	-200.637711	-203.577615	-212.134650	-102.820497	-129.468136	-163.129466
9.165000	-200.746063	-204.140242	-132.158252	-212.245275	-201.004350	-203.909248	-212.174982	-102.867598	-129.519155	-164.075740
9.210000	-201.207119	-204.183137	-132.210171	-212.276953	-201.529745	-205.319105	-212.201853	-102.914210	-129.569546	-165.051120
9.255000	-201.678542	-204.225497	-132.261563	-212.308109	-201.974146	-206.387113	-212.234036	-102.960325	-129.619303	-166.072916
9.300000	-201.490123	-204.267326	-132.312405	-212.338949	-201.822677	-205.764372	-212.266873	-103.005966	-129.668443	-167.140776
9.345000	-200.348951	-204.308655	-132.362719	-212.369977	-200.505013	-203.358197	-212.294271	-103.051122	-129.716971	-168.273519
9.390000	-200.810490	-204.349471	-132.412505	-212.399254	-201.073660	-203.928910	-212.321719	-103.095811	-129.764901	-169.468249
9.435000	-200.892297	-204.389779	-132.461775	-212.429117	-201.155843	-204.345792	-212.355394	-103.140027	-129.812239	-170.741731
9.480000	-201.900209	-204.429608	-132.510526	-212.458903	-202.179890	-206.620190	-212.385956	-103.183790	-129.858993	-172.092547
9.525000	-201.645390	-204.468936	-132.558775	-212.487985	-201.979623	-206.029491	-212.414403	-103.227084	-129.905170	-173.544345
9.570000	-201.124887	-204.507806	-132.606521	-212.517145	-201.377136	-204.394223	-212.444390	-103.269952	-129.950784	-175.094255
9.615000	-200.966644	-204.546171	-132.653769	-212.544882	-201.197190	-204.260314	-212.469886	-103.312355	-129.995829	-176.737833
9.660000	-200.949258	-204.584082	-132.700542	-212.574165	-201.236496	-204.072780	-212.501560	-103.354330	-130.040336	-178.513362
9.705000	-201.962186	-204.621532	-132.746821	-212.601231	-202.184074	-206.214069	-212.526998	-103.395845	-130.084281	-180.413255
9.750000	-202.138521	-204.658519	-132.792626	-212.629256	-202.469151	-206.933039	-212.557236	-103.436958	-130.127701	-182.433669
9.795000	-201.468134	-204.695074	-132.837960	-212.656527	-201.830667	-205.628227	-212.583485	-103.477634	-130.170586	-184.580863
9.840000	-201.069851	-204.731153	-132.882820	-212.683543	-201.188297	-204.228288	-212.607690	-103.517890	-130.212947	-186.883081
9.885000	-200.987112	-204.766825	-132.927237	-212.710382	-201.265062	-203.863478	-212.640236	-103.557724	-130.254789	-189.309632
9.930000	-201.467542	-204.802036	-132.971178	-212.736810	-201.744606	-204.953128	-212.663307	-103.597157	-130.296124	-191.930146
9.975000	-202.297408	-204.836837	-133.014681	-212.763027	-202.611159	-206.800197	-212.690421	-103.636175	-130.336950	-194.627086
10.020000	-202.227996	-204.871202	-133.057733	-212.788944	-202.506721	-206.592919	-212.716985	-103.674791	-130.377283	-197.557853
10.065000	-201.540711	-204.905165	-133.100351	-212.814554	-201.880476	-205.085618	-212.741222	-103.713002	-130.417115	-200.317921
10.110000	-201.050712	-204.938699	-133.142518	-212.839913	-201.225452	-203.508353	-212.764324	-103.750835	-130.456465	-203.331911
10.155000	-201.154676	-204.971801	-133.184271	-212.864978	-201.443024	-204.522265	-212.792842	-103.788254	-130.495355	-205.944894
10.200000	-201.983364	-205.004551	-133.225589	-212.889774	-202.273991	-206.118439	-212.816502	-103.825305	-130.533731	-207.857844
10.245000	-202.529177	-205.036869	-133.266479	-212.914297	-202.898330	-207.246382	-212.841016	-103.861959	-130.571657	-209.263829
10.290000	-201.814190	-205.068779	-133.306963	-212.938547	-202.184535	-205.609208	-212.865927	-103.898236	-130.609129	-209.891841
10.335000	-201.379264	-205.100313	-133.347011	-212.962528	-201.470159	-204.618827	-212.889309	-103.934136	-130.646123	-210.318200
10.380000	-201.321133	-205.131458	-133.386684	-212.986241	-201.561763	-204.048800	-212.913247	-103.969662	-130.682680	-210.457056
10.425000	-201.810630	-205.162248	-133.425923	-213.009687	-202.152388	-206.036877	-212.934780	-104.004832	-130.718766	-210.527018
10.470000	-202.590105	-205.192600	-133.464768	-213.032871	-202.890844	-206.957380	-212.960796	-104.039621	-130.754424	-210.586747
10.515000	-202.364225	-205.222610	-133.503218	-213.055791	-202.708557	-206.763455	-212.983580	-104.074054	-130.789644	-210.626207
10.560000	-201.717535	-205.252229	-133.541272	-213.078451	-201.972615	-205.210408	-213.005352	-104.108132	-130.824420	-210.674209
10.605000	-201.293417	-205.281501	-133.578932	-213.100853	-201.479198	-203.766830	-213.028346	-104.141839	-130.858766	-210.712312
10.650000	-201.537810	-205.310400	-133.616214	-213.122996	-201.828476	-204.706045	-213.049268	-104.175210	-130.892699	-210.751842
10.695000	-202.370835	-205.338926	-133.653108	-213.144884	-202.628563	-206.407355	-213.072095	-104.208221	-130.926195	-210.791265
10.740000	-202.846043	-205.367109	-133.689622	-213.166518	-203.219121	-207.615847	-213.093933	-104.240891	-130.959286	-210.828841
10.785000	-202.090023	-205.394907	-133.725769	-213.187900	-202.388359	-206.067009	-213.115819	-104.273214	-130.991989	-210.868625
10.830000	-202.025107	-205.422386	-133.761523	-213.209030	-202.311538	-204.952544	-213.136802	-104.305192	-131.024224	-210.905938
10.875000	-201.591818	-205.449497	-133.796935	-213.229911	-201.806482	-204.422277	-213.156963	-104.336836	-131.056299	-210.941959
10.920000	-201.542992	-205.476218	-133.831959	-213.250543	-201.743296	-204.739171	-213.177434	-104.368155	-131.087150	-210.979626
10.965000	-202.970528	-205.502655	-133.866631	-213.270929	-203.369974	-207.675877	-213.199055	-104.399128	-131.118685	-211.015076
11.010000	-202.792067	-205.529014	-133.900938	-213.291070	-203.134045	-207.232328	-213.219827	-104.429774	-131.149358	-211.050202
11.055000	-201.944261	-205.554111	-133.934905	-213.310966	-202.136039	-205.354310	-213.237684	-104.460113	-131.179164	-211.084165
11.100000	-201.822793	-205.579617	-133.968483	-213.330620	-202.213434	-204.324772	-213.258400	-104.490077	-131.209863	-211.118213
11.145000	-201.424993	-205.605462	-134.001748	-213.350033	-201.666693	-205.035371	-213.277288	-104.519760	-131.238876	-211.151658
11.190000	-202.860623	-205.629903	-134.034649	-213.369205	-203.169772	-206.555559	-213.297053	-104.549126	-131.268048	-211.183568
11.235000	-203.073881	-205.654240	-134.067208	-213.388139	-203.441323	-207.860669	-213.315892	-104.578160	-131.296866	-211.216029
11.280000	-202.354501	-205.678421	-134.099424	-213.406835	-202.653195	-206.314868	-213.334938	-104.606886	-131.325168	-211.248023
11.325000	-201.673039	-205.702147	-134.131301	-213.425295	-201.937703	-204.398993	-213.353323	-104.635297	-131.353205	-211.279838
11.370000	-201.878344	-205.725876	-134.162846	-213.443519	-202.180830	-204.268245	-213.370872	-104.663399	-131.380830	-211.310388
11.415000	-202.377610	-205.748765	-134.194053	-213.461510	-202.655898	-205.831253	-213.388904	-104.691189	-131.408179	-211.340415
11.460000	-203.116563	-205.771620	-134.224925	-213.479268	-203.448863	-207.547528	-213.407414	-104.718680	-131.434981	-211.369713
11.505000	-203.118522	-205.794288	-134.255474	-213.496794	-203.470929	-207.715632	-213.424886	-104.745864	-131.461741	-211.399930
11.550000	-202.068515	-205.816627	-134.285696	-213.514089	-202.389283	-205.203539	-213.441695	-104.772748	-131.486979	-211.428889
11.595000	-201.472007	-205.838351	-134.315614	-213.531155	-201.775196	-204.069593	-213.459823	-104.799359	-131.515115	-211.456337
11.640000	-201.754345	-205.859230	-134.345137	-213.547992	-201.958633	-204.340161	-213.475454	-104.825586	-131.538367	-211.484601
11.685000	-202.871699	-205.881791	-134.374448	-213.564602	-203.116199	-206.738632	-213.492433	-104.851626	-131.564585	-211.511560
11.730000	-203.292661	-205.902327	-134.403371	-213.580986	-203.681030	-208.067393	-213.509190	-104.877317	-131.589024	-211.539079
11.775000	-202.816306	-205.923194	-134.431992	-213.597143	-203.106421	-206.696592	-213.525127	-104.902715	-131.613511	-211.564777
11.820000	-202.087774	-205.942951	-134.460326	-213.613077	-202.473906	-205.100273	-213.541136	-104.927860	-131.637721	-211.591013
11.865000	-201.794826	-205.963725	-134.488328	-213.628787	-201.934444	-204.330908	-213.556490	-104.952679	-131.661298	-211.616760
11.910000	-202.184279	-205.983235	-134.516023	-213.644274	-202.510586	-205.482379	-213.572368	-104.977235	-131.685235	-211.641599
11.955000	-203.222270	-206.003006	-134.543414	-213.659540	-203.553816	-207.354110	-213.587593	-105.001484	-131.708073	-211.666317
12.000000	-203.245866	-206.022250	-134.570508	-213.674585	-203.597508	-207.797148	-213.602726	-105.025476	-131.730870	-211.690702
12.045000	-202.637566	-206.041182	-134.597292	-213.689410	-202.952081	-206.030066	-213.617564	-105.049178	-131.753325	-211.714475
12.090000	-201.478036	-206.059777	-134.623793	-213.704016	-201.739985	-204.259508	-213.632269	-105.072608	-131.775502	-211.737804
12.135000	-202.298523	-206.078319	-134.649942	-213.718404	-202.482032	-204.626812	-213.645976	-105.095734	-131.797296	-211.760886
12.180000	-202.896288	-206.096397	-134.675898	-213.732575	-203.241055	-206.576834	-213.661014	-105.118643	-131.818849	-211.783447
12.225000	-203.470194	-206.114154	-134.701473	-213.746529	-203.825141	-208.227779	-213.674721	-105.141223	-131.839911	-211.805730
12.270000	-203.012334	-206.132283	-134.726899	-213.760267	-203.462980	-207.150380	-213.688561	-105.163539	-131.860788	-211.827526
12.315000	-202.224121	-206.148792	-134.751724	-213.773790	-202.413154	-204.799943	-213.701900	-105.185482	-131.881478	-211.848879
12.360000	-201.687599	-206.166180	-134.775996	-213.787100	-201.897117	-204.240710	-213.715168	-105.206791	-131.901665	-211.869970
12.405000	-202.595508	-206.182910	-134.800534	-213.800195	-202.968584	-205.949758	-213.728365	-105.228682	-131.921720	-211.890541
12.450000	-203.369619	-206.199362	-134.825522	-213.813078	-203.657708	-207.288332	-213.741273	-105.250696	-131.941176	-211.910876
12.495000	-203.581767	-206.215663	-134.848864	-213.825750	-203.949596	-208.159710	-213.754112	-105.271071	-131.960518	-211.930624
12.540000	-202.692332	-206.230982	-134.872620	-213.838210	-203.000572	-206.269532	-213.766331	-105.291807	-131.979311	-211.950250
12.585000	-201.762726	-206.247289	-134.895909	-213.850459	-202.002638	-204.091824	-213.778607	-105.312258	-131.998328	-211.969342
12.630000	-202.069643	-206.262459	-134.919218	-213.862498	-202.331631	-204.782659	-213.791141	-105.333008	-132.016668	-211.988083
12.675000	-202.852023	-206.277703	-134.941586	-213.874329	-203.204486	-206.621392	-213.802438	-105.352334	-132.034518	-212.006544
12.720000	-203.768020	-206.292482	-134.964276	-213.885950	-204.120009	-208.325034	-213.814400	-105.372248	-132.052512	-212.024563
12.765000	-203.069221	-206.307048	-134.986434	-213.897364	-203.410599	-207.089558	-213.825734	-105.391641	-132.069983	-212.042285
12.810000	-202.521646	-206.321278	-135.008388	-213.908570	-202.780580	-205.228573	-213.836886	-105.410797	-132.087313	-212.059546
12.855000	-201.476748	-206.335697	-135.030054	-213.919570	-201.690508	-203.733721	-213.847888	-105.429757	-132.104044	-212.076566
12.900000	-202.745430	-206.349189	-135.051466	-213.930364	-203.038832	-205.660061	-213.858855	-105.448391	-132.120702	-212.093191
12.945000	-203.249112	-206.362880	-135.072574	-213.940952	-203.546561	-207.371096	-213.869232	-105.466830	-132.136931	-212.109496
12.990000	-203.784716	-206.376206	-135.093473	-213.951335	-204.162476	-208.420793	-213.879861	-105.485017	-132.153197	-212.125366
13.035000	-203.128886	-206.388719	-135.114038	-213.961514	-203.517979	-206.398826	-213.889868	-105.502935	-132.168776	-212.141061
13.080000	-202.221965	-206.402026	-135.134414	-213.971488	-202.468837	-204.873558	-213.899807	-105.520623	-132.184527	-212.156175
13.125000	-201.394105	-206.414267	-135.154490	-213.981260	-201.724098	-204.331687	-213.909624	-105.538052	-132.199026	-212.171436
13.170000	-203.298249	-206.426697	-135.174309	-213.990828	-203.498856	-206.359197	-213.919344	-105.555218	-132.214670	-212.185884
13.215000	-203.699140	-206.438715	-135.193863	-214.000195	-204.054320	-208.107331	-213.928701	-105.572165	-132.228897	-212.200047
13.260000	-203.633343	-206.450594	-135.213161	-214.009359	-203.937753	-207.804694	-213.937861	-105.588854	-132.243318	-212.214116
13.305000	-202.366018	-206.462052	-135.232197	-214.018322	-202.691222	-205.657450	-213.946778	-105.605302	-132.257419	-212.227739
13.350000	-202.367132	-206.473319	-135.250992	-214.027085	-202.608823	-204.727058	-213.955586	-105.621520	-132.271056	-212.240880
13.395000	-202.782629	-206.484500	-135.269511	-214.035646	-202.997484	-205.684385	-213.964104	-105.637484	-132.284629	-212.254093
13.440000	-203.402668	-206.495159	-135.287793	-214.044008	-203.764373	-207.367165	-213.972538	-105.653218	-132.297730	-212.266595
13.485000	-204.014972	-206.505778	-135.305815	-214.052171	-204.426355	-208.706391	-213.980663	-105.668709	-132.310740	-212.278855
13.530000	-203.053170	-206.516055	-135.323585	-214.060134	-203.355841	-206.727934	-213.988667	-105.683961	-132.323404	-212.291210
13.575000	-202.554470	-206.526021	-135.341110	-214.067898	-202.879163	-205.294388	-213.996429	-105.698987	-132.335723	-212.302646
13.620000	-202.346452	-206.536222	-135.358374	-214.075464	-202.386310	-204.872158	-214.004005	-105.713753	-132.347810	-212.313923
13.665000	-203.092913	-206.545489	-135.375405	-214.082832	-203.481821	-205.890398	-214.011337	-105.728318	-132.359837	-212.325114
13.710000	-203.575362	-206.554795	-135.392172	-214.090003	-203.934354	-208.104415	-214.018575	-105.742615	-132.371216	-212.335979
13.755000	-203.839399	-206.563859	-135.408705	-214.096977	-204.091512	-208.079552	-214.025548	-105.756696	-132.382596	-212.346269
13.800000	-202.739209	-206.572753	-135.424982	-214.103753	-203.124982	-206.023438	-214.032240	-105.770539	-132.393511	-212.356589
13.845000	-202.725928	-206.581550	-135.441020	-214.110333	-202.969270	-205.025753	-214.039038	-105.784159	-132.404325	-212.366379
13.890000	-202.335918	-206.589417	-135.456816	-214.116717	-202.699822	-205.272464	-214.045224	-105.797532	-132.414697	-212.376102
13.935000	-203.266692	-206.597724	-135.472367	-214.122905	-203.577205	-207.191133	-214.051481	-105.810700	-132.425336	-212.385216
13.980000	-204.005015	-206.605783	-135.487676	-214.128898	-204.371550	-208.689488	-214.057490	-105.823611	-132.434936	-212.394288
14.025000	-203.384885	-206.613156	-135.502743	-214.134696	-203.762018	-207.044937	-214.063348	-105.836300	-132.444700	-212.402608
14.070000	-202.539446	-206.621015	-135.517575	-214.140298	-202.645208	-204.910125	-214.068864	-105.848765	-132.454199	-212.411069
14.115000	-201.905059	-206.627833	-135.532154	-214.145706	-202.311318	-204.473477	-214.074246	-105.861010	-132.463238	-212.419238
14.160000	-203.000945	-206.634879	-135.546507	-214.150919	-203.168637	-205.497344	-214.079477	-105.873016	-132.472215	-212.427089
14.205000	-203.548727	-206.641483	-135.560618	-214.155939	-203.972660	-207.949723	-214.084677	-105.884800	-132.480815	-212.434555
14.250000	-203.933546	-206.647934	-135.574492	-214.160764	-204.311666	-208.399764	-214.089432	-105.896360	-132.489189	-212.441550
14.295000	-203.160240	-206.654195	-135.588128	-214.165396	-203.425756	-206.154798	-214.094000	-105.907694	-132.497297	-212.448621
14.340000	-202.150146	-206.660224	-135.601532	-214.169835	-202.402523	-204.707025	-214.098421	-105.918805	-132.505160	-212.454929
14.385000	-202.311549	-206.665813	-135.614698	-214.174080	-202.585174	-204.958574	-214.102634	-105.929697	-132.512794	-212.461017
14.430000	-203.356903	-206.671417	-135.627627	-214.178132	-203.676103	-206.759677	-214.106929	-105.940345	-132.520017	-212.468302
14.475000	-203.999915	-206.676658	-135.640329	-214.181992	-204.400393	-208.732469	-214.110684	-105.950792	-132.527129	-212.472665
14.520000	-203.662481	-206.681943	-135.652793	-214.185659	-204.010923	-208.029269	-214.114272	-105.961009	-132.533949	-212.478410
14.565000	-202.541106	-206.686442	-135.665026	-214.189134	-202.795157	-204.951751	-214.117849	-105.970998	-132.540555	-212.483300
14.610000	-202.225187	-206.690914	-135.677030	-214.192416	-202.530266	-204.547700	-214.121101	-105.980777	-132.546717	-212.488680
14.655000	-202.670102	-206.695547	-135.688800	-214.195506	-202.827708	-205.432715	-214.124239	-105.990328	-132.552792	-212.492999
14.700000	-203.802620	-206.699674	-135.700338	-214.198405	-204.179496	-207.951957	-214.127030	-105.999666	-132.558591	-212.497788
14.745000	-204.090814	-206.703503	-135.711649	-214.201112	-204.456665	-208.640187	-214.129757	-106.008785	-132.564122	-212.501496
14.790000	-203.467212	-206.707127	-135.722734	-214.203627	-203.893441	-206.716709	-214.132287	-106.017682	-132.569380	-212.504887
14.835000	-202.270000	-206.710741	-135.733586	-214.205950	-202.548800	-205.135638	-214.134629	-106.026359	-132.574365	-212.508703
14.880000	-202.047469	-206.714104	-135.744202	-214.208082	-202.245797	-204.553897	-214.136729	-106.034807	-132.579175	-212.511162
14.925000	-203.300929	-206.716851	-135.754603	-214.210023	-203.620959	-206.853666	-214.138657	-106.043056	-132.583684	-212.514205
14.970000	-204.053509	-206.719537	-135.764771	-214.211773	-204.499271	-208.677191	-214.140516	-106.051078	-132.587877	-212.517429
15.015000	-203.816964	-206.722067	-135.774713	-214.213332	-204.216557	-207.949289	-214.142062	-106.058885	-132.591915	-212.519559
15.060000	-202.516653	-206.724299	-135.784426	-214.214699	-202.676133	-205.279720	-214.143218	-106.066467	-132.595593	-212.521159
15.105000	-202.368596	-206.726484	-135.793923	-214.215876	-202.713908	-204.591448	-214.144749	-106.073858	-132.599164	-212.523323
15.150000	-202.394034	-206.728273	-135.803177	-214.216862	-202.620238	-205.029683	-214.145445	-106.081000	-132.602211	-212.524700
15.195000	-203.657084	-206.729750	-135.812223	-214.217657	-204.001203	-207.524666	-214.146320	-106.087947	-132.605355	-212.525816
15.240000	-204.135130	-206.731162	-135.821033	-214.218261	-204.501022	-208.649698	-214.146909	-106.094668	-132.607977	-212.526596
15.285000	-203.364996	-206.732283	-135.829637	-214.218674	-203.709144	-206.500330	-214.147507	-106.101194	-132.610584	-212.527936
15.330000	-202.120323	-206.733306	-135.837980	-214.218897	-202.307712	-204.727419	-214.147451	-106.107450	-132.612584	-212.526695


==> plot_data/spectrum_clustered_Tx_IIP_60dBm.dat <==
-15.360000	-201.827263	-206.211444	-135.726410	-214.862829	-202.004459	-204.483978	-214.882669	-106.104817	-132.061590
-15.315000	-202.815245	-206.211759	-135.734987	-214.862731	-202.984809	-205.404947	-214.882883	-106.110644	-132.065759
-15.270000	-203.512688	-206.211326	-135.743336	-214.862439	-203.631251	-207.750667	-214.882770	-106.116230	-132.069398
-15.225000	-203.896046	-206.210998	-135.751453	-214.861951	-204.055235	-208.507389	-214.882106	-106.121603	-132.073184
-15.180000	-202.578961	-206.210596	-135.759366	-214.861268	-202.724902	-206.354989	-214.881248	-106.126772	-132.076681
-15.135000	-202.351603	-206.209857	-135.767047	-214.860390	-202.477821	-204.790009	-214.880807	-106.131725	-132.079748
-15.090000	-202.075915	-206.208997	-135.774509	-214.859316	-202.205678	-204.546075	-214.879496	-106.136461	-132.082748
-15.045000	-202.807127	-206.207746	-135.781752	-214.858048	-202.894784	-206.102883	-214.878078	-106.140996	-132.085405
-15.000000	-203.736472	-206.206370	-135.788778	-214.856584	-203.903493	-208.111441	-214.876756	-106.145310	-132.087871
-14.955000	-203.704484	-206.204734	-135.795584	-214.854924	-203.817166	-207.706895	-214.875135	-106.149419	-132.090067
-14.910000	-202.101978	-206.202757	-135.802173	-214.853069	-202.261612	-205.073606	-214.873257	-106.153302	-132.092003
-14.865000	-202.334774	-206.200899	-135.808530	-214.851018	-202.504475	-204.460288	-214.870939	-106.157001	-132.093738
-14.820000	-202.161873	-206.198550	-135.814689	-214.848772	-202.201342	-205.258058	-214.868969	-106.160566	-132.095216
-14.775000	-203.316649	-206.195967	-135.820631	-214.846330	-203.465936	-206.665217	-214.866464	-106.163526	-132.096249
-14.730000	-203.747782	-206.193154	-135.826319	-214.843691	-203.936755	-208.389483	-214.863772	-106.166843	-132.097313
-14.685000	-202.909909	-206.190111	-135.831785	-214.840857	-203.051364	-206.547363	-214.860903	-106.169011	-132.098007
-14.640000	-202.444870	-206.187469	-135.837239	-214.837826	-202.510037	-205.049779	-214.857871	-106.172771	-132.098481
-14.595000	-201.842906	-206.183188	-135.842017	-214.834599	-202.017898	-204.336711	-214.854674	-106.174281	-132.098683
-14.550000	-202.432580	-206.179632	-135.847081	-214.831176	-202.663678	-205.522215	-214.851230	-106.177637	-132.098611
-14.505000	-203.651034	-206.175982	-135.851604	-214.827555	-203.770182	-207.776371	-214.847638	-106.178566	-132.098350
-14.460000	-203.547907	-206.171921	-135.856022	-214.823737	-203.762750	-208.114748	-214.843758	-106.180737	-132.097785
-14.415000	-202.904836	-206.167520	-135.860192	-214.819723	-203.050276	-205.749188	-214.839697	-106.182192	-132.097003
-14.370000	-201.907972	-206.162947	-135.864168	-214.815511	-201.982545	-204.344932	-214.835454	-106.183721	-132.095957
-14.325000	-202.197344	-206.158028	-135.867916	-214.811101	-202.315120	-204.701005	-214.831269	-106.184675	-132.094673
-14.280000	-202.881444	-206.153088	-135.871458	-214.806493	-203.092436	-206.561792	-214.826484	-106.185613	-132.093124
-14.235000	-203.792928	-206.147820	-135.874769	-214.801687	-203.949405	-208.375648	-214.821618	-106.186409	-132.091331
-14.190000	-202.896198	-206.142311	-135.877861	-214.796683	-203.131403	-206.542954	-214.816761	-106.186873	-132.089296
-14.145000	-202.616525	-206.136546	-135.880729	-214.791480	-202.678556	-205.092512	-214.811285	-106.187073	-132.086947
-14.100000	-202.246991	-206.130687	-135.883361	-214.786079	-202.323562	-204.981103	-214.806136	-106.187389	-132.084497
-14.055000	-202.441401	-206.124346	-135.885876	-214.780478	-202.662442	-205.653594	-214.800447	-106.187360	-132.081595
-14.010000	-203.538274	-206.117953	-135.888140	-214.774677	-203.663204	-207.467996	-214.794537	-106.186555	-132.078667
-13.965000	-203.556083	-206.111384	-135.890059	-214.768677	-203.659535	-207.919524	-214.788644	-106.186114	-132.075199
-13.920000	-202.941017	-206.104459	-135.892086	-214.762476	-203.145081	-206.567955	-214.782391	-106.186069	-132.071848
-13.875000	-202.019650	-206.096950	-135.893425	-214.756075	-202.081103	-204.420161	-214.775976	-106.184857	-132.067997
-13.830000	-202.337368	-206.090511	-135.894925	-214.749473	-202.509650	-204.958631	-214.769332	-106.183715	-132.063719
-13.785000	-202.885000	-206.082561	-135.895970	-214.742670	-203.099588	-206.347247	-214.762472	-106.182261	-132.059506
-13.740000	-203.822961	-206.074639	-135.896879	-214.735665	-203.954922	-208.447292	-214.755541	-106.180341	-132.054949
-13.695000	-203.273068	-206.066507	-135.897685	-214.728458	-203.488616	-207.159964	-214.748192	-106.178804	-132.050019
-13.650000	-202.133914	-206.058177	-135.898135	-214.721049	-202.309438	-205.150754	-214.740771	-106.176697	-132.045090
-13.605000	-202.471908	-206.049776	-135.898196	-214.713437	-202.422791	-204.855060	-214.733245	-106.174351	-132.039673
-13.560000	-201.997073	-206.041031	-135.898302	-214.705622	-202.185250	-204.947026	-214.725544	-106.171941	-132.034048
-13.515000	-203.372999	-206.031909	-135.898251	-214.697603	-203.547324	-207.491253	-214.717221	-106.169334	-132.028170
-13.470000	-203.440558	-206.022712	-135.897815	-214.689380	-203.633130	-207.998311	-214.709100	-106.166394	-132.022022
-13.425000	-202.899536	-206.013229	-135.896951	-214.680952	-202.938368	-206.309989	-214.700634	-106.163083	-132.015774
-13.380000	-202.213648	-206.003589	-135.897066	-214.672319	-202.441626	-204.752347	-214.691859	-106.160556	-132.009003
-13.335000	-202.247380	-205.993137	-135.895301	-214.663481	-202.301870	-205.283960	-214.683158	-106.156700	-132.001672
-13.290000	-202.557916	-205.983303	-135.893652	-214.654436	-202.699606	-205.613181	-214.674056	-106.152287	-131.994985
-13.245000	-203.658827	-205.973021	-135.892645	-214.645185	-203.813007	-207.845735	-214.664789	-106.148910	-131.987509
-13.200000	-203.280578	-205.962160	-135.890683	-214.635727	-203.486799	-207.468397	-214.655242	-106.144391	-131.979640
-13.155000	-202.508332	-205.951011	-135.888596	-214.626062	-202.664865	-205.671771	-214.645637	-106.140692	-131.972082
-13.110000	-201.884117	-205.940316	-135.885946	-214.616188	-201.926937	-204.351486	-214.635817	-106.134358	-131.963405
-13.065000	-201.847110	-205.929233	-135.884598	-214.606105	-201.956138	-204.947441	-214.625523	-106.131055	-131.954977
-13.020000	-203.297244	-205.916754	-135.881737	-214.595813	-203.479842	-206.955409	-214.615194	-106.125803	-131.946205
-12.975000	-203.473147	-205.905111	-135.879000	-214.585311	-203.650737	-208.090673	-214.604788	-106.120612	-131.937238
-12.930000	-202.988556	-205.892758	-135.875902	-214.574599	-203.142665	-206.561064	-214.593732	-106.114857	-131.927835
-12.885000	-202.078847	-205.880410	-135.872920	-214.563675	-202.196777	-204.808670	-214.583075	-106.109853	-131.918245
-12.840000	-201.430752	-205.867995	-135.869264	-214.552540	-201.569485	-204.093874	-214.571944	-106.103246	-131.908382
-12.795000	-202.585036	-205.854923	-135.865437	-214.541192	-202.717543	-205.691357	-214.560433	-106.097356	-131.898312
-12.750000	-203.415678	-205.841748	-135.861491	-214.529630	-203.566445	-207.667613	-214.548915	-106.090954	-131.887914
-12.705000	-203.324032	-205.828406	-135.857199	-214.517855	-203.511317	-207.483565	-214.537103	-106.084254	-131.877375
-12.660000	-202.538706	-205.814573	-135.853281	-214.505866	-202.686698	-205.450290	-214.525130	-106.077759	-131.865745
-12.615000	-201.918533	-205.800625	-135.848059	-214.493661	-201.955260	-204.713255	-214.512706	-106.070349	-131.855587
-12.570000	-202.047515	-205.786952	-135.842525	-214.481240	-202.143142	-205.193524	-214.499863	-106.062982	-131.843334
-12.525000	-202.716142	-205.772117	-135.838792	-214.468602	-202.921358	-206.581308	-214.487812	-106.055928	-131.831783
-12.480000	-203.400250	-205.757286	-135.833178	-214.455747	-203.570622	-207.945574	-214.474776	-106.048252	-131.819744
-12.435000	-202.908515	-205.742634	-135.826865	-214.442673	-203.139807	-206.648397	-214.461670	-106.039925	-131.807198
-12.390000	-201.780562	-205.726281	-135.822187	-214.429380	-201.901931	-204.890397	-214.449010	-106.032094	-131.794833
-12.345000	-202.458879	-205.712202	-135.815474	-214.415867	-202.538605	-204.894363	-214.434536	-106.023271	-131.781319
-12.300000	-202.207830	-205.695551	-135.810136	-214.402134	-202.295344	-205.442586	-214.420751	-106.015452	-131.768844
-12.255000	-202.983444	-205.679750	-135.802859	-214.388179	-203.181362	-206.999765	-214.407239	-106.006367	-131.754705
-12.210000	-203.299985	-205.663643	-135.796265	-214.374001	-203.482495	-207.489882	-214.392967	-105.997368	-131.741167
-12.165000	-202.332461	-205.647025	-135.789455	-214.359600	-202.468422	-205.943449	-214.378415	-105.987834	-131.726828
-12.120000	-201.988074	-205.630017	-135.781474	-214.344974	-202.060188	-204.714603	-214.363351	-105.978164	-131.712348
-12.075000	-201.672710	-205.613226	-135.774956	-214.330123	-201.719355	-204.461208	-214.349353	-105.968703	-131.697958
-12.030000	-202.527784	-205.595713	-135.767129	-214.315046	-202.775591	-206.230475	-214.333691	-105.958620	-131.682900
-11.985000	-203.337898	-205.578050	-135.759206	-214.299742	-203.503555	-207.998613	-214.318315	-105.948419	-131.667544
-11.940000	-202.676134	-205.560109	-135.751006	-214.284209	-202.815622	-206.922760	-214.302752	-105.937915	-131.652006
-11.895000	-202.283996	-205.541926	-135.742915	-214.268447	-202.353811	-204.933560	-214.287469	-105.927565	-131.635536
-11.850000	-201.524133	-205.523065	-135.734912	-214.252455	-201.667494	-204.219063	-214.269541	-105.916480	-131.620624
-11.805000	-202.293777	-205.505081	-135.724822	-214.236232	-202.511262	-205.537554	-214.254846	-105.904817	-131.602778
-11.760000	-202.560200	-205.485547	-135.716311	-214.219776	-202.633263	-206.652621	-214.238194	-105.893830	-131.586590
-11.715000	-203.048583	-205.466316	-135.707193	-214.203086	-203.214292	-207.383985	-214.221410	-105.882561	-131.568900
-11.670000	-202.658056	-205.446599	-135.696339	-214.186162	-202.858399	-205.907472	-214.204421	-105.869517	-131.551896
-11.625000	-201.310142	-205.426290	-135.688119	-214.169002	-201.347278	-204.185815	-214.187192	-105.858204	-131.535557
-11.580000	-201.833194	-205.407041	-135.677743	-214.151605	-201.900693	-204.677095	-214.170384	-105.846002	-131.514314
-11.535000	-202.262425	-205.385996	-135.667131	-214.133970	-202.408097	-205.846616	-214.151724	-105.833218	-131.497664
-11.490000	-202.863798	-205.365279	-135.656563	-214.116096	-203.026393	-207.577937	-214.134128	-105.820356	-131.478913
-11.445000	-202.811029	-205.344225	-135.645752	-214.097981	-202.982111	-206.603866	-214.115964	-105.807269	-131.459583
-11.400000	-201.708037	-205.322701	-135.634705	-214.079624	-201.872055	-205.285006	-214.097619	-105.793938	-131.440612
-11.355000	-201.344106	-205.301294	-135.623384	-214.061023	-201.428493	-203.578227	-214.078126	-105.780342	-131.420829
-11.310000	-201.637449	-205.279181	-135.611813	-214.042178	-201.806876	-204.868641	-214.061396	-105.766507	-131.400614
-11.265000	-202.670630	-205.256808	-135.599989	-214.023087	-202.759457	-206.688566	-214.040836	-105.752414	-131.380205
-11.220000	-202.731354	-205.234083	-135.587908	-214.003749	-202.907186	-207.297699	-214.021125	-105.738070	-131.359499
-11.175000	-202.132350	-205.211697	-135.575607	-213.984162	-202.198365	-205.569325	-214.001850	-105.723515	-131.338825
-11.130000	-201.204310	-205.188400	-135.562938	-213.964325	-201.416935	-204.255985	-213.980893	-105.708578	-131.316500
-11.085000	-201.535839	-205.164348	-135.550148	-213.944236	-201.640498	-204.073294	-213.960789	-105.693540	-131.295114
-11.040000	-202.266151	-205.140591	-135.536955	-213.923894	-202.413842	-206.118732	-213.940833	-105.678155	-131.274068
-10.995000	-202.744749	-205.116687	-135.523606	-213.903297	-202.894514	-207.226967	-213.921002	-105.662540	-131.250364
-10.950000	-202.271735	-205.091827	-135.509977	-213.882444	-202.428403	-206.426794	-213.899857	-105.646666	-131.228297
-10.905000	-201.748329	-205.067116	-135.496040	-213.861332	-201.872456	-204.651173	-213.877923	-105.630508	-131.204154
-10.860000	-200.774286	-205.042703	-135.481842	-213.839962	-200.842960	-203.398058	-213.857584	-105.614120	-131.181530
-10.815000	-201.402773	-205.016537	-135.467377	-213.818330	-201.611878	-204.700648	-213.833377	-105.597410	-131.157154
-10.770000	-202.267159	-204.990848	-135.452669	-213.796435	-202.332994	-206.057432	-213.812977	-105.580495	-131.132956
-10.725000	-202.677763	-204.964695	-135.437658	-213.774275	-202.838080	-207.237004	-213.791851	-105.563277	-131.108309
-10.680000	-201.863701	-204.938219	-135.422384	-213.751849	-201.996243	-205.434203	-213.768731	-105.545796	-131.083288
-10.635000	-201.061156	-204.911390	-135.406824	-213.729154	-201.273280	-203.975897	-213.745663	-105.528044	-131.057875
-10.590000	-201.164239	-204.884228	-135.390989	-213.706189	-201.136209	-203.819501	-213.724381	-105.510015	-131.032089
-10.545000	-201.856622	-204.856693	-135.374866	-213.682952	-202.062230	-205.700874	-213.698012	-105.491711	-131.005911
-10.500000	-202.555743	-204.828826	-135.358470	-213.659441	-202.728244	-207.275731	-213.676483	-105.473129	-130.979351
-10.455000	-202.311479	-204.800595	-135.341777	-213.635654	-202.467470	-206.026577	-213.651975	-105.454262	-130.952382
-10.410000	-201.272835	-204.772024	-135.324786	-213.611588	-201.372860	-204.723738	-213.627956	-105.435139	-130.925012
-10.365000	-201.133047	-204.743065	-135.307553	-213.587241	-201.191048	-204.274197	-213.604590	-105.415690	-130.897271
-10.320000	-201.096787	-204.713790	-135.289995	-213.562614	-201.233044	-204.198196	-213.577169	-105.395995	-130.869104
-10.275000	-201.928357	-204.684048	-135.272135	-213.537701	-202.079808	-205.791826	-213.552773	-105.375979	-130.840486
-10.230000	-202.352233	-204.654031	-135.253991	-213.512502	-202.530079	-206.990649	-213.528535	-105.355682	-130.811503
-10.185000	-201.528244	-204.623597	-135.235524	-213.487011	-201.684557	-205.541857	-213.502253	-105.335117	-130.782091
-10.140000	-201.230889	-204.592760	-135.216779	-213.461241	-201.318987	-203.812224	-213.480125	-105.314220	-130.752229
-10.095000	-200.770665	-204.561602	-135.197740	-213.435177	-200.846422	-203.692357	-213.452661	-105.293056	-130.721957
-10.050000	-201.487887	-204.530002	-135.178382	-213.408735	-201.635004	-205.055031	-213.420447	-105.271581	-130.691249
-10.005000	-202.088092	-204.498021	-135.158709	-213.382127	-202.201093	-206.668756	-213.397749	-105.249798	-130.660091
-9.960000	-201.669854	-204.465643	-135.138730	-213.355149	-201.866427	-206.095663	-213.369970	-105.227715	-130.628488
-9.915000	-201.629504	-204.432870	-135.118438	-213.327936	-201.740685	-204.651050	-213.348143	-105.205325	-130.596437
-9.870000	-200.749955	-204.399676	-135.097824	-213.300250	-200.849083	-203.534979	-213.311882	-105.182637	-130.563927
-9.825000	-201.026855	-204.366082	-135.076893	-213.272491	-201.116088	-204.641661	-213.289325	-105.159614	-130.530951
-9.780000	-201.771058	-204.332067	-135.055643	-213.244189	-201.848953	-205.822459	-213.260822	-105.136282	-130.497510
-9.735000	-201.939628	-204.297626	-135.034057	-213.215655	-202.115391	-206.549040	-213.228755	-105.112640	-130.463596
-9.690000	-201.092939	-204.262754	-135.012134	-213.186750	-201.257234	-205.035605	-213.199341	-105.088674	-130.429202
-9.645000	-200.620226	-204.227500	-134.989945	-213.158249	-200.687300	-203.386813	-213.176189	-105.064414	-130.394314
-9.600000	-201.025715	-204.191739	-134.967330	-213.127997	-201.084889	-203.836103	-213.139437	-105.039754	-130.358948
-9.555000	-200.904907	-204.155585	-134.944396	-213.098420	-201.136632	-204.769617	-213.115048	-105.014819	-130.323063
-9.510000	-201.829589	-204.118948	-134.921156	-213.068278	-201.932381	-206.341943	-213.082233	-104.989543	-130.286680
-9.465000	-201.484869	-204.081868	-134.897546	-213.037356	-201.630165	-205.821244	-213.049823	-104.963926	-130.249782
-9.420000	-200.683112	-204.044349	-134.873594	-213.006323	-200.876066	-204.105438	-213.019907	-104.937978	-130.212364
-9.375000	-200.770005	-204.006337	-134.849283	-212.977121	-200.871296	-203.683848	-212.987688	-104.911674	-130.174417
-9.330000	-200.599580	-203.967866	-134.824621	-212.943680	-200.779636	-204.074809	-212.957664	-104.885028	-130.135933
-9.285000	-201.365677	-203.928907	-134.799595	-212.912455	-201.484915	-205.412217	-212.925693	-104.858027	-130.096907
-9.240000	-201.664287	-203.889461	-134.774206	-212.880066	-201.808801	-206.265296	-212.894338	-104.830686	-130.057328
-9.195000	-200.776936	-203.849571	-134.748437	-212.848152	-200.897379	-204.726606	-212.861607	-104.802949	-130.017190
-9.150000	-200.265198	-203.809071	-134.722314	-212.812833	-200.383301	-203.274676	-212.823863	-104.774914	-129.976482
-9.105000	-200.748656	-203.768163	-134.695798	-212.779751	-200.787842	-204.008064	-212.788819	-104.746462	-129.935198
-9.060000	-200.631798	-203.726729	-134.668904	-212.748463	-200.871780	-204.607127	-212.761741	-104.717659	-129.893322
-9.015000	-201.363529	-203.684734	-134.641625	-212.714401	-201.480302	-205.893612	-212.727184	-104.688483	-129.850857
-8.970000	-200.991220	-203.642232	-134.613953	-212.679434	-201.166813	-205.187995	-212.694394	-104.658923	-129.807785
-8.925000	-200.430571	-203.599194	-134.585881	-212.645471	-200.492530	-203.922441	-212.654078	-104.629003	-129.764097
-8.880000	-200.155592	-203.555574	-134.557432	-212.607117	-200.310885	-203.310830	-212.613865	-104.598588	-129.719783
-8.835000	-200.384629	-203.511450	-134.528574	-212.574426	-200.534805	-203.989345	-212.590297	-104.568036	-129.674837
-8.790000	-200.985145	-203.466689	-134.499234	-212.537587	-201.137396	-205.286280	-212.545828	-104.536778	-129.629240
-8.745000	-200.957863	-203.421431	-134.469551	-212.501295	-201.119478	-205.477280	-212.513090	-104.505277	-129.582990
-8.700000	-200.337032	-203.375600	-134.439380	-212.466801	-200.408086	-204.200493	-212.472079	-104.473620	-129.536064
-8.655000	-200.074673	-203.328979	-134.408823	-212.423314	-200.242735	-203.155038	-212.436332	-104.440644	-129.488475
-8.610000	-199.883682	-203.282350	-134.377984	-212.381373	-200.022676	-203.167861	-212.402628	-104.408671	-129.440155
-8.565000	-200.398609	-203.234167	-134.346464	-212.356921	-200.506887	-204.173020	-212.360164	-104.374985	-129.391181
-8.520000	-200.870390	-203.185706	-134.314657	-212.311231	-201.005443	-205.356017	-212.321910	-104.341458	-129.341455
-8.475000	-200.664245	-203.137896	-134.282234	-212.278012	-200.888564	-204.958536	-212.287907	-104.307580	-129.291024
-8.430000	-199.923944	-203.086431	-134.249230	-212.235301	-200.012832	-203.274175	-212.248788	-104.272952	-129.239756
-8.385000	-199.596929	-203.038603	-134.216183	-212.197924	-199.629192	-202.661553	-212.199214	-104.238461	-129.187915
-8.340000	-199.948143	-202.986516	-134.182958	-212.147947	-200.131361	-203.714204	-212.162252	-104.202176	-129.135085
-8.295000	-200.617975	-202.934564	-134.148136	-212.113608	-200.747837	-205.160677	-212.123215	-104.166858	-129.081593
-8.250000	-200.391881	-202.882850	-134.113701	-212.076991	-200.535987	-204.830002	-212.083040	-104.130319	-129.027328
-8.205000	-199.625512	-202.829003	-134.078834	-212.014848	-199.806697	-203.119720	-212.028819	-104.094444	-128.972110
-8.160000	-199.830321	-202.776061	-134.041406	-212.003759	-199.927778	-203.089187	-212.007305	-104.056084	-128.916127
-8.115000	-199.656447	-202.722227	-134.007154	-211.959040	-199.771821	-203.351587	-211.956457	-104.019037	-128.859158
-8.070000	-200.012287	-202.665362	-133.969766	-211.897907	-200.165799	-204.323514	-211.908303	-103.980223	-128.801662
-8.025000	-200.233196	-202.610055	-133.932881	-211.853235	-200.389569	-204.762064	-211.861227	-103.941724	-128.742958
-7.980000	-199.795999	-202.553796	-133.894741	-211.810118	-199.913357	-203.733339	-211.827239	-103.901832	-128.683390
-7.935000	-199.023665	-202.493805	-133.856439	-211.775658	-199.184745	-202.106415	-211.766076	-103.862693	-128.623255
-7.890000	-199.445508	-202.438556	-133.816505	-211.716535	-199.535796	-203.009617	-211.720391	-103.825066	-128.561585
-7.845000	-199.720453	-202.375536	-133.779169	-211.682791	-199.839882	-203.572755	-211.696542	-103.779947	-128.499143
-7.800000	-199.872225	-202.317501	-133.737804	-211.630422	-200.013337	-204.440361	-211.631832	-103.741202	-128.435814
-7.755000	-199.884879	-202.257827	-133.698013	-211.571332	-200.006674	-203.829833	-211.588801	-103.696486	-128.371399
-7.710000	-198.859130	-202.196070	-133.654945	-211.525422	-198.951607	-202.448942	-211.536552	-103.655088	-128.305874
-7.665000	-199.120705	-202.129929	-133.615647	-211.475337	-199.224471	-202.740352	-211.487469	-103.617952	-128.239466
-7.620000	-199.221138	-202.060360	-133.572349	-211.439074	-199.333380	-202.918659	-211.439041	-103.567320	-128.171713
-7.575000	-199.527740	-202.003806	-133.529080	-211.386064	-199.675918	-204.022633	-211.389696	-103.525051	-128.103079
-7.530000	-199.382714	-201.938669	-133.485858	-211.339965	-199.515872	-203.582738	-211.344994	-103.480235	-128.033131
-7.485000	-198.940768	-201.871111	-133.439693	-211.269654	-199.087640	-202.772150	-211.273556	-103.434230	-127.962036
-7.440000	-198.815633	-201.797182	-133.396671	-211.246507	-198.864731	-202.118573	-211.232787	-103.387990	-127.889509
-7.395000	-198.772208	-201.736312	-133.349835	-211.153898	-198.985800	-202.487068	-211.176292	-103.340430	-127.816374
-7.350000	-199.285057	-201.662460	-133.304154	-211.134190	-199.381368	-203.757576	-211.134219	-103.293850	-127.741327
-7.305000	-199.244177	-201.590054	-133.258137	-211.076360	-199.385810	-203.738187	-211.077886	-103.246619	-127.665073
-7.260000	-198.689582	-201.528582	-133.208188	-211.014203	-198.725740	-202.317754	-211.001831	-103.194938	-127.587954
-7.215000	-198.270632	-201.449702	-133.155487	-210.953487	-198.424635	-201.869932	-210.952462	-103.155200	-127.508631
-7.170000	-198.428322	-201.363744	-133.111500	-210.928120	-198.542713	-202.197325	-210.926621	-103.092476	-127.428626
-7.125000	-198.733000	-201.296881	-133.061632	-210.834662	-198.845584	-202.897678	-210.830286	-103.049877	-127.346858
-7.080000	-198.773072	-201.221091	-133.011129	-210.794248	-198.917345	-203.294506	-210.793460	-102.994175	-127.263291
-7.035000	-198.556615	-201.140602	-132.961775	-210.726150	-198.662991	-202.337465	-210.712296	-102.941835	-127.178444
-6.990000	-197.833523	-201.052434	-132.901633	-210.674431	-197.926502	-201.556969	-210.681432	-102.893260	-127.091890
-6.945000	-198.110519	-200.980792	-132.851712	-210.603847	-198.253235	-201.771129	-210.583645	-102.836965	-127.003848
-6.900000	-198.328726	-200.893260	-132.797565	-210.534672	-198.424184	-202.548791	-210.528456	-102.780455	-126.914255
-6.855000	-198.437386	-200.813120	-132.741960	-210.469317	-198.565284	-202.906172	-210.471848	-102.726274	-126.822415
-6.810000	-197.847406	-200.718313	-132.686205	-210.282232	-197.996446	-201.873909	-210.261234	-102.672141	-126.728660
-6.765000	-197.674849	-200.632003	-132.634255	-209.752324	-197.739748	-201.096301	-209.786416	-102.605352	-126.633106
-6.720000	-197.627843	-200.543731	-132.571884	-209.418357	-197.777664	-201.444858	-209.408353	-102.553838	-126.536505
-6.675000	-197.827097	-200.456962	-132.510965	-209.995426	-197.997539	-201.997649	-209.969450	-102.495893	-126.436082
-6.630000	-197.861594	-200.360523	-132.454134	-210.008928	-198.027227	-202.242730	-209.999764	-102.435152	-126.335117
-6.585000	-197.565001	-200.265626	-132.388409	-209.243810	-197.618849	-201.454721	-209.238736	-102.378375	-126.231567
-6.540000	-197.060322	-200.156431	-132.337876	-208.531479	-197.199078	-200.776154	-208.476263	-102.302249	-126.125361
-6.495000	-196.964068	-200.067144	-132.267748	-208.094711	-197.145512	-200.865077	-208.000260	-102.249098	-126.017062
-6.450000	-197.262473	-199.971662	-132.201469	-209.527890	-197.510852	-201.651766	-209.488386	-102.186448	-125.906382
-6.405000	-197.381392	-199.865088	-132.138518	-209.441741	-197.514940	-201.685438	-209.410853	-102.119679	-125.793398
-6.360000	-196.753328	-199.754961	-132.069669	-207.015364	-197.015952	-200.755719	-206.893560	-102.055370	-125.677173
-6.315000	-196.310557	-199.646206	-132.000917	-207.150596	-196.615358	-200.218487	-207.129366	-101.988658	-125.557766
-6.270000	-196.922915	-199.536785	-131.933375	-207.901065	-197.037845	-201.032962	-207.764843	-101.917532	-125.436398
-6.225000	-196.867660	-199.423227	-131.862975	-209.004819	-197.017948	-201.113378	-209.035496	-101.848386	-125.311854
-6.180000	-196.556184	-199.309901	-131.791985	-208.424519	-196.703010	-200.760952	-208.421713	-101.777986	-125.183887
-6.135000	-196.288000	-199.173228	-131.720564	-207.564197	-196.421433	-200.310891	-207.474633	-101.704494	-125.053445
-6.090000	-196.073012	-199.070914	-131.639022	-207.529808	-196.332342	-199.823569	-207.466240	-101.639196	-124.917732
-6.045000	-196.323337	-198.932340	-131.573158	-208.332236	-196.417660	-200.274398	-208.288943	-101.550737	-124.779839
-6.000000	-196.041146	-198.804506	-131.491872	-208.679069	-196.197586	-200.203719	-208.662154	-101.482066	-124.637468
-5.955000	-196.059763	-198.677399	-131.405402	-207.396282	-196.242742	-200.143524	-207.280672	-101.408435	-124.492165
-5.910000	-195.374955	-198.531479	-131.334384	-206.649022	-195.682080	-199.281996	-206.702336	-101.322118	-124.340277
-5.865000	-195.748553	-198.394675	-131.249042	-207.054256	-195.855383	-199.684047	-206.924230	-101.243818	-124.187027
-5.820000	-195.633281	-198.237272	-131.166950	-208.182050	-195.719953	-199.642122	-208.145114	-101.160588	-124.026523
-5.775000	-195.213001	-198.105746	-131.075005	-207.258396	-195.478913	-199.401871	-207.198117	-101.080767	-123.860062
-5.730000	-195.027282	-197.940340	-130.990792	-207.039250	-195.134012	-198.592244	-206.957842	-100.991871	-123.694121
-5.685000	-194.954940	-197.778691	-130.900528	-208.149338	-195.087813	-199.035233	-208.120591	-100.905684	-123.515953
-5.640000	-194.847950	-197.609611	-130.808453	-206.977182	-195.012492	-198.539852	-206.878684	-100.812505	-123.333785
-5.595000	-194.579320	-197.431479	-130.717406	-207.140010	-194.704048	-198.403635	-207.084769	-100.725330	-123.148289
-5.550000	-194.268257	-197.248796	-130.617746	-206.742769	-194.413096	-198.110137	-206.643593	-100.630535	-122.951596
-5.505000	-191.995110	-197.025656	-130.521648	-200.417021	-192.671758	-194.365836	-200.283556	-100.524228	-122.748159
-5.460000	-176.900677	-196.444043	-130.246489	-183.138734	-178.178463	-178.276726	-182.911249	-100.120061	-122.494003
-5.415000	-165.061046	-192.556582	-127.748426	-170.783003	-166.570167	-166.744485	-170.493626	-96.894462	-121.194262
-5.370000	-157.917350	-185.296968	-121.138959	-165.402178	-158.491952	-158.513838	-165.214264	-90.828222	-118.353130
-5.325000	-151.450450	-178.062626	-114.230771	-157.946227	-151.989930	-152.026403	-157.782342	-83.807085	-111.309241
-5.280000	-144.558212	-171.787223	-107.910170	-152.149308	-145.243900	-145.289951	-151.952562	-77.530963	-104.988155
-5.235000	-139.465144	-166.260100	-102.381725	-147.014310	-140.083104	-140.100739	-146.834787	-72.153711	-98.996078
-5.190000	-134.785422	-161.358899	-97.553094	-142.765874	-135.432438	-135.524533	-142.570421	-67.368958	-93.665298
-5.145000	-130.262970	-157.005688	-93.241968	-138.824131	-130.955040	-131.001488	-138.649959	-63.181136	-88.861771
-5.100000	-127.011920	-153.119012	-89.432278	-135.384825	-127.397694	-127.494424	-135.041136	-59.450834	-84.524374
-5.055000	-123.782809	-149.606788	-86.062006	-132.590064	-124.272602	-124.320143	-132.291616	-56.137086	-80.598595
-5.010000	-121.376187	-146.462448	-83.073748	-130.250342	-121.831578	-121.836108	-129.909244	-53.208322	-77.027266
-4.965000	-118.087803	-143.617228	-80.445176	-125.287564	-119.344531	-119.328610	-124.807969	-50.612483	-73.790310
-4.920000	-116.352014	-141.044350	-78.134083	-123.982574	-116.966109	-117.156355	-123.700130	-48.329434	-70.832404
-4.875000	-114.323461	-138.708059	-76.126426	-123.798270	-114.695151	-114.720511	-123.462975	-46.331833	-68.127672
-4.830000	-112.586473	-136.575803	-74.394151	-122.766657	-112.910475	-112.962111	-122.344203	-44.601896	-65.633042
-4.785000	-111.347185	-134.604080	-72.915894	-121.791940	-111.639731	-111.765899	-121.395072	-43.115671	-63.308793
-4.740000	-110.249183	-132.744670	-71.677852	-121.075315	-110.661890	-110.653017	-120.663140	-41.858035	-61.103004
-4.695000	-109.920637	-130.929152	-70.655247	-121.373034	-110.211843	-110.179325	-120.918852	-40.810553	-58.942052
-4.650000	-108.932189	-129.033765	-69.831658	-120.323870	-109.409027	-109.452952	-119.866151	-39.958263	-56.699595
-4.605000	-108.328053	-126.808360	-69.182148	-119.893391	-108.689728	-108.768313	-119.466894	-39.275114	-54.133023
-4.560000	-108.029916	-123.199328	-68.683596	-119.993661	-108.383915	-108.536255	-119.543019	-38.742741	-50.433289
-4.515000	-105.602011	-109.009252	-68.310171	-120.643210	-105.816180	-108.194360	-120.193080	-38.337584	-36.835368
-4.470000	-102.843447	-104.674325	-68.031372	-117.234534	-102.823224	-107.651640	-116.771124	-38.031623	-31.707616
-4.425000	-102.558823	-104.248887	-67.817568	-121.113286	-102.607117	-108.475722	-120.556261	-37.795198	-31.519959
-4.380000	-103.056785	-104.819253	-67.639647	-122.030227	-103.117359	-107.858897	-121.543188	-37.601974	-30.799815
-4.335000	-102.606436	-104.341392	-67.467299	-122.948507	-102.669286	-107.737063	-122.434085	-37.425195	-31.328236
-4.290000	-103.288855	-104.768173	-67.279199	-124.229311	-103.309089	-108.110058	-123.686550	-37.241081	-31.535560
-4.245000	-102.982821	-104.659474	-67.057853	-124.190715	-103.037039	-108.472886	-123.457756	-37.034869	-31.378961
-4.200000	-103.717607	-105.097735	-66.796733	-125.170572	-103.739897	-108.579292	-124.448446	-36.798594	-30.834337
-4.155000	-103.133566	-105.080232	-66.497984	-126.580841	-103.185425	-108.047588	-125.796740	-36.533629	-31.032258
-4.110000	-102.261361	-104.370785	-66.165767	-127.277069	-102.295551	-107.699898	-126.451515	-36.243896	-31.165036
-4.065000	-102.708945	-104.732484	-65.814161	-127.461099	-102.745678	-107.819141	-126.623846	-35.941223	-31.399709
-4.020000	-102.919620	-104.659312	-65.450652	-126.180298	-102.891004	-108.431077	-125.082778	-35.631480	-31.451352
-3.975000	-103.182778	-104.610006	-65.082203	-127.486268	-103.166365	-108.173062	-126.420532	-35.319311	-31.198256
-3.930000	-102.949319	-104.711741	-64.713636	-130.537011	-102.944055	-107.852128	-129.680789	-35.009072	-30.548708
-3.885000	-103.156257	-104.995872	-64.340790	-132.658215	-103.163933	-107.823452	-131.352766	-34.693367	-30.233862
-3.840000	-103.649435	-105.285921	-63.959439	-133.691058	-103.645081	-108.381536	-132.244592	-34.366994	-30.422184
-3.795000	-102.778097	-104.583791	-63.560772	-134.475117	-102.766606	-107.880737	-132.865694	-34.019466	-30.427249
-3.750000	-103.210309	-104.792955	-63.136866	-134.211954	-103.209051	-108.080596	-132.569363	-33.640820	-30.196006
-3.705000	-103.256396	-104.778450	-62.677621	-134.198630	-103.254117	-108.629476	-132.544331	-33.222075	-30.717536
-3.660000	-103.052359	-104.641210	-62.180482	-134.179277	-103.028607	-108.256551	-132.560474	-32.758445	-30.646033
-3.615000	-102.618151	-104.612613	-61.643299	-132.899564	-102.613088	-108.170509	-131.525038	-32.247968	-30.693806
-3.570000	-102.898005	-104.771907	-61.066342	-131.353108	-102.857227	-108.223692	-129.904311	-31.691096	-30.243400
-3.525000	-102.830522	-104.655910	-60.449436	-129.151141	-102.823661	-108.156497	-127.861363	-31.087351	-30.530807
-3.480000	-103.017191	-104.600058	-59.792425	-132.040440	-103.021330	-107.841499	-130.778971	-30.437181	-30.609558
-3.435000	-102.897578	-104.541885	-59.084334	-132.385787	-102.890890	-107.743288	-130.936247	-29.730486	-29.887820
-3.390000	-102.809312	-104.598330	-58.312328	-132.510082	-102.831663	-108.664640	-130.982101	-28.955013	-30.342571
-3.345000	-103.384406	-104.864407	-57.450258	-132.997386	-103.358563	-108.701656	-131.579597	-28.085193	-30.961307
-3.300000	-103.320674	-105.176453	-56.457794	-133.167026	-103.346784	-107.749006	-131.828796	-27.080835	-30.385078
-3.255000	-103.296929	-104.814528	-55.270461	-133.062897	-103.329565	-107.866126	-131.771007	-25.879349	-30.437206
-3.210000	-103.400981	-104.970039	-53.783361	-131.648759	-103.410418	-108.497107	-130.288428	-24.374789	-31.504038
-3.165000	-102.905266	-104.901889	-51.775463	-130.716654	-102.938723	-108.060565	-129.392387	-22.346740	-30.830777
-3.120000	-102.835661	-104.768404	-48.532051	-130.015434	-102.879513	-108.290390	-128.689855	-19.078561	-30.884093
-3.075000	-102.501412	-104.698540	-36.394695	-130.374609	-102.500717	-107.568141	-128.869174	-6.918256	-30.929263
-3.030000	-102.746375	-104.503558	-31.224813	-129.985255	-102.760822	-107.720935	-128.581124	-1.729007	-30.780051
-2.985000	-103.149939	-104.651600	-30.587819	-128.808645	-103.135518	-108.143210	-127.635281	-1.060189	-30.763193
-2.940000	-102.966288	-104.662432	-29.930685	-129.257917	-102.982941	-107.696853	-128.115223	-0.368886	-30.982362
-2.895000	-102.544123	-104.057651	-30.310252	-129.342463	-102.520375	-107.999250	-128.185555	-0.703180	-30.655005
-2.850000	-103.087137	-104.481635	-31.010709	-126.903499	-103.139434	-108.405447	-125.709514	-1.379887	-30.842284
-2.805000	-102.870408	-104.723169	-30.873124	-126.676777	-102.916158	-107.883180	-125.580053	-1.191582	-30.367357
-2.760000	-102.744989	-104.811835	-29.969928	-129.771202	-102.772073	-107.808642	-128.363683	-0.222718	-30.945644
-2.715000	-102.914395	-104.717338	-31.023521	-129.485499	-102.967167	-107.312720	-128.032203	-1.211169	-31.270039
-2.670000	-102.877136	-104.499693	-31.647078	-129.347212	-102.887950	-107.699050	-128.342699	-1.754242	-30.863604
-2.625000	-103.172406	-105.130787	-31.061480	-129.040480	-103.226579	-107.821379	-127.855259	-1.076098	-30.913771
-2.580000	-103.434979	-104.819718	-31.399803	-128.587049	-103.412965	-108.416223	-127.539950	-1.308953	-31.441582
-2.535000	-103.531912	-104.957569	-32.266934	-128.320333	-103.523342	-108.392922	-127.133565	-2.072842	-30.995699
-2.490000	-102.829527	-104.695950	-42.187998	-126.840037	-102.859076	-107.731184	-125.705697	-11.914747	-31.179205
-2.445000	-102.824920	-104.844243	-51.233588	-125.812801	-102.854223	-107.543965	-124.617963	-20.749348	-31.533758
-2.400000	-102.946035	-105.138284	-54.090125	-125.049786	-103.017853	-107.753577	-123.991487	-23.440484	-31.610800
-2.355000	-103.028142	-104.799075	-56.034023	-123.040225	-103.216201	-107.659429	-121.560386	-25.211188	-31.551040
-2.310000	-102.938335	-105.004758	-57.563209	-124.172468	-102.891603	-107.577745	-123.359582	-26.556592	-31.500019
-2.265000	-102.741094	-104.584790	-58.855385	-123.503874	-102.725932	-108.037340	-122.794825	-27.654597	-32.334936
-2.220000	-102.540471	-104.926977	-59.989164	-122.775804	-102.617105	-107.430231	-122.067268	-28.583757	-32.606059
-2.175000	-102.951833	-104.941087	-61.004237	-121.989320	-103.057293	-108.394041	-121.282407	-29.386223	-32.547948
-2.130000	-103.164928	-104.978042	-61.925846	-121.854770	-103.283292	-108.644533	-121.194476	-30.086581	-33.864651
-2.085000	-103.212032	-105.008527	-62.761528	-121.030605	-103.213348	-108.275216	-120.395895	-30.696638	-33.609989
-2.040000	-102.909063	-104.757483	-63.526474	-120.396400	-102.934638	-107.864984	-119.930906	-31.229612	-33.466387
-1.995000	-103.636957	-105.026602	-64.221689	-119.085538	-103.842205	-108.171118	-118.500817	-31.690325	-32.905230
-1.950000	-103.533646	-105.195579	-64.863298	-118.689659	-103.770767	-107.905617	-118.194025	-32.094559	-34.365820
-1.905000	-102.524252	-104.675598	-65.457679	-117.274734	-102.817878	-108.006758	-117.005697	-32.449842	-33.914195
-1.860000	-102.870176	-104.724517	-66.021132	-117.259755	-103.060960	-107.688489	-116.938193	-32.771414	-34.127596
-1.815000	-102.717317	-104.751493	-66.559526	-117.079179	-103.001844	-107.273536	-116.598417	-33.064866	-34.894414
-1.770000	-102.581474	-104.854765	-67.084722	-116.215161	-102.801778	-107.696551	-115.838711	-33.339787	-35.041480
-1.725000	-102.637830	-104.633379	-67.600597	-116.786324	-102.882009	-107.793999	-116.401165	-33.599760	-34.892791
-1.680000	-102.737665	-104.888736	-68.111621	-116.070158	-103.096105	-107.998185	-115.695855	-33.844678	-34.927071
-1.635000	-102.683931	-104.579963	-68.615375	-115.449890	-102.936770	-108.371296	-115.103500	-34.069582	-36.124564
-1.590000	-103.050701	-105.025372	-69.116226	-114.992308	-103.223887	-108.096538	-114.603237	-34.273236	-36.128983
-1.545000	-102.972270	-104.866070	-69.607811	-114.371885	-103.085913	-107.485297	-113.984263	-34.448004	-35.674341
-1.500000	-102.317144	-104.423410	-70.095409	-114.031154	-102.757023	-107.998901	-113.683313	-34.591450	-36.880766
-1.455000	-102.945552	-104.869965	-70.581375	-112.303087	-103.562802	-108.565293	-112.001018	-34.701028	-37.518693
-1.410000	-101.761948	-104.731186	-71.074168	-107.976483	-103.046406	-108.057559	-107.789651	-34.784529	-37.593269
-1.365000	-102.388762	-104.941499	-71.579314	-112.611455	-102.555857	-107.639537	-112.370025	-34.839374	-37.550795
-1.320000	-101.925588	-104.807276	-72.116887	-112.264194	-102.473209	-107.270144	-111.986779	-34.879046	-38.464430
-1.275000	-102.180237	-104.961342	-72.687428	-112.020559	-102.681227	-108.034888	-111.776041	-34.905862	-39.267701
-1.230000	-102.214561	-104.816388	-73.309163	-111.737525	-102.725101	-107.790088	-111.477146	-34.928876	-38.983014
-1.185000	-102.592981	-104.665408	-73.972298	-111.467217	-103.220573	-108.078931	-111.236519	-34.947599	-40.119890
-1.140000	-102.632326	-104.720529	-74.685197	-111.215821	-103.137504	-107.942130	-110.981083	-34.967824	-41.272309
-1.095000	-102.763098	-105.157102	-75.422292	-110.626527	-103.465270	-107.616607	-110.414353	-34.982508	-41.883109
-1.050000	-102.191875	-104.622148	-76.158875	-110.961891	-102.880524	-107.645807	-110.791695	-34.987880	-42.490631
-1.005000	-101.840824	-104.502678	-76.842993	-110.922561	-102.527348	-107.656430	-110.723139	-34.978483	-43.390137
-0.960000	-102.100876	-105.038997	-77.405586	-108.573678	-103.018540	-108.192250	-108.551823	-34.951980	-43.540933
-0.915000	-102.720072	-104.657309	-77.765231	-109.418074	-103.412315	-108.255192	-109.378062	-34.901582	-44.300322
-0.870000	-102.558772	-104.909742	-77.848022	-110.426697	-103.242812	-108.076797	-110.340301	-34.826768	-44.152070
-0.825000	-102.150052	-104.813460	-77.634002	-110.364622	-102.952325	-107.703421	-110.248858	-34.730872	-44.261570
-0.780000	-102.136114	-105.097436	-77.158276	-109.754631	-103.252560	-108.190556	-109.677143	-34.616477	-44.103751
-0.735000	-102.351207	-104.664446	-76.492595	-109.707974	-102.642413	-108.230395	-109.625300	-34.490311	-43.496890
-0.690000	-102.399940	-104.541832	-75.725058	-109.688160	-103.179692	-108.314349	-109.632941	-34.355984	-43.059162
-0.645000	-102.516300	-104.591468	-74.923673	-109.081629	-103.190802	-107.958391	-109.020385	-34.220326	-42.218318
-0.600000	-102.779734	-104.910403	-74.135839	-109.623623	-103.475388	-108.116214	-109.597146	-34.082888	-40.968444
-0.555000	-102.053027	-104.784788	-73.387285	-108.529505	-103.135678	-108.102726	-108.492460	-33.945270	-40.640498
-0.510000	-101.771936	-104.478140	-72.686975	-108.886974	-102.811226	-107.919425	-108.799782	-33.802967	-40.031012
-0.465000	-101.420132	-105.021606	-72.044616	-107.723799	-102.533907	-107.931626	-107.621774	-33.654239	-39.361875
-0.420000	-101.780337	-104.835483	-71.446910	-108.998480	-102.972213	-108.124867	-108.823684	-33.490036	-39.000198
-0.375000	-102.108584	-104.814136	-70.897961	-108.113191	-103.330941	-108.193913	-108.051451	-33.308329	-38.678359
-0.330000	-102.210004	-104.800126	-70.380527	-108.639932	-103.560901	-108.476910	-108.673587	-33.098498	-38.560065
-0.285000	-101.811382	-105.023606	-69.901432	-107.981572	-103.297810	-108.260487	-107.978314	-32.864164	-37.832612
-0.240000	-101.969440	-104.777869	-69.447458	-108.217302	-103.080201	-107.821551	-108.119347	-32.600068	-38.229756
-0.195000	-102.485522	-104.566243	-69.024058	-108.802199	-103.103814	-107.970474	-108.703976	-32.309619	-38.313027
-0.150000	-101.924609	-104.832245	-68.626180	-108.877991	-102.812363	-107.881112	-108.832445	-31.992479	-37.803190
-0.105000	-102.313076	-104.871396	-68.258400	-108.425362	-103.388946	-108.344398	-108.399470	-31.652983	-38.054872
-0.060000	-102.053259	-104.613970	-67.916540	-107.890452	-103.335780	-108.670970	-107.969515	-31.290615	-38.414116
-0.015000	-102.246555	-105.820314	-67.587262	-107.475727	-103.396514	-108.202336	-109.636025	-30.891927	-37.951659
0.030000	-102.502590	-105.049892	-67.312005	-107.708369	-103.460408	-109.007871	-108.803718	-30.500891	-38.054501
0.075000	-102.222030	-104.739717	-67.036588	-108.127262	-103.014636	-108.279901	-108.161612	-30.066125	-38.319896
0.120000	-102.359291	-105.013174	-66.765923	-108.544007	-103.207509	-108.036329	-108.465710	-29.589540	-38.293050
0.165000	-102.294314	-104.356452	-66.484100	-108.822133	-103.126430	-107.629879	-108.777174	-29.057333	-38.262890
0.210000	-101.672278	-104.434261	-66.174780	-108.817675	-102.824469	-107.867382	-108.704103	-28.452041	-38.449215
0.255000	-101.622523	-104.577960	-65.810843	-108.260776	-103.073057	-108.532855	-108.191890	-27.747869	-39.993313
0.300000	-101.877964	-104.933936	-65.361289	-107.768564	-103.271905	-108.539084	-107.769988	-26.909047	-40.192181
0.345000	-101.635153	-104.780038	-64.772812	-108.716470	-102.850573	-107.475788	-108.751078	-25.881410	-39.769569
0.390000	-101.944021	-104.935977	-63.952461	-108.437248	-103.249348	-108.058223	-108.321258	-24.565356	-40.626125
0.435000	-101.851476	-104.833310	-62.693760	-108.662900	-103.337402	-107.686313	-108.543007	-22.743867	-41.556380
0.480000	-101.759190	-104.455952	-60.274251	-107.878320	-102.921564	-108.176585	-107.755650	-19.659329	-41.518111
0.525000	-101.899224	-104.730421	-48.721596	-108.949976	-102.734733	-107.966571	-108.892303	-7.163698	-42.010516
0.570000	-102.129658	-104.782128	-42.843270	-108.851146	-103.166090	-107.997845	-108.849485	-0.847764	-42.806730
0.615000	-102.262199	-104.835962	-43.730348	-109.324201	-103.401662	-108.524567	-109.262156	-0.898528	-44.344838
0.660000	-102.278925	-105.055324	-44.801545	-109.337680	-103.261039	-108.422922	-109.288774	-0.978918	-45.139206
0.705000	-101.977300	-104.586659	-45.880650	-109.715717	-102.861312	-107.819463	-109.665210	-0.834324	-45.966029
0.750000	-101.904366	-104.407814	-47.370118	-109.944427	-102.839088	-107.651154	-109.865471	-0.861781	-48.020444
0.795000	-101.948830	-104.591484	-49.163683	-109.830084	-102.941119	-108.547077	-109.730134	-0.907822	-50.024049
0.840000	-102.209510	-104.344702	-51.213893	-110.671667	-102.907739	-107.969625	-110.554550	-0.572337	-51.635103
0.885000	-102.101676	-104.894103	-54.562671	-110.413989	-102.868177	-108.124072	-110.332522	-0.629472	-54.987885
0.930000	-101.667377	-104.720902	-60.200150	-108.551590	-102.947818	-107.944039	-108.543641	-0.997190	-60.605328
0.975000	-102.334399	-104.833553	-67.606077	-109.744668	-103.293633	-108.269889	-109.638321	-1.474231	-69.241693
1.020000	-102.690497	-105.032324	-59.412427	-110.935224	-103.445141	-108.291390	-110.721423	-1.346938	-59.806416
1.065000	-102.439069	-104.888733	-53.746314	-110.684518	-103.036392	-107.623530	-110.520741	-0.545781	-55.079013
1.110000	-102.449651	-104.893318	-50.624755	-110.778014	-103.173497	-107.902560	-110.539568	-1.113549	-50.796182
1.155000	-103.236061	-105.326811	-48.249429	-111.192458	-103.855549	-107.685484	-110.970992	-1.254896	-47.564291
1.200000	-102.284045	-104.660935	-45.953833	-111.475258	-103.092870	-108.143228	-111.237882	-0.903497	-46.421565
1.245000	-103.448455	-105.303593	-44.486210	-111.805597	-103.704261	-108.792617	-111.554965	-1.131145	-44.770915
1.290000	-102.334346	-104.625453	-42.979546	-112.246223	-102.613880	-108.172182	-112.001068	-1.064396	-42.988028
1.335000	-102.737165	-105.016251	-41.022559	-112.503775	-103.163375	-107.953111	-112.240428	-0.304703	-41.569038
1.380000	-102.218567	-104.568015	-40.380953	-110.486893	-102.991836	-108.338951	-110.257407	-0.653738	-40.690746
1.425000	-101.764199	-104.992425	-40.839776	-108.229929	-103.167444	-108.189165	-108.044913	-2.167531	-39.776320
1.470000	-102.992078	-104.404788	-39.422310	-113.157666	-103.224779	-108.912164	-112.809182	-1.633385	-39.001253
1.515000	-102.831240	-105.190640	-38.556641	-114.055102	-103.219389	-108.164320	-113.670282	-1.518162	-38.614992
1.560000	-102.897973	-104.747201	-37.692558	-114.751483	-103.251395	-108.157366	-114.396886	-1.360722	-37.950072
1.605000	-103.049981	-104.934788	-37.473275	-114.984949	-103.467251	-108.221931	-114.584931	-1.798421	-36.729292
1.650000	-102.588583	-104.842463	-36.135985	-115.488781	-102.968471	-107.848032	-115.156295	-1.094510	-36.779485
1.695000	-102.697886	-104.715178	-35.542363	-116.546040	-102.917893	-107.804609	-116.154787	-1.023984	-35.896509
1.740000	-103.025481	-104.449777	-34.944803	-116.699712	-103.121994	-108.504634	-116.334159	-0.971294	-34.912423
1.785000	-102.718010	-104.816709	-34.732678	-116.289972	-102.964519	-108.031351	-115.884465	-1.220787	-33.839806
1.830000	-103.060528	-104.857509	-34.032042	-117.799906	-103.279780	-108.258227	-117.339430	-0.976059	-34.360745
1.875000	-103.226328	-104.947658	-33.827269	-116.834416	-103.444386	-107.866384	-116.581442	-1.160494	-34.058447
1.920000	-102.912108	-104.562158	-33.407951	-118.056378	-103.225944	-108.568954	-117.677962	-1.145108	-33.896290
1.965000	-102.871885	-104.734372	-33.079135	-119.032853	-103.071128	-108.290624	-118.494811	-1.186806	-33.409259
2.010000	-102.830575	-104.662311	-32.490445	-119.269435	-102.947750	-108.179313	-118.733820	-0.941735	-32.767422
2.055000	-103.196031	-104.858179	-32.291907	-120.855504	-103.175301	-108.286829	-120.294067	-1.055869	-32.563324
2.100000	-102.982441	-104.812104	-31.697086	-121.530552	-103.185524	-108.244268	-120.911544	-0.800199	-32.016789
2.145000	-102.587082	-104.818047	-31.535923	-121.907250	-102.679331	-107.473966	-121.286926	-0.936530	-32.157002
2.190000	-102.845467	-104.946252	-30.939454	-122.134499	-102.837059	-108.066482	-121.423381	-0.608634	-31.814790
2.235000	-103.047238	-104.748485	-31.170385	-123.033852	-103.127601	-108.513218	-122.378108	-1.102793	-31.534268
2.280000	-103.115181	-104.624573	-30.739900	-123.609426	-103.154507	-108.015000	-122.915813	-0.937338	-31.016164
2.325000	-102.625404	-104.399887	-30.620044	-124.092183	-102.602377	-107.971310	-122.955195	-1.048431	-31.185885
2.370000	-102.637554	-104.832267	-30.797440	-123.126140	-102.597255	-107.300636	-121.674293	-1.480629	-30.251022
2.415000	-103.734910	-105.229193	-31.168219	-125.572044	-103.666351	-108.053102	-124.508384	-2.058537	-30.093191
2.460000	-102.602071	-104.499510	-30.228435	-126.242144	-102.574853	-107.436851	-124.949535	-1.360909	-30.464100
2.505000	-103.453662	-104.707788	-29.555092	-127.101425	-103.448206	-108.113311	-125.963457	-0.854886	-30.012845
2.550000	-103.542632	-105.011903	-29.616903	-128.517365	-103.561494	-107.878954	-127.359677	-1.110501	-29.356617
2.595000	-102.970453	-104.562804	-29.106096	-128.965750	-102.991962	-108.276714	-127.983443	-0.804103	-29.545914
2.640000	-103.133051	-104.831299	-29.016478	-129.026995	-103.163845	-107.981041	-127.787059	-0.867231	-29.368983
2.685000	-103.184241	-104.658748	-28.864632	-129.736978	-103.173262	-108.308118	-128.586049	-0.883598	-29.344682
2.730000	-103.154261	-104.797943	-28.575633	-129.378035	-103.183211	-108.644688	-127.967037	-0.754291	-28.980551
2.775000	-103.112379	-104.923747	-28.739089	-129.424164	-103.129048	-108.021961	-128.134841	-1.049835	-28.541331
2.820000	-102.903187	-104.695011	-28.872012	-126.161273	-102.969162	-108.048518	-125.009941	-1.313241	-28.660344
2.865000	-103.202337	-104.613324	-28.732862	-128.351211	-103.261229	-108.183406	-127.184027	-1.279864	-28.343360
2.910000	-103.595003	-104.891759	-27.997603	-129.298649	-103.568184	-107.771435	-128.109729	-0.671341	-28.614673
2.955000	-102.817010	-104.518439	-27.888952	-128.834793	-102.863852	-108.083523	-127.700763	-0.654727	-28.065634
3.000000	-102.902803	-105.197983	-28.988370	-129.228288	-102.914790	-108.497109	-127.954300	-1.827129	-28.858106
3.045000	-103.241968	-104.973233	-28.293757	-130.294049	-103.209978	-108.247161	-128.945726	-1.246569	-28.146127
3.090000	-102.969994	-105.130863	-27.987663	-130.000845	-102.973312	-108.427543	-128.484289	-1.012029	-28.351791
3.135000	-103.541434	-105.315949	-28.144209	-130.108663	-103.495579	-107.943086	-128.775945	-1.224810	-28.671818
3.180000	-102.962185	-104.715947	-28.093794	-130.853303	-102.950623	-108.421828	-129.560556	-1.238236	-27.619334
3.225000	-103.057158	-104.836607	-27.833060	-132.452692	-103.055621	-108.426321	-131.092691	-1.035746	-28.272793
3.270000	-103.757215	-104.832550	-27.348820	-133.215540	-103.759955	-108.901227	-131.961500	-0.571422	-28.597773
3.315000	-103.545854	-104.949451	-27.629968	-133.074997	-103.552400	-108.720456	-131.681509	-0.898271	-27.848761
3.360000	-102.698410	-104.677414	-27.845582	-132.854841	-102.707074	-107.910400	-131.350267	-1.148705	-27.622370
3.405000	-102.627193	-104.592896	-27.662711	-132.500241	-102.619925	-107.715639	-130.928604	-0.984165	-28.171562
3.450000	-102.660371	-104.388950	-27.633904	-132.016700	-102.678653	-107.873661	-130.577109	-0.967929	-27.462695
3.495000	-103.008396	-104.667490	-27.567955	-131.151955	-103.018246	-107.719214	-129.929326	-0.897897	-27.001110
3.540000	-103.163326	-104.720441	-27.342952	-129.123506	-103.170027	-107.704148	-127.792902	-0.700699	-27.646800
3.585000	-103.102795	-104.842976	-27.457249	-131.818298	-103.110377	-108.069582	-130.421262	-0.797705	-28.078021
3.630000	-103.279700	-104.523563	-28.257021	-133.680368	-103.290670	-107.986695	-132.268316	-1.583226	-27.852825
3.675000	-103.383209	-104.619991	-28.087842	-134.092244	-103.385052	-108.454796	-132.279783	-1.411247	-27.636507
3.720000	-103.252402	-105.029749	-27.246674	-134.162955	-103.258121	-108.259125	-132.685228	-0.540066	-28.043918
3.765000	-102.630368	-104.750256	-28.948793	-134.481182	-102.628928	-108.154988	-132.831029	-2.218589	-28.182081
3.810000	-102.896687	-104.470165	-38.755659	-134.067740	-102.884840	-108.502089	-132.510775	-12.002283	-27.788880
3.855000	-103.063433	-104.745904	-47.647074	-133.553592	-103.053320	-108.151365	-132.200479	-20.832172	-28.164349
3.900000	-103.080253	-104.807263	-49.950640	-131.896393	-103.094433	-108.305444	-130.801443	-23.090024	-27.713514
3.945000	-102.729411	-104.460238	-51.459679	-130.097358	-102.726716	-108.292229	-129.094970	-24.551391	-28.003536
3.990000	-103.026872	-104.505938	-52.624822	-126.154201	-103.030771	-108.358867	-125.110200	-25.666163	-28.060940
4.035000	-102.703969	-104.729346	-53.597367	-127.242802	-102.696665	-108.035573	-126.189822	-26.586579	-28.478712
4.080000	-103.008177	-105.017604	-54.445700	-127.072689	-102.990389	-107.931660	-126.265066	-27.381644	-28.438947
4.125000	-103.587577	-105.127848	-55.198423	-127.399416	-103.608882	-108.565106	-126.596173	-28.081800	-27.923599
4.170000	-103.144316	-104.596778	-55.868437	-126.426145	-103.197744	-108.017094	-125.657285	-28.700488	-28.636557
4.215000	-103.042306	-104.801001	-56.463184	-124.541248	-103.091532	-107.873678	-123.788774	-29.247853	-28.700012
4.260000	-102.575307	-104.613363	-56.985962	-124.451715	-102.604314	-108.122479	-123.829959	-29.726822	-28.386953
4.305000	-102.906921	-104.757187	-57.446436	-123.934700	-102.918583	-108.535106	-123.387921	-30.149981	-28.341675
4.350000	-103.072080	-104.942589	-57.858352	-122.511252	-103.182229	-108.199974	-122.021484	-30.529816	-28.867639
4.395000	-103.284247	-104.938521	-58.243361	-122.006064	-103.395259	-107.782594	-121.467632	-30.892063	-28.976101
4.440000	-102.855588	-104.754338	-58.627951	-119.217412	-102.884995	-108.065618	-118.707067	-31.259341	-28.302071
4.485000	-102.887603	-105.322794	-59.043426	-117.502355	-103.065102	-107.329059	-117.046933	-31.667083	-29.943083
4.530000	-106.594330	-112.567244	-59.520743	-120.667364	-106.753625	-107.978993	-120.204781	-32.142338	-39.972710
4.575000	-107.811506	-122.721493	-60.089153	-119.825743	-108.056356	-108.339022	-119.398953	-32.716500	-50.171887
4.620000	-107.995029	-125.875708	-60.779853	-120.136154	-108.325013	-108.529986	-119.630351	-33.416097	-53.224693
4.665000	-108.655377	-128.143639	-61.615941	-120.905074	-108.830878	-108.907521	-120.473918	-34.265411	-55.561011
4.710000	-109.595644	-130.142571	-62.622923	-121.080212	-110.121533	-110.139003	-120.640069	-35.287276	-57.685842
4.755000	-110.823997	-132.087107	-63.823214	-121.305408	-111.282517	-111.358892	-120.906265	-36.501871	-59.785997
4.800000	-112.243092	-134.082247	-65.238420	-122.122617	-112.819919	-112.836852	-121.725775	-37.927310	-61.960365
4.845000	-113.373326	-136.197335	-66.886660	-122.982732	-113.681282	-113.637939	-122.581698	-39.582249	-64.279597
4.890000	-114.489230	-138.478457	-68.791029	-124.258829	-114.937938	-114.963758	-123.965361	-41.487228	-66.787316
4.935000	-116.586370	-140.969392	-70.975582	-123.601758	-117.272395	-117.318605	-123.239264	-43.659751	-69.520814
4.980000	-118.807536	-143.698999	-73.456217	-127.539072	-119.469992	-119.505097	-127.067702	-46.118439	-72.527005
5.025000	-121.765657	-146.707912	-76.273198	-130.750504	-122.529733	-122.504801	-130.444999	-48.902016	-75.826449
5.070000	-124.474062	-150.027245	-79.448527	-133.726770	-125.119667	-125.103034	-133.388487	-52.030561	-79.473090
5.115000	-127.968038	-153.709951	-83.027252	-136.129337	-128.718325	-128.760543	-135.829126	-55.540782	-83.496844
5.160000	-131.608171	-157.804549	-87.052065	-139.808368	-132.350526	-132.342546	-139.645213	-59.486703	-87.993879
5.205000	-135.352046	-162.388967	-91.630892	-144.447317	-135.882975	-135.941371	-144.239603	-63.959487	-92.926705
5.250000	-140.828777	-167.496171	-96.737023	-148.622673	-141.468750	-141.550583	-148.471812	-68.972225	-98.455358
5.295000	-146.321353	-173.359160	-102.611789	-153.841733	-147.212768	-147.286204	-153.623290	-74.681572	-104.634390
5.340000	-152.951226	-179.929025	-109.390925	-160.285795	-153.741239	-153.814610	-160.127889	-81.335798	-111.275551
5.385000	-159.968173	-187.405272	-116.584167	-167.964867	-161.073404	-161.100962	-167.756280	-88.295663	-116.871229
5.430000	-168.824450	-193.951151	-122.551999	-172.741172	-170.477795	-170.706004	-172.454351	-94.474507	-119.505128
5.475000	-181.854735	-196.470164	-124.295346	-189.353806	-182.613461	-182.926985	-189.258228	-96.186329	-120.064050
5.520000	-193.437559	-196.778365	-124.554959	-205.164430	-193.737097	-196.891965	-205.077181	-96.390027	-120.297738
5.565000	-193.946661	-196.966998	-124.722370	-207.437903	-194.169616	-198.209266	-207.384805	-96.544245	-120.516328
5.610000	-194.379363	-197.153420	-124.878040	-207.091753	-194.623852	-198.445367	-207.009637	-96.680470	-120.724268
5.655000	-194.306076	-197.332903	-125.037465	-207.511327	-194.519730	-198.432218	-207.463378	-96.823201	-120.927432
5.700000	-194.726418	-197.503089	-125.187192	-207.521433	-194.994040	-199.087499	-207.431235	-96.958927	-121.123437
5.745000	-194.543719	-197.665435	-125.340030	-207.104191	-194.752499	-198.463504	-207.044799	-97.079202	-121.315797
5.790000	-194.950323	-197.831826	-125.488968	-207.361148	-195.229989	-199.224614	-207.303080	-97.213073	-121.499619
5.835000	-195.170464	-197.981504	-125.628961	-208.069826	-195.462164	-199.647636	-207.994785	-97.342334	-121.679692
5.880000	-195.260673	-198.137105	-125.772365	-206.804621	-195.381952	-199.229819	-206.847146	-97.457743	-121.854665
5.925000	-195.134693	-198.277021	-125.906773	-206.860106	-195.436497	-199.280251	-206.715314	-97.591021	-122.023068
5.970000	-195.504272	-198.426161	-126.045520	-207.730003	-195.718048	-199.553524	-207.739347	-97.700547	-122.190900
6.015000	-195.885218	-198.562653	-126.177197	-208.663109	-196.136091	-200.323788	-208.609439	-97.819601	-122.351887
6.060000	-195.914462	-198.690103	-126.312422	-208.321974	-196.173830	-200.169085	-208.298781	-97.935815	-122.508829
6.105000	-195.660598	-198.823925	-126.435460	-207.298037	-195.998107	-200.016724	-207.229036	-98.045040	-122.663794
6.150000	-196.036611	-198.954184	-126.559730	-207.707030	-196.275045	-200.037110	-207.652763	-98.157215	-122.814081
6.195000	-196.396336	-199.079341	-126.689279	-209.039208	-196.628362	-200.922925	-208.949099	-98.264334	-122.959924
6.240000	-196.485142	-199.194608	-126.809879	-208.921492	-196.704170	-200.906706	-208.795867	-98.371174	-123.103812
6.285000	-196.391646	-199.317096	-126.925102	-207.515174	-196.648239	-200.574250	-207.485265	-98.475347	-123.243476
6.330000	-195.927212	-199.431107	-127.049061	-206.724256	-196.530368	-199.991640	-206.618315	-98.572722	-123.381170
6.375000	-196.907776	-199.540535	-127.161758	-207.338718	-197.147095	-201.094620	-207.252293	-98.679554	-123.515117
6.420000	-196.980632	-199.652959	-127.276432	-209.578985	-197.192653	-201.576336	-209.551551	-98.781036	-123.646589
6.465000	-197.016682	-199.764359	-127.385952	-208.756466	-197.231322	-201.307874	-208.707322	-98.874819	-123.775617
6.510000	-196.806513	-199.855023	-127.502280	-208.585780	-196.994097	-200.761297	-208.581274	-98.975813	-123.901686
6.555000	-196.989948	-199.970553	-127.603221	-208.277283	-197.216251	-200.817155	-208.266247	-99.073966	-124.025236
6.600000	-197.470018	-200.063482	-127.716449	-209.631438	-197.696867	-201.916909	-209.636010	-99.156947	-124.146576
6.645000	-197.666620	-200.165066	-127.820177	-210.079875	-197.896254	-202.328112	-210.068435	-99.256419	-124.265539
6.690000	-197.518561	-200.265345	-127.922544	-209.662558	-197.737476	-201.660939	-209.666972	-99.344233	-124.381897
6.735000	-197.209788	-200.351289	-128.026579	-209.710117	-197.442040	-201.011778	-209.706378	-99.434035	-124.497234
6.780000	-197.300610	-200.450183	-128.125527	-209.931102	-197.533320	-201.153450	-209.887168	-99.523350	-124.609051
6.825000	-197.900561	-200.537503	-128.226807	-210.341293	-198.120885	-202.258204	-210.352585	-99.607932	-124.719857
6.870000	-198.171494	-200.628692	-128.322198	-210.496500	-198.399508	-202.854577	-210.482803	-99.696425	-124.828238
6.915000	-197.874490	-200.724237	-128.420591	-210.573116	-198.062279	-202.158115	-210.562354	-99.782867	-124.934785
6.960000	-197.889406	-200.793368	-128.515237	-210.625188	-198.077386	-201.743528	-210.634501	-99.860991	-125.039537
7.005000	-197.909520	-200.889642	-128.605977	-210.678727	-198.094181	-201.894761	-210.665262	-99.947049	-125.142501
7.050000	-198.373312	-200.967345	-128.700361	-210.748884	-198.528215	-202.683352	-210.753506	-100.026088	-125.243752
7.095000	-198.543625	-201.052016	-128.791478	-210.803520	-198.770579	-203.220253	-210.797335	-100.105837	-125.343375
7.140000	-198.536638	-201.128352	-128.881761	-210.886844	-198.707987	-202.613590	-210.885251	-100.183839	-125.441497
7.185000	-197.998745	-201.208532	-128.968937	-210.902055	-198.236348	-201.853375	-210.898787	-100.263741	-125.537380
7.230000	-198.273663	-201.289166	-129.057097	-210.977774	-198.401005	-202.048597	-210.971490	-100.336931	-125.632859
7.275000	-198.497026	-201.361652	-129.144010	-211.039374	-198.680307	-202.729136	-211.050578	-100.414656	-125.725710
7.320000	-199.025798	-201.439085	-129.228735	-211.090947	-199.235292	-203.536531	-211.092084	-100.489974	-125.817676
7.365000	-198.753495	-201.509403	-129.312252	-211.131242	-198.993301	-203.370576	-211.136678	-100.564587	-125.908261
7.410000	-198.405501	-201.580915	-129.396074	-211.221601	-198.502480	-201.833982	-211.199545	-100.636267	-125.996996
7.455000	-198.444955	-201.650832	-129.480317	-211.231724	-198.609206	-201.979201	-211.247529	-100.707965	-126.085105
7.500000	-199.007981	-201.729112	-129.555916	-211.314677	-199.193723	-203.069500	-211.315854	-100.779535	-126.171359
7.545000	-199.294113	-201.792202	-129.639037	-211.352203	-199.515714	-203.920285	-211.354645	-100.849230	-126.256416
7.590000	-199.257089	-201.859410	-129.716993	-211.403709	-199.493377	-203.677221	-211.406595	-100.917565	-126.340344
7.635000	-199.035578	-201.923652	-129.795269	-211.444625	-199.216100	-202.954148	-211.457310	-100.988734	-126.423026
7.680000	-198.809836	-201.992604	-129.873810	-211.500124	-199.003562	-202.408635	-211.507119	-101.051444	-126.504435
7.725000	-199.216095	-202.055274	-129.946503	-211.548498	-199.367929	-203.030325	-211.556146	-101.121128	-126.584785
7.770000	-199.540349	-202.121420	-130.023128	-211.610083	-199.727858	-204.077340	-211.603355	-101.187240	-126.663866
7.815000	-199.661367	-202.185807	-130.097032	-211.649881	-199.863097	-204.101767	-211.659099	-101.251711	-126.741919
7.860000	-199.355914	-202.244373	-130.170271	-211.683940	-199.531287	-203.245466	-211.682624	-101.317507	-126.818779
7.905000	-198.921400	-202.303363	-130.242903	-211.739922	-199.047808	-202.565304	-211.743452	-101.379578	-126.894850
7.950000	-199.137872	-202.368898	-130.314371	-211.774294	-199.382749	-203.062130	-211.799737	-101.442868	-126.969555
7.995000	-199.690089	-202.426148	-130.384330	-211.825409	-199.844686	-203.937430	-211.828325	-101.505478	-127.043417
8.040000	-200.152635	-202.485134	-130.454929	-211.878072	-200.345685	-204.756512	-211.882401	-101.566165	-127.116224
8.085000	-199.445181	-202.542871	-130.523573	-211.928391	-199.633020	-203.692605	-211.927300	-101.627904	-127.188080
8.130000	-199.430373	-202.598341	-130.592845	-211.951894	-199.675017	-202.837402	-211.967667	-101.686993	-127.258777
8.175000	-199.074018	-202.657365	-130.659511	-211.979038	-199.215294	-202.774614	-211.994199	-101.745484	-127.328922
8.220000	-200.093139	-202.709714	-130.726733	-212.055836	-200.227778	-203.862059	-212.059612	-101.805121	-127.397806
8.265000	-200.314218	-202.765654	-130.791900	-212.082785	-200.514374	-204.939249	-212.092895	-101.863065	-127.466040
8.310000	-200.447500	-202.819128	-130.857246	-212.124572	-200.645827	-204.851147	-212.134567	-101.920316	-127.533271
8.355000	-199.691380	-202.872682	-130.921817	-212.175276	-199.817211	-203.022252	-212.175823	-101.977568	-127.599572
8.400000	-199.803258	-202.923994	-130.985319	-212.207311	-199.975125	-203.375086	-212.223656	-102.032511	-127.665153
8.445000	-199.418399	-202.977228	-131.048586	-212.246751	-199.599206	-203.179368	-212.255137	-102.088778	-127.729780
8.490000	-200.659345	-203.027440	-131.110934	-212.284253	-200.830132	-204.820211	-212.292539	-102.143107	-127.793642
8.535000	-200.615537	-203.077242	-131.172606	-212.328101	-200.799607	-205.201746	-212.336442	-102.197447	-127.856677
8.580000	-200.099741	-203.127304	-131.233308	-212.356099	-200.341825	-204.122625	-212.375958	-102.251080	-127.918971
8.625000	-200.024629	-203.176534	-131.293703	-212.406212	-200.224570	-203.352641	-212.408772	-102.304121	-127.980387
8.670000	-200.134887	-203.224437	-131.353383	-212.444545	-200.247138	-203.462903	-212.450294	-102.356627	-128.041130
8.715000	-200.459290	-203.272524	-131.412387	-212.475342	-200.649443	-204.627420	-212.489468	-102.408454	-128.101088
8.760000	-200.909715	-203.319558	-131.470704	-212.512911	-201.107310	-205.571116	-212.523193	-102.459788	-128.160293
8.805000	-200.600234	-203.366167	-131.528430	-212.550117	-200.788211	-204.898289	-212.565104	-102.510580	-128.218794
8.850000	-200.261257	-203.412035	-131.585538	-212.583449	-200.438489	-203.529549	-212.589959	-102.560781	-128.276561
8.895000	-199.839466	-203.457449	-131.642012	-212.623116	-200.011609	-202.905860	-212.637091	-102.610474	-128.333631
8.940000	-200.383261	-203.502252	-131.697918	-212.655423	-200.542666	-204.098230	-212.672102	-102.659630	-128.390010
8.985000	-201.056059	-203.546489	-131.753210	-212.690641	-201.261293	-205.478957	-212.701133	-102.708267	-128.445707
9.030000	-201.279231	-203.590168	-131.807920	-212.724299	-201.468755	-205.631410	-212.735630	-102.756393	-128.500733
9.075000	-200.378508	-203.633300	-131.862058	-212.757656	-200.526574	-204.205223	-212.768113	-102.803989	-128.555094
9.120000	-200.134895	-203.675914	-131.915618	-212.792133	-200.240271	-203.341000	-212.806330	-102.851108	-128.608814
9.165000	-200.448027	-203.717938	-131.968636	-212.827747	-200.665901	-204.279189	-212.842517	-102.897712	-128.661890
9.210000	-201.162218	-203.759516	-132.021068	-212.858365	-201.349701	-205.138439	-212.872189	-102.943839	-128.714327
9.255000	-201.250580	-203.800530	-132.072981	-212.890936	-201.432772	-205.964017	-212.902971	-102.989467	-128.766151
9.300000	-201.281555	-203.841049	-132.124342	-212.922926	-201.411029	-205.120165	-212.935756	-103.034626	-128.817358
9.345000	-200.193462	-203.881075	-132.175176	-212.955787	-200.396197	-203.472694	-212.967107	-103.079311	-128.867964
9.390000	-200.951830	-203.920610	-132.225480	-212.984694	-201.073941	-204.069076	-212.999781	-103.123532	-128.917973
9.435000	-201.059533	-203.959642	-132.275263	-213.017421	-201.173462	-204.630419	-213.030506	-103.167287	-128.967395
9.480000	-201.461550	-203.998213	-132.324538	-213.048312	-201.686757	-206.060009	-213.063557	-103.210590	-129.016238
9.525000	-201.455969	-204.036305	-132.373303	-213.078337	-201.656706	-205.779976	-213.093052	-103.253442	-129.064512
9.570000	-200.914273	-204.073922	-132.421570	-213.108240	-201.055990	-204.774145	-213.119197	-103.295844	-129.112219
9.615000	-200.633148	-204.111103	-132.469334	-213.138546	-200.876811	-203.538507	-213.155449	-103.337825	-129.159373
9.660000	-200.779580	-204.147813	-132.516612	-213.166900	-200.875152	-203.804460	-213.177160	-103.379346	-129.205979
9.705000	-201.527279	-204.184068	-132.563429	-213.196506	-201.697678	-205.841248	-213.211576	-103.420443	-129.252039
9.750000	-201.753156	-204.219877	-132.609742	-213.225254	-201.956173	-206.350712	-213.242118	-103.461124	-129.297574
9.795000	-201.465294	-204.255268	-132.655601	-213.253703	-201.589190	-205.340407	-213.268030	-103.501370	-129.342577
9.840000	-200.916984	-204.290226	-132.700977	-213.281629	-201.115621	-204.145771	-213.293831	-103.541215	-129.387057
9.885000	-200.659882	-204.324736	-132.745904	-213.309584	-200.843700	-203.736988	-213.329042	-103.580642	-129.431027
9.930000	-201.137301	-204.358838	-132.790369	-213.336956	-201.274066	-204.734607	-213.348025	-103.619659	-129.474484
9.975000	-202.046241	-204.392521	-132.834387	-213.364165	-202.216081	-206.765319	-213.379278	-103.658274	-129.517444
10.020000	-201.604005	-204.425792	-132.877958	-213.391013	-201.764130	-206.097885	-213.405129	-103.696490	-129.559907
10.065000	-201.591057	-204.458651	-132.921089	-213.417666	-201.742036	-204.531168	-213.437312	-103.734313	-129.601875
10.110000	-201.165660	-204.491146	-132.963779	-213.443877	-201.447429	-204.409149	-213.459968	-103.771739	-129.643371
10.155000	-200.746096	-204.523157	-133.006041	-213.469851	-200.771337	-203.924511	-213.482481	-103.808786	-129.684372
10.200000	-201.918685	-204.554859	-133.047881	-213.495542	-202.101951	-205.946696	-213.511091	-103.845438	-129.724918
10.245000	-202.287300	-204.586129	-133.089290	-213.520933	-202.479208	-207.008340	-213.536148	-103.881721	-129.764986
10.290000	-201.430445	-204.617023	-133.130283	-213.546037	-201.691512	-205.102897	-213.562373	-103.917629	-129.804600
10.335000	-201.343902	-204.647561	-133.170855	-213.570855	-201.443265	-204.432295	-213.588781	-103.953145	-129.843742
10.380000	-201.054047	-204.677660	-133.211037	-213.595390	-201.168146	-204.456845	-213.610757	-103.988336	-129.882453
10.425000	-201.389526	-204.707432	-133.250793	-213.619642	-201.545228	-204.946287	-213.635705	-104.023110	-129.920693
10.470000	-202.399416	-204.736829	-133.290158	-213.643614	-202.615204	-206.774826	-213.660034	-104.057550	-129.958497
10.515000	-202.288515	-204.765852	-133.329123	-213.667309	-202.536409	-206.594901	-213.682711	-104.091625	-129.995878
10.560000	-201.434061	-204.794516	-133.367690	-213.690728	-201.589986	-204.863499	-213.709491	-104.125346	-130.032812
10.605000	-200.789560	-204.822828	-133.405870	-213.713874	-200.907207	-203.688353	-213.729158	-104.158711	-130.069322
10.650000	-201.579640	-204.850775	-133.443667	-213.736749	-201.692837	-204.328528	-213.753574	-104.191731	-130.105407
10.695000	-202.291289	-204.878362	-133.481073	-213.759354	-202.476399	-206.445204	-213.776537	-104.224404	-130.141069
10.740000	-202.429881	-204.905617	-133.518107	-213.781691	-202.615182	-207.029211	-213.797712	-104.256733	-130.176323
10.785000	-202.031493	-204.932546	-133.554758	-213.803762	-202.223814	-205.898006	-213.820040	-104.288720	-130.211187
10.830000	-201.131640	-204.959078	-133.591044	-213.825570	-201.232972	-204.196995	-213.844732	-104.320369	-130.245426
10.875000	-200.824005	-204.985387	-133.626967	-213.847114	-200.938521	-203.713429	-213.863882	-104.351688	-130.279629
10.920000	-202.079400	-205.011233	-133.662497	-213.868398	-202.164508	-205.310359	-213.886079	-104.382677	-130.313126
10.965000	-202.500838	-205.036391	-133.697689	-213.889423	-202.731940	-207.117214	-213.906790	-104.413323	-130.346552
11.010000	-202.468529	-205.062178	-133.732511	-213.910191	-202.611877	-206.895228	-213.926795	-104.443657	-130.379186
11.055000	-201.586383	-205.086694	-133.766988	-213.930703	-201.821022	-205.003926	-213.947817	-104.473664	-130.412121
11.100000	-201.218536	-205.111735	-133.801086	-213.950960	-201.406697	-204.140717	-213.968850	-104.503328	-130.443686
11.145000	-201.556558	-205.135655	-133.834871	-213.970965	-201.664803	-204.397390	-213.989341	-104.532715	-130.475360
11.190000	-202.121492	-205.159429	-133.868277	-213.990719	-202.277419	-205.650668	-214.008315	-104.561754	-130.506971
11.235000	-202.886439	-205.183228	-133.901355	-214.010223	-203.091505	-207.761760	-214.028366	-104.590489	-130.537695
11.280000	-202.129893	-205.206372	-133.934084	-214.029478	-202.324462	-206.041363	-214.047697	-104.618908	-130.568281
11.325000	-201.395876	-205.229466	-133.966480	-214.048487	-201.495932	-204.262725	-214.064796	-104.647026	-130.598437
11.370000	-201.874368	-205.252203	-133.998532	-214.067250	-202.065263	-204.610825	-214.085682	-104.674825	-130.628274
11.415000	-201.633142	-205.274378	-134.030257	-214.085770	-201.751340	-204.750383	-214.103528	-104.702334	-130.657867
11.460000	-202.782159	-205.296529	-134.061649	-214.104046	-202.968842	-207.289372	-214.122141	-104.729528	-130.686762
11.505000	-202.808847	-205.318290	-134.092713	-214.122081	-202.976644	-207.272374	-214.140147	-104.756431	-130.715684
11.550000	-202.025284	-205.339264	-134.123445	-214.139875	-202.175636	-205.662395	-214.158452	-104.783021	-130.744134
11.595000	-201.369137	-205.361512	-134.153860	-214.157431	-201.425600	-204.020714	-214.175139	-104.809324	-130.772241
11.640000	-202.131264	-205.382037	-134.183936	-214.174749	-202.259196	-204.892430	-214.192965	-104.835311	-130.799506
11.685000	-202.406750	-205.402080	-134.213727	-214.191830	-202.637844	-206.171474	-214.209967	-104.861058	-130.827067
11.730000	-202.985847	-205.422621	-134.243184	-214.208676	-203.193680	-207.634638	-214.226948	-104.886476	-130.854085
11.775000	-202.567405	-205.442274	-134.272314	-214.225287	-202.711847	-206.417308	-214.243513	-104.911602	-130.880475
11.820000	-201.913704	-205.462196	-134.301176	-214.241665	-202.036681	-204.587473	-214.259386	-104.936483	-130.907184
11.865000	-201.389542	-205.481873	-134.329688	-214.257811	-201.554425	-204.028163	-214.277526	-104.961036	-130.932693
11.910000	-202.321623	-205.500438	-134.357895	-214.273727	-202.402695	-205.640134	-214.292037	-104.985309	-130.958819
11.955000	-202.820208	-205.519646	-134.385801	-214.289412	-203.049301	-207.282570	-214.307929	-105.009313	-130.983968
12.000000	-202.922778	-205.538136	-134.413408	-214.304868	-203.126346	-207.318813	-214.323559	-105.033035	-131.008959
12.045000	-202.154958	-205.556324	-134.440712	-214.320097	-202.286194	-205.751460	-214.338941	-105.056481	-131.033577
12.090000	-201.627370	-205.574409	-134.467733	-214.335099	-201.897058	-204.376987	-214.353234	-105.079668	-131.057966
12.135000	-202.199432	-205.591991	-134.494420	-214.349874	-202.212086	-204.626974	-214.368913	-105.102534	-131.081864
12.180000	-202.463073	-205.609527	-134.520828	-214.364425	-202.636913	-206.256681	-214.383272	-105.125164	-131.105754
12.225000	-203.111586	-205.626651	-134.546959	-214.378752	-203.322513	-207.692403	-214.397567	-105.147503	-131.129015
12.270000	-202.941614	-205.643490	-134.572953	-214.392855	-203.131365	-206.727573	-214.411432	-105.169756	-131.152053
12.315000	-201.782059	-205.660097	-134.598333	-214.406736	-201.963375	-204.643495	-214.425875	-105.191603	-131.174980
12.360000	-201.450968	-205.676153	-134.623543	-214.420396	-201.557014	-203.879601	-214.439865	-105.212608	-131.197177
12.405000	-202.445711	-205.692630	-134.648363	-214.433836	-202.571086	-205.686480	-214.452352	-105.234327	-131.219589
12.450000	-203.055070	-205.708458	-134.673043	-214.447055	-203.222440	-206.964300	-214.466031	-105.255254	-131.241272
12.495000	-203.299039	-205.723857	-134.697751	-214.460056	-203.451402	-207.834408	-214.479111	-105.276113	-131.262764
12.540000	-202.584078	-205.739268	-134.720947	-214.472839	-202.805597	-205.846381	-214.491585	-105.295985	-131.283812
12.585000	-201.515935	-205.754351	-134.746819	-214.485404	-201.583765	-204.247105	-214.504932	-105.317658	-131.305022
12.630000	-201.891324	-205.768876	-134.768618	-214.497753	-202.151032	-204.826355	-214.517133	-105.336369	-131.325668
12.675000	-202.776724	-205.783418	-134.792316	-214.509886	-202.719564	-205.648147	-214.529091	-105.356296	-131.345961
12.720000	-203.365413	-205.797863	-134.815465	-214.521804	-203.605073	-208.096670	-214.541046	-105.375934	-131.365787
12.765000	-203.075840	-205.811784	-134.838165	-214.533508	-203.236333	-207.121375	-214.552777	-105.395125	-131.385561
12.810000	-202.343212	-205.825428	-134.860611	-214.544998	-202.559140	-205.681416	-214.564314	-105.414030	-131.404948
12.855000	-201.459354	-205.839135	-134.882742	-214.556275	-201.518630	-203.696323	-214.575582	-105.432728	-131.423942
12.900000	-202.428663	-205.852104	-134.904787	-214.567340	-202.630503	-205.415909	-214.586558	-105.451246	-131.443162
12.945000	-202.854609	-205.865382	-134.926383	-214.578193	-203.034042	-206.627128	-214.597789	-105.469420	-131.461345
12.990000	-203.515648	-205.877854	-134.947782	-214.588835	-203.670000	-207.967912	-214.608236	-105.487400	-131.479884
13.035000	-202.863441	-205.890276	-134.968923	-214.599267	-203.019498	-206.587092	-214.618819	-105.505084	-131.497483
13.080000	-201.669801	-205.902148	-134.989778	-214.609489	-201.840780	-204.280283	-214.629041	-105.522572	-131.515709
13.125000	-201.834352	-205.914949	-135.010371	-214.619502	-201.942527	-204.411348	-214.638983	-105.539772	-131.532572
13.170000	-202.560233	-205.926520	-135.030733	-214.629307	-202.627046	-205.689138	-214.648797	-105.556743	-131.549963
13.215000	-203.499080	-205.937567	-135.050804	-214.638903	-203.710437	-207.939240	-214.658480	-105.573487	-131.566750
13.260000	-203.143365	-205.949015	-135.070634	-214.648292	-203.329859	-207.429656	-214.667851	-105.589978	-131.583300
13.305000	-202.813481	-205.959830	-135.090202	-214.657474	-202.952299	-205.348484	-214.677076	-105.606221	-131.599560
13.350000	-201.725791	-205.970297	-135.109522	-214.666450	-201.855493	-204.376592	-214.685966	-105.622245	-131.615609
13.395000	-202.378116	-205.981440	-135.128564	-214.675219	-202.449565	-205.322503	-214.694971	-105.637992	-131.631250
13.440000	-203.110148	-205.991442	-135.147375	-214.683784	-203.246874	-206.859144	-214.703467	-105.653539	-131.646884
13.485000	-203.719317	-206.001490	-135.165926	-214.692143	-203.911127	-208.366045	-214.711806	-105.668831	-131.661970
13.530000	-203.046353	-206.011327	-135.184228	-214.700298	-203.267233	-206.548442	-214.720214	-105.683890	-131.676873
13.575000	-201.532796	-206.020825	-135.202280	-214.708249	-201.610372	-204.185554	-214.727870	-105.698712	-131.691496
13.620000	-202.190163	-206.030053	-135.220076	-214.715997	-202.333309	-204.372895	-214.735670	-105.713299	-131.705763
13.665000	-202.408767	-206.039190	-135.237637	-214.723541	-202.547220	-205.903905	-214.743365	-105.727666	-131.720027
13.710000	-203.508001	-206.047933	-135.254943	-214.730883	-203.686474	-207.764442	-214.750766	-105.741787	-131.733800
13.755000	-203.371472	-206.056518	-135.272001	-214.738022	-203.520133	-207.693578	-214.757807	-105.755671	-131.747286
13.800000	-202.385705	-206.064262	-135.288825	-214.744960	-202.555731	-205.264410	-214.764870	-105.769330	-131.760725
13.845000	-202.411601	-206.073960	-135.305386	-214.751696	-202.529412	-204.872964	-214.771583	-105.782775	-131.773537
13.890000	-202.174387	-206.080586	-135.321726	-214.758231	-202.268706	-205.151120	-214.778110	-105.795968	-131.786520
13.935000	-203.014484	-206.088711	-135.337806	-214.764565	-203.168659	-206.382431	-214.784502	-105.808934	-131.798811
13.980000	-203.698554	-206.095849	-135.353655	-214.770699	-203.910718	-208.354245	-214.790549	-105.821678	-131.811118
14.025000	-203.127728	-206.102882	-135.369264	-214.776633	-203.273265	-206.973885	-214.796625	-105.834200	-131.823089
14.070000	-202.335677	-206.110370	-135.384628	-214.782367	-202.304002	-204.613874	-214.802331	-105.846486	-131.834712
14.115000	-201.939449	-206.116621	-135.399755	-214.787901	-202.245166	-204.319492	-214.807727	-105.858547	-131.846134
14.160000	-202.205037	-206.123304	-135.414644	-214.793237	-202.365958	-205.228656	-214.813339	-105.870390	-131.857428
14.205000	-203.501844	-206.129369	-135.429298	-214.798373	-203.700400	-207.744886	-214.818304	-105.882001	-131.868292
14.250000	-203.763812	-206.135396	-135.443715	-214.803311	-203.932818	-208.308705	-214.823353	-105.893389	-131.878958
14.295000	-202.521709	-206.141092	-135.457895	-214.808051	-202.701582	-205.781755	-214.828123	-105.904554	-131.889344
14.340000	-202.025358	-206.146814	-135.471843	-214.812593	-202.182868	-204.565991	-214.832455	-105.915505	-131.899525
14.385000	-202.369747	-206.152215	-135.485555	-214.816937	-202.425629	-204.852223	-214.836981	-105.926214	-131.909327
14.430000	-203.269018	-206.156844	-135.499034	-214.821083	-203.471871	-207.142258	-214.841169	-105.936714	-131.919039
14.475000	-203.652802	-206.161912	-135.512280	-214.825032	-203.805940	-208.276097	-214.845133	-105.946994	-131.928398
14.520000	-203.412199	-206.166773	-135.525295	-214.828784	-203.609316	-207.298083	-214.848850	-105.957050	-131.937527
14.565000	-202.405239	-206.170974	-135.538079	-214.832339	-202.486372	-205.520893	-214.852393	-105.966888	-131.946297
14.610000	-202.102270	-206.174759	-135.550630	-214.835697	-202.215863	-204.308410	-214.855773	-105.976487	-131.954982
14.655000	-202.458344	-206.179004	-135.562955	-214.838858	-202.642601	-205.576550	-214.858967	-105.985905	-131.963291
14.700000	-203.499265	-206.182913	-135.575049	-214.841824	-203.679775	-207.406989	-214.861964	-105.995084	-131.971422
14.745000	-203.673390	-206.186275	-135.586911	-214.844593	-203.833985	-208.200240	-214.864733	-106.004034	-131.979283
14.790000	-203.077195	-206.189622	-135.598550	-214.847166	-203.254479	-206.628501	-214.867274	-106.012787	-131.986923
14.835000	-202.104481	-206.192625	-135.609956	-214.849543	-202.244469	-204.290316	-214.869514	-106.021301	-131.994102
14.880000	-201.962746	-206.195283	-135.621143	-214.851724	-202.067216	-204.768555	-214.872057	-106.029625	-132.001451
14.925000	-203.275089	-206.197952	-135.632094	-214.853709	-203.454266	-206.509244	-214.873842	-106.037705	-132.008107
14.970000	-203.644625	-206.200350	-135.642825	-214.855499	-203.823352	-208.237635	-214.875581	-106.045583	-132.014757
15.015000	-203.512998	-206.202448	-135.653329	-214.857093	-203.694744	-207.902597	-214.877182	-106.053242	-132.021081
15.060000	-202.561703	-206.204388	-135.663607	-214.858492	-202.703480	-205.181012	-214.878779	-106.060686	-132.027167
15.105000	-201.898420	-206.205839	-135.673661	-214.859696	-201.976196	-204.324249	-214.879890	-106.067918	-132.033029
15.150000	-202.497941	-206.207869	-135.683491	-214.860704	-202.736918	-205.630737	-214.880590	-106.074935	-132.038549
15.195000	-203.108576	-206.208566	-135.693103	-214.861517	-203.221127	-207.003538	-214.881766	-106.081731	-132.043976
15.240000	-203.933340	-206.209822	-135.702481	-214.862135	-204.114303	-208.475090	-214.882318	-106.088315	-132.049034
15.285000	-203.104898	-206.210417	-135.711647	-214.862558	-203.270086	-206.417848	-214.882538	-106.094699	-132.053765
15.330000	-201.933419	-206.211332	-135.720579	-214.862786	-202.091565	-204.880321	-214.882771	-106.100837	-132.058743


==> plot_data/spectrum_full_allocation.dat <==
-15.360000	-201.814247	-205.756063	-135.599432	-216.360257	-202.029855	-204.820136	-215.942973	-105.623749
-15.315000	-202.466588	-205.757226	-135.599639	-216.360144	-202.633849	-205.100329	-215.963608	-105.624391
-15.270000	-202.997612	-205.755849	-135.600184	-216.359804	-203.215378	-207.288222	-215.948205	-105.624881
-15.225000	-203.652832	-205.755425	-135.600018	-216.359237	-203.897275	-208.591297	-215.948910	-105.624994
-15.180000	-202.868149	-205.754206	-135.599760	-216.358443	-203.042081	-206.533408	-215.937259	-105.624936
-15.135000	-201.947426	-205.753359	-135.599450	-216.357423	-202.128836	-204.709986	-215.964024	-105.624633
-15.090000	-201.921092	-205.751741	-135.598257	-216.356175	-202.128809	-204.939977	-215.929075	-105.624379
-15.045000	-202.715641	-205.750130	-135.597622	-216.354700	-202.972199	-206.269670	-215.964886	-105.623457
-15.000000	-203.422610	-205.748290	-135.596092	-216.352999	-203.644908	-208.390988	-215.942451	-105.622517
-14.955000	-203.699330	-205.746190	-135.594662	-216.351070	-203.906799	-208.390366	-215.945030	-105.621331
-14.910000	-202.579075	-205.743829	-135.592652	-216.348913	-202.762422	-205.952446	-215.962121	-105.620064
-14.865000	-201.580121	-205.741268	-135.590761	-216.346529	-201.752371	-204.271664	-215.891262	-105.618206
-14.820000	-202.155938	-205.738564	-135.588230	-216.343917	-202.331441	-205.272294	-215.931787	-105.616423
-14.775000	-203.318635	-205.735411	-135.585795	-216.341078	-203.564478	-207.470059	-215.944294	-105.614400
-14.730000	-203.468899	-205.732144	-135.582907	-216.338010	-203.695741	-208.298718	-215.930222	-105.612012
-14.685000	-203.001444	-205.728687	-135.579732	-216.334713	-203.195675	-206.852152	-215.916597	-105.609430
-14.640000	-201.997555	-205.724920	-135.576420	-216.331188	-202.192562	-204.800964	-215.926413	-105.606720
-14.595000	-201.882464	-205.720862	-135.572514	-216.327434	-202.005782	-204.824017	-215.921585	-105.603728
-14.550000	-202.679489	-205.716700	-135.568800	-216.323451	-202.820407	-206.108878	-215.907093	-105.600340
-14.505000	-203.215158	-205.712251	-135.564661	-216.319239	-203.488595	-207.850206	-215.908475	-105.596993
-14.460000	-203.566946	-205.707648	-135.560198	-216.314796	-203.807796	-208.266880	-215.899737	-105.593252
-14.415000	-202.584717	-205.702510	-135.555519	-216.310124	-202.802891	-206.090055	-215.930058	-105.589346
-14.370000	-201.560877	-205.697602	-135.550422	-216.305220	-201.686328	-204.325097	-215.854694	-105.585097
-14.325000	-202.177021	-205.692218	-135.545186	-216.300086	-202.460961	-205.540497	-215.892614	-105.580857
-14.280000	-203.145075	-205.686668	-135.539741	-216.294721	-203.256759	-206.833070	-215.871036	-105.576083
-14.235000	-203.470657	-205.680753	-135.533960	-216.289124	-203.725819	-208.629288	-215.887772	-105.571238
-14.190000	-202.856099	-205.674617	-135.527938	-216.283295	-203.076879	-206.780913	-215.872537	-105.566167
-14.145000	-202.311930	-205.668295	-135.521583	-216.277233	-202.480260	-205.532197	-215.865839	-105.560894
-14.100000	-201.763742	-205.661859	-135.514867	-216.270938	-201.859797	-204.499832	-215.855312	-105.555330
-14.055000	-202.288549	-205.654854	-135.508293	-216.264410	-202.469652	-205.418161	-215.848299	-105.549407
-14.010000	-203.136615	-205.647990	-135.501192	-216.257648	-203.318385	-207.691593	-215.847628	-105.543442
-13.965000	-203.387130	-205.640542	-135.493732	-216.250651	-203.618429	-208.180605	-215.838983	-105.537192
-13.920000	-202.432795	-205.633101	-135.485987	-216.243419	-202.662745	-206.385642	-215.843964	-105.530661
-13.875000	-202.275984	-205.625264	-135.478430	-216.235951	-202.408602	-204.460330	-215.829097	-105.523888
-13.830000	-201.893195	-205.617006	-135.469780	-216.228247	-202.061173	-204.854466	-215.796325	-105.517124
-13.785000	-202.752008	-205.609188	-135.461581	-216.220306	-202.957594	-206.674305	-215.806513	-105.509659
-13.740000	-203.255981	-205.600665	-135.452742	-216.212128	-203.497233	-208.059849	-215.800391	-105.502336
-13.695000	-203.156594	-205.591835	-135.443816	-216.203711	-203.412166	-207.718509	-215.811003	-105.494675
-13.650000	-202.571946	-205.582789	-135.434606	-216.195056	-202.655704	-205.770010	-215.756425	-105.486474
-13.605000	-201.458951	-205.573844	-135.424799	-216.186161	-201.639897	-204.169346	-215.776424	-105.478716
-13.560000	-202.136298	-205.564212	-135.415033	-216.177026	-202.330494	-205.144417	-215.758209	-105.470114
-13.515000	-202.952698	-205.554483	-135.404974	-216.167651	-203.154534	-207.218234	-215.760027	-105.461499
-13.470000	-203.436576	-205.544503	-135.394649	-216.158033	-203.714274	-208.376822	-215.746545	-105.452577
-13.425000	-202.531301	-205.534363	-135.384059	-216.148173	-202.664360	-206.532037	-215.724546	-105.443530
-13.380000	-201.650355	-205.523606	-135.372846	-216.138070	-201.915522	-204.662372	-215.715783	-105.433995
-13.335000	-202.057588	-205.513396	-135.361853	-216.127722	-202.152023	-204.708446	-215.725097	-105.424339
-13.290000	-202.469999	-205.502262	-135.349952	-216.117130	-202.715623	-206.073795	-215.695650	-105.414719
-13.245000	-203.237685	-205.490988	-135.338558	-216.106292	-203.478460	-208.346369	-215.698361	-105.404517
-13.200000	-203.111933	-205.479767	-135.326356	-216.095207	-203.346650	-207.550733	-215.686234	-105.394127
-13.155000	-202.110920	-205.467534	-135.314089	-216.083875	-202.291830	-205.486553	-215.679773	-105.383446
-13.110000	-201.822892	-205.456345	-135.301640	-216.072294	-201.993081	-204.444316	-215.628821	-105.372760
-13.065000	-202.238225	-205.443295	-135.288058	-216.060463	-202.363783	-205.543604	-215.657423	-105.361508
-13.020000	-202.851937	-205.431226	-135.275327	-216.048382	-203.101820	-206.746984	-215.630036	-105.350293
-12.975000	-203.109227	-205.418444	-135.261614	-216.036050	-203.347303	-208.216232	-215.630886	-105.338676
-12.930000	-202.645881	-205.405309	-135.247848	-216.023464	-202.871572	-206.771382	-215.619667	-105.326827
-12.885000	-201.963080	-205.392626	-135.233588	-216.010626	-202.142512	-205.233474	-215.585289	-105.314689
-12.840000	-201.638672	-205.378663	-135.219579	-215.997532	-201.740150	-204.231949	-215.580409	-105.302464
-12.795000	-202.031589	-205.364874	-135.204561	-215.984183	-202.261941	-205.654018	-215.553143	-105.289795
-12.750000	-203.364811	-205.350919	-135.189582	-215.970576	-203.618649	-208.279586	-215.560937	-105.276915
-12.705000	-202.892671	-205.336690	-135.174255	-215.956712	-203.112561	-207.880685	-215.536934	-105.263760
-12.660000	-202.236646	-205.322224	-135.159142	-215.942588	-202.388605	-205.371199	-215.561787	-105.250299
-12.615000	-201.462274	-205.307000	-135.142589	-215.928203	-201.692170	-204.555310	-215.518532	-105.236743
-12.570000	-201.920938	-205.292119	-135.126352	-215.913556	-202.143538	-205.218394	-215.483588	-105.223219
-12.525000	-202.577900	-205.276545	-135.110540	-215.898646	-202.725181	-206.651994	-215.490247	-105.208611
-12.480000	-203.094479	-205.261259	-135.093264	-215.883472	-203.353769	-208.111843	-215.470888	-105.194314
-12.435000	-202.505959	-205.244985	-135.076349	-215.868031	-202.744598	-206.725192	-215.470570	-105.179519
-12.390000	-201.555705	-205.229336	-135.058597	-215.852324	-201.683524	-204.541428	-215.411924	-105.164797
-12.345000	-201.652346	-205.212728	-135.041342	-215.836347	-201.810375	-204.452123	-215.408580	-105.149273
-12.300000	-202.080666	-205.195823	-135.023023	-215.820100	-202.301924	-205.220808	-215.416151	-105.134078
-12.255000	-202.580156	-205.179119	-135.004541	-215.803582	-202.819889	-207.452213	-215.397166	-105.118254
-12.210000	-202.789946	-205.161702	-134.985871	-215.786790	-203.006287	-207.600167	-215.375144	-105.102236
-12.165000	-202.271799	-205.144148	-134.967111	-215.769724	-202.460719	-206.242806	-215.374074	-105.085904
-12.120000	-201.482135	-205.126355	-134.947288	-215.752381	-201.677393	-204.281489	-215.334624	-105.069495
-12.075000	-201.515202	-205.108169	-134.928126	-215.734760	-201.692423	-204.718408	-215.314734	-105.052314
-12.030000	-202.387750	-205.089806	-134.907882	-215.716859	-202.565510	-206.458664	-215.283217	-105.035397
-11.985000	-202.923569	-205.071128	-134.887766	-215.698676	-203.183076	-208.007277	-215.297896	-105.017913
-11.940000	-202.603407	-205.052293	-134.866930	-215.680211	-202.814406	-207.000612	-215.266363	-105.000240
-11.895000	-201.668237	-205.032516	-134.846167	-215.661460	-201.841628	-204.809547	-215.269652	-104.982333
-11.850000	-201.577302	-205.013412	-134.824611	-215.642422	-201.678924	-204.298874	-215.180941	-104.964189
-11.805000	-201.742247	-204.993476	-134.803519	-215.623096	-201.983999	-205.191393	-215.210635	-104.945285
-11.760000	-202.434119	-204.973472	-134.780932	-215.603479	-202.616932	-207.151881	-215.196203	-104.926785
-11.715000	-202.720138	-204.952812	-134.758896	-215.583569	-202.985467	-207.623390	-215.171201	-104.907547
-11.670000	-202.273531	-204.932800	-134.736301	-215.563365	-202.406622	-206.158760	-215.183416	-104.888145
-11.625000	-201.064881	-204.910414	-134.713156	-215.542863	-201.234354	-204.415427	-215.084523	-104.868411
-11.580000	-201.684844	-204.889737	-134.689631	-215.522063	-201.826416	-204.534946	-215.094488	-104.848684
-11.535000	-202.237687	-204.868287	-134.665938	-215.500962	-202.468451	-206.134784	-215.113089	-104.828118
-11.490000	-202.713459	-204.846247	-134.641967	-215.479558	-202.913750	-207.797271	-215.068177	-104.807664
-11.445000	-202.365151	-204.823891	-134.617690	-215.457848	-202.650992	-206.732732	-215.061672	-104.786666
-11.400000	-201.301142	-204.801501	-134.592425	-215.435830	-201.483025	-204.775598	-215.030629	-104.765778
-11.355000	-201.414845	-204.778365	-134.567713	-215.413502	-201.589834	-204.051094	-214.949810	-104.743952
-11.310000	-201.615501	-204.755359	-134.541681	-215.390861	-201.839487	-205.513871	-214.997705	-104.722485
-11.265000	-202.102683	-204.731722	-134.516321	-215.367905	-202.315569	-206.568866	-214.952179	-104.700083
-11.220000	-202.583729	-204.707924	-134.489818	-215.344631	-202.845575	-207.689912	-214.944640	-104.677863
-11.175000	-201.917350	-204.683943	-134.463077	-215.321037	-202.089628	-205.931941	-214.908009	-104.655027
-11.130000	-201.172176	-204.658879	-134.436417	-215.297120	-201.376082	-204.294908	-214.855705	-104.632016
-11.085000	-200.928724	-204.634784	-134.408720	-215.272878	-201.031456	-204.194760	-214.885993	-104.608570
-11.040000	-202.121169	-204.609050	-134.380818	-215.248307	-202.336646	-205.891957	-214.815140	-104.584928
-10.995000	-202.475584	-204.583953	-134.352749	-215.223404	-202.701599	-207.492671	-214.816894	-104.560957
-10.950000	-202.024141	-204.558073	-134.324636	-215.198168	-202.216726	-206.763074	-214.783399	-104.536451
-10.905000	-201.463853	-204.531890	-134.295011	-215.172594	-201.822047	-204.765382	-214.740365	-104.512089
-10.860000	-201.032366	-204.505225	-134.265349	-215.146679	-201.089246	-203.971720	-214.737477	-104.486797
-10.815000	-201.248516	-204.478479	-134.235845	-215.120422	-201.478849	-204.973141	-214.710746	-104.461472
-10.770000	-201.952691	-204.451292	-134.205765	-215.093817	-202.198918	-206.613710	-214.685301	-104.435992
-10.725000	-202.241849	-204.423716	-134.175140	-215.066863	-202.465589	-207.312156	-214.652536	-104.409992
-10.680000	-201.702683	-204.395824	-134.143895	-215.039555	-201.903928	-205.724705	-214.633859	-104.383385
-10.635000	-200.942483	-204.367561	-134.112680	-215.011890	-201.133143	-204.013644	-214.576489	-104.357036
-10.590000	-201.353347	-204.338929	-134.081705	-214.983865	-201.541775	-204.652860	-214.576952	-104.329574
-10.545000	-201.645496	-204.309953	-134.047462	-214.955476	-201.835880	-205.468756	-214.527677	-104.302425
-10.500000	-202.032903	-204.280582	-134.015861	-214.926719	-202.249290	-207.256705	-214.522607	-104.274557
-10.455000	-201.837324	-204.250852	-133.982686	-214.897589	-202.029556	-206.266915	-214.481809	-104.246461
-10.410000	-200.961957	-204.220741	-133.948771	-214.868085	-201.179173	-204.834618	-214.450201	-104.217754
-10.365000	-201.314183	-204.190278	-133.915234	-214.838204	-201.510263	-204.823711	-214.411554	-104.188751
-10.320000	-201.015807	-204.159409	-133.879890	-214.807935	-201.224125	-204.594397	-214.378478	-104.159783
-10.275000	-201.769458	-204.128138	-133.845320	-214.777279	-201.960029	-206.108497	-214.369150	-104.130443
-10.230000	-201.845663	-204.096495	-133.809752	-214.746232	-202.081200	-206.818608	-214.335511	-104.100257
-10.185000	-201.448749	-204.064466	-133.773559	-214.714783	-201.700533	-205.784007	-214.313874	-104.070063
-10.140000	-200.657009	-204.031971	-133.737019	-214.682931	-200.873923	-203.926182	-214.236865	-104.038523
-10.095000	-200.744645	-203.999168	-133.701242	-214.650721	-200.935977	-204.203296	-214.250225	-104.008361
-10.050000	-201.213962	-203.965917	-133.661754	-214.617974	-201.388878	-205.247570	-214.187178	-103.976775
-10.005000	-201.783279	-203.932245	-133.625542	-214.585036	-201.983934	-206.697903	-214.173221	-103.944262
-9.960000	-201.626998	-203.898160	-133.586585	-214.551423	-201.870053	-206.726633	-214.141256	-103.911764
-9.915000	-200.744016	-203.863661	-133.547077	-214.517759	-200.963464	-204.217626	-214.085627	-103.880085
-9.870000	-201.157720	-203.828722	-133.508452	-214.482899	-201.363925	-204.598673	-214.038337	-103.846186
-9.825000	-200.600627	-203.793351	-133.468689	-214.448096	-200.755520	-204.144167	-214.062913	-103.812369
-9.780000	-201.508879	-203.757546	-133.427752	-214.413394	-201.691460	-205.919715	-213.981799	-103.778714
-9.735000	-201.619859	-203.721308	-133.386862	-214.377388	-201.865194	-206.742357	-213.965498	-103.744174
-9.690000	-201.046236	-203.684591	-133.344843	-214.342408	-201.211531	-205.412871	-213.907836	-103.709317
-9.645000	-200.457803	-203.647458	-133.303730	-214.306150	-200.667230	-203.674296	-213.919343	-103.673860
-9.600000	-200.350895	-203.609850	-133.259756	-214.267175	-200.537921	-203.775027	-213.817257	-103.638521
-9.555000	-200.895217	-203.571797	-133.217542	-214.229609	-201.027003	-205.007457	-213.806774	-103.601593
-9.510000	-201.338689	-203.533244	-133.173586	-214.191424	-201.592067	-206.313758	-213.790162	-103.565421
-9.465000	-201.210331	-203.494221	-133.129262	-214.150504	-201.441594	-206.187484	-213.740881	-103.528432
-9.420000	-200.280928	-203.454716	-133.083407	-214.117703	-200.398993	-203.782993	-213.684272	-103.489871
-9.375000	-200.382813	-203.414723	-133.039498	-214.070855	-200.690056	-204.035405	-213.632345	-103.452691
-9.330000	-200.499102	-203.374231	-132.991623	-214.033365	-200.626352	-204.307755	-213.566003	-103.414065
-9.285000	-201.080606	-203.333248	-132.945812	-213.999885	-201.274282	-205.825567	-213.603638	-103.374992
-9.240000	-201.089048	-203.291728	-132.897740	-213.955028	-201.297843	-206.223574	-213.538878	-103.335299
-9.195000	-200.971720	-203.249707	-132.851024	-213.899108	-201.192389	-204.858911	-213.480060	-103.295530
-9.150000	-200.111184	-203.207167	-132.800469	-213.838227	-200.264254	-203.808900	-213.395293	-103.254580
-9.105000	-199.996524	-203.164091	-132.753059	-213.837756	-200.178174	-203.444220	-213.427544	-103.213759
-9.060000	-200.515672	-203.120456	-132.700731	-213.775020	-200.707225	-205.107976	-213.341694	-103.172006
-9.015000	-200.899597	-203.076289	-132.651037	-213.767548	-201.137825	-206.011600	-213.355728	-103.129904
-8.970000	-200.688107	-203.031567	-132.600205	-213.448443	-200.908385	-205.290000	-213.031064	-103.087363
-8.925000	-199.704676	-202.986264	-132.547032	-212.849559	-199.989098	-203.507053	-212.474113	-103.044052
-8.880000	-199.748144	-202.940396	-132.495261	-212.236260	-199.885099	-203.431067	-211.794553	-103.000645
-8.835000	-200.245008	-202.894007	-132.440464	-211.926617	-200.505178	-203.795118	-211.601884	-102.955240
-8.790000	-200.557133	-202.846897	-132.386989	-213.091839	-200.792715	-205.592969	-212.662305	-102.911271
-8.745000	-200.733758	-202.799190	-132.331782	-213.302584	-201.016651	-205.930189	-212.881537	-102.865545
-8.700000	-199.676324	-202.750897	-132.275696	-211.483364	-199.924860	-203.919124	-211.080632	-102.819584
-8.655000	-199.558055	-202.701966	-132.218795	-211.062251	-199.919793	-203.420060	-210.687176	-102.772223
-8.610000	-199.629742	-202.652704	-132.161903	-211.199127	-199.939203	-203.553602	-210.796544	-102.725705
-8.565000	-200.188450	-202.602646	-132.103770	-212.014519	-200.456248	-204.773716	-211.663700	-102.677230
-8.520000	-200.403756	-202.551694	-132.044755	-212.957729	-200.635532	-205.609742	-212.538015	-102.628837
-8.475000	-199.976326	-202.499854	-131.984068	-211.833735	-200.232929	-204.782354	-211.431572	-102.579649
-8.430000	-199.532819	-202.447659	-131.925227	-210.647022	-199.839483	-203.462838	-210.314981	-102.529314
-8.385000	-199.051630	-202.396001	-131.861452	-210.046058	-199.480760	-202.755041	-209.661196	-102.480184
-8.340000	-199.778963	-202.340845	-131.799651	-211.134507	-200.025186	-204.131391	-210.715191	-102.427564
-8.295000	-200.033613	-202.286967	-131.736320	-212.605140	-200.299746	-205.124467	-212.196973	-102.375946
-8.250000	-199.849035	-202.232597	-131.671434	-212.308087	-200.104441	-204.619016	-211.933141	-102.323246
-8.205000	-199.323132	-202.175872	-131.608035	-210.134586	-199.790845	-203.893275	-209.740581	-102.270590
-8.160000	-199.084729	-202.120749	-131.539552	-209.537437	-199.455732	-203.027481	-209.077190	-102.214730
-8.115000	-199.204909	-202.061744	-131.473662	-210.301273	-199.685482	-203.332618	-209.975561	-102.161179
-8.070000	-199.732486	-202.004179	-131.404955	-211.458227	-199.831971	-204.589877	-211.059672	-102.104872
-8.025000	-199.812307	-201.946195	-131.335858	-212.014645	-200.118312	-204.968865	-211.619024	-102.048574
-7.980000	-199.176154	-201.888055	-131.264475	-210.638789	-199.419384	-203.423699	-210.252199	-101.991639
-7.935000	-199.097872	-201.822497	-131.194362	-209.452470	-199.309562	-203.091786	-209.014102	-101.933853
-7.890000	-198.719247	-201.769551	-131.120602	-209.666748	-199.052562	-202.717513	-209.337295	-101.873669
-7.845000	-199.127199	-201.698719	-131.047398	-210.802225	-199.477933	-203.955912	-210.361530	-101.814033
-7.800000	-199.480657	-201.638509	-130.972623	-211.934929	-199.741841	-204.762504	-211.536382	-101.754213
-7.755000	-199.253783	-201.572626	-130.894052	-210.792385	-199.501651	-203.992527	-210.427028	-101.691349
-7.710000	-198.548251	-201.507182	-130.822053	-209.767527	-198.850493	-202.740740	-209.409873	-101.630495
-7.665000	-198.539801	-201.446569	-130.740999	-209.359124	-198.922740	-202.288254	-208.974915	-101.567094
-7.620000	-198.772964	-201.377954	-130.659935	-209.852256	-199.132664	-203.325407	-209.480158	-101.501247
-7.575000	-199.165952	-201.307727	-130.579263	-211.951600	-199.387895	-204.251125	-211.552407	-101.436171
-7.530000	-199.048048	-201.239659	-130.498159	-211.048019	-199.334618	-204.091157	-210.622558	-101.370257
-7.485000	-198.176543	-201.167450	-130.413006	-209.896799	-198.480134	-202.430406	-209.464408	-101.303016
-7.440000	-198.325029	-201.098350	-130.328071	-208.825042	-198.749702	-202.499587	-208.456240	-101.232970
-7.395000	-198.516227	-201.022042	-130.239545	-210.200013	-198.757757	-203.195771	-209.817382	-101.164467
-7.350000	-198.818670	-200.952433	-130.152481	-210.849358	-199.023611	-203.736453	-210.463810	-101.093551
-7.305000	-198.785235	-200.877347	-130.062426	-211.215784	-199.004780	-203.830450	-210.781373	-101.021311
-7.260000	-198.232166	-200.801242	-129.973194	-209.947421	-198.452001	-202.688325	-209.524737	-100.949151
-7.215000	-197.873009	-200.729153	-129.875208	-209.313854	-198.126249	-202.135732	-208.972637	-100.871529
-7.170000	-197.982272	-200.638544	-129.784477	-209.749880	-198.298286	-202.262362	-209.328555	-100.799279
-7.125000	-198.237206	-200.566152	-129.687354	-210.533981	-198.430165	-202.970491	-210.136637	-100.721153
-7.080000	-198.435723	-200.485674	-129.588666	-210.623066	-198.667670	-203.690965	-210.170478	-100.642835
-7.035000	-197.940221	-200.412139	-129.488392	-210.263075	-198.179260	-202.410373	-209.895046	-100.563043
-6.990000	-197.478687	-200.307560	-129.386745	-209.090992	-197.787037	-201.826822	-208.785201	-100.482110
-6.945000	-197.463706	-200.235946	-129.281300	-209.671722	-197.706071	-201.602064	-209.193357	-100.399817
-6.900000	-198.017284	-200.147613	-129.176076	-210.125319	-198.193796	-202.780631	-209.707917	-100.314286
-6.855000	-197.943534	-200.057494	-129.067722	-210.423769	-198.198362	-203.054701	-209.988082	-100.229376
-6.810000	-197.606287	-199.965766	-128.957542	-209.824588	-197.724406	-202.253868	-209.435345	-100.142855
-6.765000	-197.207338	-199.875772	-128.846006	-209.100432	-197.308197	-201.338328	-208.672504	-100.051839
-6.720000	-197.100629	-199.782227	-128.729960	-209.445045	-197.389991	-201.321990	-209.154843	-99.962523
-6.675000	-197.518267	-199.693272	-128.612229	-209.862746	-197.762247	-202.503026	-209.416262	-99.868997
-6.630000	-197.490900	-199.587146	-128.492770	-210.023515	-197.710919	-202.673386	-209.617788	-99.774704
-6.585000	-197.018553	-199.491616	-128.368232	-209.590775	-197.220641	-201.382210	-209.173603	-99.677893
-6.540000	-196.858909	-199.388484	-128.244440	-208.710406	-197.096316	-201.059748	-208.321060	-99.579195
-6.495000	-196.838633	-199.280984	-128.115944	-209.096726	-196.983977	-201.266462	-208.717166	-99.478672
-6.450000	-196.947221	-199.184574	-127.985657	-209.357125	-197.193405	-201.934238	-208.916773	-99.375840
-6.405000	-196.847590	-199.072296	-127.850135	-209.554016	-197.034411	-201.743838	-209.133731	-99.269950
-6.360000	-196.668284	-198.966216	-127.713037	-209.030295	-196.889650	-201.395658	-208.599930	-99.161643
-6.315000	-196.268452	-198.840045	-127.573435	-208.601452	-196.431973	-200.345805	-208.172077	-99.053665
-6.270000	-196.575403	-198.737899	-127.427371	-208.707704	-196.723773	-201.286991	-208.277600	-98.939030
-6.225000	-196.378997	-198.618071	-127.280261	-208.971559	-196.584682	-201.314702	-208.556844	-98.823272
-6.180000	-196.339480	-198.498987	-127.128435	-208.743417	-196.571476	-201.086557	-208.291807	-98.704783
-6.135000	-195.807959	-198.361416	-126.973342	-208.081246	-195.985923	-200.241140	-207.725531	-98.584085
-6.090000	-195.889080	-198.256508	-126.811334	-208.168669	-196.044492	-199.894395	-207.759161	-98.457152
-6.045000	-195.915270	-198.117201	-126.646938	-208.299170	-196.098255	-200.784760	-207.877257	-98.329288
-6.000000	-195.834094	-197.980505	-126.476746	-208.314089	-195.977684	-200.733233	-207.877169	-98.197319
-5.955000	-195.346658	-197.849619	-126.306784	-207.801152	-195.643608	-199.763553	-207.376326	-98.062200
-5.910000	-195.153809	-197.703373	-126.124016	-207.628857	-195.337464	-199.612798	-207.220112	-97.923648
-5.865000	-195.291556	-197.562116	-125.940230	-207.598153	-195.441716	-200.037435	-207.157843	-97.776552
-5.820000	-195.145641	-197.408218	-125.748847	-207.432971	-195.327709	-199.894319	-207.017560	-97.629110
-5.775000	-194.831523	-197.261294	-125.551772	-207.390554	-195.013995	-199.168155	-206.943236	-97.476917
-5.730000	-194.604917	-197.101351	-125.349129	-206.892317	-194.802490	-199.053048	-206.475672	-97.315863
-5.685000	-194.649941	-196.936919	-125.138830	-206.916436	-194.808416	-199.294115	-206.464925	-97.154079
-5.640000	-194.458610	-196.768791	-124.919037	-206.506874	-194.652016	-199.062701	-206.088929	-96.982110
-5.595000	-194.160303	-196.588787	-124.694797	-206.542334	-194.346288	-198.609206	-206.090697	-96.807571
-5.550000	-194.147160	-196.410222	-124.458032	-206.098455	-194.325377	-198.567188	-205.639834	-96.623169
-5.505000	-191.336575	-196.216660	-124.212812	-203.488724	-191.550192	-193.405720	-203.000067	-96.430375
-5.460000	-178.360054	-195.504061	-123.664932	-189.394939	-178.746811	-178.838078	-188.950656	-96.109599
-5.415000	-166.917482	-192.461110	-121.603251	-178.014081	-167.292589	-167.322104	-177.573984	-94.982583
-5.370000	-157.933994	-185.833485	-115.077599	-168.771118	-158.171487	-158.160517	-168.445745	-90.336538
-5.325000	-150.700912	-178.658079	-108.023950	-161.911967	-151.068221	-151.066049	-161.510293	-84.042075
-5.280000	-144.823579	-172.397742	-101.272810	-155.803685	-145.158934	-145.188646	-155.329969	-77.267845
-5.235000	-138.374989	-166.789935	-95.418287	-146.886137	-139.173187	-139.254253	-146.343862	-71.376756
-5.190000	-134.388006	-161.904462	-90.223667	-141.783185	-135.219365	-135.302449	-141.223886	-66.160690
-5.145000	-130.168023	-157.519585	-85.511622	-140.620502	-130.504142	-130.495092	-140.048821	-61.383469
-5.100000	-126.400778	-153.606502	-81.308843	-137.414511	-126.372646	-126.446236	-137.000116	-57.128177
-5.055000	-123.281868	-150.072986	-77.503559	-133.815969	-123.504179	-123.554615	-133.268955	-53.262788
-5.010000	-121.003346	-146.899122	-74.069169	-130.756916	-121.504010	-121.439111	-130.095838	-49.763169
-4.965000	-118.083920	-144.023751	-70.949844	-128.332865	-118.727822	-118.743977	-127.817339	-46.575419
-4.920000	-115.250040	-141.416215	-68.121090	-125.509143	-115.799851	-115.825838	-125.121530	-43.676406
-4.875000	-114.226427	-139.040290	-65.543623	-123.866704	-114.673250	-114.752805	-123.469205	-41.024797
-4.830000	-113.114592	-136.861035	-63.180828	-122.183280	-113.159817	-113.232832	-121.676721	-38.583915
-4.785000	-110.910584	-134.833980	-60.995800	-120.409470	-111.472296	-111.488454	-119.859829	-36.316818
-4.740000	-109.383760	-132.907938	-58.944908	-116.030157	-110.487365	-110.557314	-115.334144	-34.181560
-4.695000	-108.780484	-131.003140	-56.953345	-116.854697	-109.542615	-109.596111	-116.213058	-32.101093
-4.650000	-108.417117	-128.986307	-54.914107	-117.471442	-109.071944	-109.073561	-116.951552	-29.970383
-4.605000	-107.705151	-126.574625	-52.605658	-116.502359	-108.345241	-108.507540	-115.942981	-27.565809
-4.560000	-106.573744	-122.623894	-49.329961	-115.902579	-107.506941	-107.773893	-115.343276	-24.186334
-4.515000	-104.664246	-109.094288	-36.279240	-115.834871	-105.174869	-107.810512	-115.308283	-11.006435
-4.470000	-102.895164	-104.702195	-30.318547	-116.050771	-103.039361	-108.111834	-115.549212	-4.984566
-4.425000	-103.095302	-104.859103	-30.211044	-115.979260	-103.285484	-108.136156	-115.456861	-4.792259
-4.380000	-102.698817	-104.598300	-30.517803	-115.357084	-102.904376	-107.476089	-114.858776	-4.985848
-4.335000	-102.620579	-104.648386	-31.111173	-115.156217	-102.948113	-107.588193	-114.704271	-5.466956
-4.290000	-102.269524	-104.489884	-30.932571	-114.056259	-102.745894	-108.062280	-113.611781	-5.181992
-4.245000	-102.120440	-104.564653	-30.796748	-113.070964	-102.762617	-107.741525	-112.616586	-4.929218
-4.200000	-103.061888	-105.214395	-30.868937	-115.631079	-103.349461	-108.500235	-115.125588	-4.882421
-4.155000	-102.728718	-104.396963	-30.908707	-115.111024	-102.869169	-108.334333	-114.620151	-4.811880
-4.110000	-102.675721	-104.651088	-31.379876	-114.932887	-102.860437	-107.729601	-114.336125	-5.169619
-4.065000	-103.129386	-105.030189	-31.464904	-114.914113	-103.397737	-108.506818	-114.364799	-5.136210
-4.020000	-102.956920	-104.872584	-31.342669	-115.421986	-103.200149	-108.416754	-114.809856	-4.898315
-3.975000	-103.165685	-104.828196	-32.020915	-115.107883	-103.610323	-108.343305	-114.492607	-5.457742
-3.930000	-102.369286	-104.553309	-31.173862	-115.097274	-102.656915	-108.005077	-114.457210	-4.495446
-3.885000	-102.298521	-104.534662	-31.002607	-114.802020	-102.548887	-108.160426	-114.279176	-4.203499
-3.840000	-102.749709	-104.939723	-31.690118	-114.740010	-102.927291	-107.588078	-114.273534	-4.769731
-3.795000	-102.545712	-105.056122	-31.419861	-111.875286	-103.271101	-107.951705	-111.249524	-4.379755
-3.750000	-102.504977	-104.832361	-31.293046	-113.842197	-103.024159	-107.760347	-113.229057	-4.132155
-3.705000	-102.942878	-104.766205	-32.181294	-116.230367	-103.020393	-108.743046	-115.810687	-4.905130
-3.660000	-103.240318	-105.148570	-32.787755	-116.151812	-103.190315	-108.218962	-115.647303	-5.389611
-3.615000	-102.553234	-104.602552	-32.359095	-115.857129	-102.693171	-107.812259	-115.234480	-4.830381
-3.570000	-102.805583	-104.822780	-32.405402	-115.827809	-103.276318	-108.201449	-115.249400	-4.748735
-3.525000	-102.775658	-104.992924	-32.627097	-115.391842	-103.144676	-108.612280	-114.854381	-4.847613
-3.480000	-102.941714	-104.761003	-32.000555	-115.943735	-103.242791	-107.739655	-115.482304	-4.092382
-3.435000	-102.830599	-105.051577	-32.591363	-116.527759	-102.961327	-107.906342	-116.001215	-4.565040
-3.390000	-102.700592	-104.364946	-33.301307	-115.989094	-102.927933	-108.212212	-115.508186	-5.127242
-3.345000	-103.029769	-104.941672	-32.992874	-115.640400	-103.135707	-107.961244	-115.163467	-4.687879
-3.300000	-102.775137	-105.004842	-32.956404	-114.783633	-103.057695	-107.912794	-114.266296	-4.512520
-3.255000	-102.662955	-104.840016	-33.360556	-115.816606	-102.969416	-107.698955	-115.251698	-4.776380
-3.210000	-103.067420	-105.384796	-33.896124	-115.834039	-103.418228	-108.270900	-115.396879	-5.164533
-3.165000	-103.032616	-105.422932	-33.510804	-115.724237	-103.569968	-108.092729	-115.237106	-4.625946
-3.120000	-103.095120	-105.046604	-34.336055	-116.090425	-103.503909	-108.378502	-115.537801	-5.297641
-3.075000	-102.888161	-104.937103	-34.169900	-116.274550	-103.181054	-108.446067	-115.731514	-4.959512
-3.030000	-102.798518	-104.888248	-34.812553	-116.570483	-103.110758	-108.151403	-115.975888	-5.437921
-2.985000	-102.847044	-105.010500	-34.463850	-116.698340	-103.105418	-108.225323	-116.072695	-4.906291
-2.940000	-102.774979	-105.004451	-34.232030	-116.750865	-102.984168	-108.332839	-116.233270	-4.486678
-2.895000	-102.896102	-104.819060	-34.731369	-116.404611	-103.177453	-107.688379	-115.813820	-4.790820
-2.850000	-103.046852	-104.892271	-34.973930	-116.555810	-103.271589	-108.302098	-115.908813	-4.843565
-2.805000	-102.715931	-104.603143	-35.154517	-116.769477	-102.853114	-108.389155	-116.325174	-4.801544
-2.760000	-102.713404	-104.626515	-35.379322	-117.976656	-102.777517	-108.256542	-117.474855	-4.794525
-2.715000	-103.673606	-105.175529	-36.224698	-118.250219	-103.552027	-108.044099	-117.625277	-5.416999
-2.670000	-103.308178	-104.861830	-35.881161	-117.773857	-103.402565	-107.839648	-117.221130	-4.820577
-2.625000	-102.755433	-104.883095	-35.809014	-118.007965	-102.894625	-108.077459	-117.407998	-4.492638
-2.580000	-103.223885	-104.894471	-36.391706	-118.053774	-103.265723	-107.876628	-117.433331	-4.805882
-2.535000	-103.471164	-104.842843	-36.569828	-118.324364	-103.542329	-108.223924	-117.740604	-4.684679
-2.490000	-102.877915	-104.656533	-36.402418	-118.956438	-102.926120	-108.000152	-118.528939	-4.231433
-2.445000	-103.012805	-104.772693	-37.758494	-118.541702	-103.142356	-107.935441	-118.004530	-5.282905
-2.400000	-102.835938	-104.640195	-38.002409	-118.505325	-102.984917	-107.859092	-118.021915	-5.178004
-2.355000	-103.174580	-105.024322	-37.488796	-118.044709	-103.405690	-108.391136	-117.594037	-4.337582
-2.310000	-102.896448	-104.811338	-37.732058	-118.794608	-102.995996	-108.051331	-118.331595	-4.249624
-2.265000	-102.724408	-104.790171	-38.596489	-118.152682	-102.970028	-107.883410	-117.715917	-4.747436
-2.220000	-102.864153	-105.255390	-39.133873	-118.423993	-103.064370	-107.657664	-117.856060	-4.912340
-2.175000	-103.062367	-104.696403	-39.143471	-118.763915	-103.122130	-107.927389	-118.353489	-4.568996
-2.130000	-103.020536	-104.580131	-40.000880	-118.953099	-103.124198	-108.446266	-118.489088	-5.067950
-2.085000	-103.222448	-104.662470	-40.016346	-118.539844	-103.408606	-108.167845	-118.157190	-4.698857
-2.040000	-102.835351	-104.854783	-40.544492	-118.098786	-103.050342	-108.207042	-117.844148	-4.870274
-1.995000	-103.238862	-104.689819	-40.934506	-118.378911	-103.421738	-108.671684	-118.040271	-4.947010
-1.950000	-103.423598	-105.218741	-41.216453	-118.309029	-103.593160	-107.422397	-117.778165	-4.915683
-1.905000	-102.593936	-104.610707	-40.971247	-113.631619	-103.082663	-108.081614	-112.815267	-4.380094
-1.860000	-102.461886	-105.122077	-41.519246	-115.055334	-102.707103	-107.673383	-114.393510	-4.737611
-1.815000	-103.051128	-104.847485	-41.780331	-117.841192	-103.220342	-108.100052	-117.527795	-4.839607
-1.770000	-103.278984	-104.770168	-41.841028	-118.137084	-103.332866	-108.131945	-117.694163	-4.791063
-1.725000	-102.975807	-104.749583	-41.945142	-118.023833	-103.204016	-108.287585	-117.545735	-4.877962
-1.680000	-103.405123	-104.861550	-42.112995	-118.120327	-103.464972	-107.936916	-117.862635	-5.099700
-1.635000	-103.098601	-104.554599	-42.052775	-118.138483	-103.248217	-108.137323	-117.850890	-5.162788
-1.590000	-102.858635	-104.788042	-41.747774	-117.436617	-103.146933	-107.963750	-117.133014	-5.018876
-1.545000	-103.056596	-105.134894	-40.684822	-116.926113	-103.177885	-108.148204	-116.623042	-4.183332
-1.500000	-102.820108	-104.851285	-40.930481	-117.507433	-102.848733	-107.646288	-117.177700	-4.695167
-1.455000	-102.947474	-104.810491	-41.095222	-116.726589	-103.083609	-108.364283	-116.458177	-5.164102
-1.410000	-102.758004	-104.955691	-40.582884	-115.688686	-103.105854	-108.610853	-115.359499	-4.965562
-1.365000	-102.896901	-104.674422	-39.831217	-116.589383	-103.082168	-108.709348	-116.303620	-4.557040
-1.320000	-102.934031	-104.596329	-39.499076	-117.349047	-102.995417	-108.214849	-116.977897	-4.560328
-1.275000	-102.611246	-104.987754	-39.244910	-117.105222	-102.910743	-107.871779	-116.780539	-4.642640
-1.230000	-102.292381	-104.738519	-38.669913	-116.773823	-102.579848	-107.957377	-116.541711	-4.396765
-1.185000	-102.479637	-104.464444	-38.864565	-116.155837	-102.739071	-107.313968	-115.771008	-4.907323
-1.140000	-102.730207	-104.471672	-38.255545	-115.889448	-102.958418	-108.221229	-115.358431	-4.613894
-1.095000	-102.636544	-104.629709	-37.660745	-115.875458	-102.794804	-107.877671	-115.482964	-4.313302
-1.050000	-102.484383	-104.711444	-37.924787	-115.438921	-102.812391	-107.731889	-115.061654	-4.857877
-1.005000	-102.858168	-104.576202	-37.765152	-114.655873	-102.955991	-107.712235	-114.407813	-4.973341
-0.960000	-102.732665	-104.809127	-37.151862	-112.588864	-103.044609	-107.987983	-112.227817	-4.610794
-0.915000	-102.548394	-105.002872	-37.291558	-113.731602	-102.941716	-107.858879	-113.352384	-4.981683
-0.870000	-102.878416	-104.957035	-36.857249	-114.593856	-103.295762	-108.039721	-114.151048	-4.766485
-0.825000	-103.172216	-105.022009	-36.930646	-115.193275	-103.404657	-107.627884	-114.846521	-5.044999
-0.780000	-102.535313	-104.548955	-36.245179	-114.505207	-102.836884	-107.801436	-114.221956	-4.542513
-0.735000	-103.068021	-104.796034	-36.251770	-114.387219	-103.283168	-108.501095	-114.026135	-4.720880
-0.690000	-102.706586	-104.535503	-36.810665	-114.118430	-102.917289	-107.811056	-113.701395	-5.446914
-0.645000	-102.295410	-104.676946	-36.544520	-114.004023	-102.675169	-107.282767	-113.630834	-5.330205
-0.600000	-102.691978	-104.744204	-35.295838	-113.672302	-103.117314	-107.680576	-113.283471	-4.196433
-0.555000	-102.800541	-104.873482	-35.431382	-113.550355	-103.180844	-108.103804	-113.210817	-4.437959
-0.510000	-102.596909	-104.533796	-35.406533	-112.770018	-102.890294	-108.206378	-112.255681	-4.517937
-0.465000	-102.303632	-104.890559	-35.675499	-110.922576	-102.927242	-107.840358	-110.633403	-4.867042
-0.420000	-102.515582	-104.815356	-35.675208	-113.490581	-102.995046	-107.756413	-113.062477	-4.924317
-0.375000	-102.667804	-104.788195	-35.981610	-113.526625	-103.062844	-107.566907	-113.211342	-5.296998
-0.330000	-102.750250	-104.914950	-35.818659	-112.865924	-103.266392	-107.895113	-112.651861	-5.180592
-0.285000	-102.846706	-104.766602	-35.322527	-113.282236	-103.142192	-107.898630	-112.827467	-4.708738
-0.240000	-102.807971	-104.749183	-35.138050	-112.757217	-103.372301	-108.262401	-112.381444	-4.536086
-0.195000	-102.185356	-104.388282	-35.479334	-112.144498	-102.628028	-107.712219	-111.812167	-4.895992
-0.150000	-102.259362	-104.619269	-35.325578	-112.515634	-103.012082	-107.986451	-112.138441	-4.731723
-0.105000	-102.840287	-105.054118	-35.302942	-112.361959	-103.561080	-107.559277	-112.017659	-4.678604
-0.060000	-102.728545	-105.055143	-35.975754	-112.097164	-103.249350	-107.675097	-111.905635	-5.308199
-0.015000	-102.933760	-105.997483	-34.998205	-111.786863	-103.406863	-107.839899	-113.540557	-4.297295
0.030000	-103.297078	-105.218376	-35.189071	-112.183190	-103.554677	-107.529951	-113.079808	-4.436883
0.075000	-102.395524	-104.907921	-35.589628	-111.708506	-103.017755	-107.908795	-111.442268	-4.765231
0.120000	-103.195543	-105.085869	-35.709032	-112.491951	-103.426527	-108.804288	-112.126286	-4.808298
0.165000	-102.779221	-104.911164	-35.931364	-112.580765	-103.267715	-108.866688	-112.203102	-4.957485
0.210000	-103.198341	-104.602090	-35.931778	-112.048333	-103.380320	-108.056096	-111.737635	-4.833932
0.255000	-102.941676	-104.792521	-35.834069	-112.879055	-103.385854	-108.070514	-112.459340	-4.641096
0.300000	-102.787175	-104.611243	-36.648724	-113.285487	-103.230751	-108.013679	-112.906611	-5.322525
0.345000	-102.344819	-104.864874	-35.582727	-112.964242	-102.904872	-107.850879	-112.769186	-4.128502
0.390000	-103.037189	-105.163387	-36.692691	-113.662835	-103.233831	-108.475124	-113.320538	-5.091993
0.435000	-102.177805	-104.731336	-36.921985	-112.719667	-102.893212	-108.073402	-112.289415	-5.156602
0.480000	-101.817548	-104.331323	-36.205846	-111.007607	-102.556163	-108.471891	-110.690283	-4.280915
0.525000	-102.892522	-104.803159	-36.526321	-113.225304	-103.184699	-108.349700	-112.701586	-4.420638
0.570000	-102.662633	-104.500496	-36.900761	-113.672678	-102.987275	-108.394308	-113.360813	-4.600776
0.615000	-102.481881	-104.757512	-37.254918	-113.966329	-102.802277	-108.195221	-113.549634	-4.763469
0.660000	-102.888388	-104.911793	-37.474921	-114.029657	-103.394916	-108.182025	-113.626012	-4.765957
0.705000	-103.006234	-104.872322	-37.852125	-114.134832	-103.402916	-108.549500	-113.736317	-4.914059
0.750000	-103.016144	-105.075703	-37.673587	-114.730604	-103.315308	-108.004237	-114.376535	-4.489596
0.795000	-102.537012	-105.049888	-38.466122	-114.625821	-102.820233	-107.293834	-114.325073	-5.036708
0.840000	-102.600448	-104.884353	-38.419963	-114.946936	-103.045458	-107.359464	-114.610321	-4.708000
0.885000	-103.163928	-105.272680	-38.764613	-114.828522	-103.606800	-107.850337	-114.370967	-4.785319
0.930000	-102.196871	-104.985739	-39.039823	-112.506883	-102.953837	-107.660966	-112.127202	-4.744743
0.975000	-102.815330	-104.843416	-38.819276	-113.524116	-102.987745	-107.996791	-113.190095	-4.209859
1.020000	-102.951611	-104.856143	-39.549172	-114.765456	-103.212223	-108.117030	-114.482874	-4.607779
1.065000	-103.486725	-104.967952	-39.608553	-115.727193	-103.588345	-108.660666	-115.345005	-4.305187
1.110000	-103.221285	-104.921044	-40.581228	-115.824660	-103.329571	-108.779122	-115.342682	-4.900165
1.155000	-103.249388	-105.038116	-40.570027	-115.940648	-103.441169	-108.092158	-115.471892	-4.454261
1.200000	-102.850498	-104.973622	-40.745059	-116.481589	-103.145504	-107.745575	-116.159745	-4.229613
1.245000	-102.792006	-104.684418	-41.782384	-116.769024	-103.038926	-107.635743	-116.520539	-4.808913
1.290000	-102.538200	-104.859802	-42.444512	-117.280138	-102.829398	-107.587980	-116.945869	-4.949600
1.335000	-103.083006	-105.156740	-43.095433	-117.260364	-103.249684	-107.944365	-116.822416	-5.052895
1.380000	-102.945157	-104.761809	-44.172777	-116.508578	-103.093022	-107.779518	-116.213454	-5.541456
1.425000	-103.223182	-104.743389	-44.202988	-115.719073	-103.286165	-107.628803	-115.387816	-4.934612
1.470000	-102.756426	-104.807236	-45.054325	-117.243407	-102.984666	-107.966636	-116.941646	-5.060016
1.515000	-102.871952	-105.079774	-45.459544	-117.370943	-103.109698	-107.954996	-117.095455	-4.724618
1.560000	-103.113083	-104.840984	-47.085759	-116.910252	-103.340331	-108.087251	-116.614011	-5.436958
1.605000	-103.480794	-105.002799	-47.390215	-117.696608	-103.649262	-109.042752	-117.384306	-4.752530
1.650000	-102.908502	-104.994093	-48.988768	-118.199153	-102.924620	-107.934757	-117.950920	-5.235904
1.695000	-103.091479	-105.047477	-50.244427	-118.303359	-103.048874	-107.868461	-117.919780	-5.112023
1.740000	-102.957099	-104.968821	-51.242953	-118.116741	-103.021169	-107.741850	-117.616985	-4.440604
1.785000	-102.786791	-104.946605	-53.167621	-118.297424	-102.989715	-107.961250	-117.911980	-4.424659
1.830000	-103.045943	-104.713142	-56.359004	-117.616045	-103.137262	-107.966642	-117.268144	-4.985601
1.875000	-102.645601	-105.065814	-60.448660	-113.473002	-103.183709	-107.687378	-112.692768	-5.032340
1.920000	-102.743178	-104.690101	-66.148308	-115.462183	-102.960065	-107.922585	-114.749319	-4.246625
1.965000	-103.112414	-104.852913	-69.166841	-118.543640	-103.269803	-108.004832	-118.032921	-5.161089
2.010000	-103.449527	-104.727235	-61.869842	-118.330539	-103.547787	-108.501300	-118.056873	-5.866960
2.055000	-103.569522	-104.880306	-56.186166	-118.209253	-103.581691	-108.945632	-117.964736	-4.582829
2.100000	-102.911610	-104.839912	-53.257610	-118.576955	-103.251751	-108.143101	-118.110927	-4.375363
2.145000	-103.032262	-104.912392	-51.632469	-118.864623	-103.063621	-108.094105	-118.361878	-5.134656
2.190000	-102.811193	-104.638206	-49.143618	-118.724588	-102.956022	-107.608536	-118.331226	-4.488280
2.235000	-102.880727	-104.557916	-47.808307	-118.322848	-103.158602	-107.885628	-117.759476	-4.661094
2.280000	-103.543658	-104.800068	-46.773560	-118.383775	-103.581600	-108.321130	-117.911007	-4.936080
2.325000	-102.999428	-104.784802	-45.593346	-118.767238	-103.111566	-107.627107	-118.352463	-4.911318
2.370000	-102.434915	-104.881228	-44.407420	-117.854872	-102.636137	-107.970737	-117.409414	-4.750680
2.415000	-103.321363	-105.055768	-43.382187	-118.744999	-103.419168	-108.096474	-118.193918	-4.641770
2.460000	-102.948880	-104.598587	-42.606638	-118.864068	-103.044437	-107.897329	-118.394684	-4.713904
2.505000	-103.238187	-105.051710	-41.468299	-118.662458	-103.456529	-108.341661	-118.261341	-4.362981
2.550000	-102.885697	-104.765497	-40.868804	-118.108844	-103.071534	-108.588273	-117.482313	-4.434999
2.595000	-103.103871	-104.977451	-40.503144	-118.087798	-103.282480	-108.503356	-117.500315	-4.767882
2.640000	-103.051944	-105.049533	-40.114897	-117.878580	-103.235336	-108.041627	-117.298795	-4.980596
2.685000	-102.243715	-104.685582	-39.328114	-117.795111	-102.537055	-107.669917	-117.212556	-4.820934
2.730000	-102.157260	-104.664946	-39.067589	-118.351018	-102.370594	-107.381203	-117.749272	-5.060678
2.775000	-102.996114	-104.761875	-39.098991	-117.356183	-103.100784	-108.257830	-116.947428	-5.611106
2.820000	-103.303723	-104.684278	-37.886533	-116.768237	-103.390872	-108.035466	-116.190159	-4.900951
2.865000	-102.577900	-104.554066	-36.657711	-116.539774	-102.741189	-107.764020	-115.904106	-4.124533
2.910000	-102.137592	-104.603916	-36.953617	-116.467482	-102.452498	-108.039577	-115.872255	-4.845126
2.955000	-102.973447	-104.541693	-36.751314	-116.765722	-103.302194	-108.351356	-116.288505	-5.074548
3.000000	-103.075798	-104.852840	-35.958276	-116.709113	-103.207165	-107.926539	-116.063517	-4.686940
3.045000	-102.459362	-104.690791	-35.219173	-116.640671	-102.727152	-107.630446	-116.066862	-4.312728
3.090000	-102.558553	-104.648775	-35.666295	-116.039715	-102.719038	-108.011190	-115.477240	-5.119050
3.135000	-102.552904	-104.712889	-35.142648	-116.101087	-102.728549	-107.833858	-115.599972	-4.934415
3.180000	-102.626923	-104.994091	-34.705353	-115.490034	-102.824244	-108.052242	-114.995289	-4.847544
3.225000	-102.737604	-104.929160	-34.486539	-115.838679	-103.039558	-107.852638	-115.392204	-4.925077
3.270000	-102.658994	-104.582586	-34.318325	-115.634114	-102.818080	-107.914071	-115.067403	-5.078680
3.315000	-102.870290	-104.726458	-33.744345	-114.736596	-102.864586	-108.271026	-114.269093	-4.780570
3.360000	-102.680264	-104.519532	-33.016274	-115.867277	-102.758703	-108.640448	-115.340972	-4.328363
3.405000	-102.904984	-104.759810	-33.326576	-116.390736	-103.033642	-107.671104	-115.940967	-4.907926
3.450000	-102.876723	-104.654756	-33.166431	-116.451765	-102.956418	-107.604774	-115.964688	-5.025533
3.495000	-102.811786	-104.778379	-32.222763	-115.595237	-103.089578	-108.177609	-115.113889	-4.315292
3.540000	-102.952725	-104.677703	-32.716358	-115.387612	-103.136896	-108.187599	-114.818849	-5.030405
3.585000	-102.903917	-104.674878	-32.429359	-115.915337	-102.992344	-107.915291	-115.290824	-5.002223
3.630000	-102.733534	-104.686875	-31.589559	-115.628154	-102.894240	-107.924843	-115.094001	-4.381093
3.675000	-102.676462	-104.636250	-31.786175	-116.163520	-102.950620	-108.276774	-115.667166	-4.787131
3.720000	-102.989694	-104.961441	-31.399219	-115.929271	-103.270282	-108.241881	-115.455240	-4.615934
3.765000	-102.727525	-104.824189	-31.209951	-112.216991	-103.359093	-108.053025	-111.535303	-4.634847
3.810000	-101.923098	-104.639360	-30.716228	-112.943027	-102.652424	-107.749166	-112.364922	-4.330709
3.855000	-102.494184	-104.671599	-30.693254	-114.588828	-102.729787	-107.566982	-114.102219	-4.485266
3.900000	-102.997334	-104.855777	-30.740655	-115.034727	-103.204398	-108.273294	-114.491721	-4.727374
3.945000	-102.695251	-104.950900	-30.717377	-114.966983	-102.892102	-107.579634	-114.338748	-4.876331
3.990000	-102.273117	-104.557480	-30.218992	-115.245732	-102.513216	-107.609080	-114.597104	-4.555807
4.035000	-103.028716	-104.906283	-30.540361	-115.333461	-103.357287	-107.925049	-114.774808	-5.039193
4.080000	-102.302118	-104.469308	-29.943614	-114.715035	-102.591535	-107.909473	-114.145709	-4.621016
4.125000	-102.645594	-104.731671	-30.000713	-115.155986	-102.721177	-107.914518	-114.568917	-4.824955
4.170000	-102.687156	-104.707958	-30.415564	-115.371770	-102.981593	-107.823519	-114.870832	-5.406693
4.215000	-102.877005	-104.866379	-29.456768	-115.125441	-103.143361	-108.950677	-114.636852	-4.599994
4.260000	-102.352509	-105.071679	-28.535758	-112.860317	-102.808389	-108.130794	-112.427200	-3.831653
4.305000	-103.117673	-105.326985	-28.727955	-114.774986	-103.549355	-108.240746	-114.325582	-4.158530
4.350000	-102.885859	-104.796458	-29.613245	-115.025062	-103.212725	-108.329596	-114.553637	-5.178457
4.395000	-103.025942	-104.701612	-28.913186	-115.708513	-103.273809	-108.219097	-115.203342	-4.631387
4.440000	-102.943485	-104.832049	-28.724855	-116.109770	-103.172257	-108.470406	-115.614330	-4.575514
4.485000	-103.753673	-105.667972	-30.185057	-115.870378	-104.091426	-108.185893	-115.353035	-6.143039
4.530000	-106.648409	-113.134578	-40.659097	-115.674815	-107.207496	-108.694279	-115.149024	-16.695329
4.575000	-107.878259	-125.421576	-49.610732	-116.051093	-108.597459	-108.569470	-115.481150	-25.838194
4.620000	-107.766874	-128.554656	-52.404473	-116.889045	-108.205029	-108.246283	-116.338543	-28.760762
4.665000	-108.188640	-130.801178	-54.609153	-117.727635	-109.002634	-108.993892	-117.205214	-31.087580
4.710000	-109.224554	-132.772830	-56.641030	-115.769996	-110.013456	-110.070149	-115.084748	-33.237752
4.755000	-110.202947	-134.687152	-58.660130	-117.439669	-111.177382	-111.182427	-116.788936	-35.372561
4.800000	-111.330460	-136.646555	-60.760330	-121.120846	-111.667734	-111.723680	-120.567917	-37.583764
4.845000	-113.161968	-138.725391	-62.998471	-122.711895	-113.593546	-113.618687	-122.207980	-39.932676
4.890000	-114.743015	-140.971808	-65.420010	-124.049858	-115.450083	-115.552096	-123.706751	-42.458567
4.935000	-117.046517	-143.424477	-68.059954	-126.466228	-117.515130	-117.571279	-126.051952	-45.203658
4.980000	-119.290189	-146.112797	-70.958890	-129.069169	-119.837355	-119.867318	-128.486582	-48.204724
5.025000	-121.550396	-149.082479	-74.147188	-131.570540	-122.263991	-122.244723	-130.938733	-51.489321
5.070000	-124.951970	-152.363651	-77.658142	-134.861702	-125.370125	-125.433152	-134.381786	-55.091928
5.115000	-128.275874	-156.005235	-81.550989	-138.789606	-128.516054	-128.493139	-138.275445	-59.090012
5.160000	-131.907020	-160.068733	-85.858793	-141.307655	-132.363523	-132.388029	-140.821236	-63.467033
5.205000	-135.655427	-164.568976	-90.669124	-142.623975	-136.445820	-136.524032	-142.037036	-68.399399
5.250000	-141.048041	-169.664932	-95.985346	-150.760513	-141.525648	-141.599411	-150.235035	-73.679225
5.295000	-146.763453	-175.494744	-102.094890	-157.611430	-147.092231	-147.124795	-157.196976	-79.856414
5.340000	-152.620957	-181.862056	-108.913456	-164.305564	-152.918695	-152.997898	-163.913136	-86.520787
5.385000	-160.485892	-188.662293	-116.234236	-171.668628	-160.910296	-160.918667	-171.340274	-92.100778
5.430000	-169.938356	-193.921506	-121.469792	-181.432271	-170.128248	-170.165503	-181.000495	-95.208965
5.475000	-182.923597	-195.843441	-123.167335	-194.246236	-183.256922	-183.500475	-193.802776	-95.774120
5.520000	-193.502306	-196.013955	-123.501786	-205.603222	-193.783365	-196.874913	-205.165786	-96.020308
5.565000	-194.035965	-196.214680	-123.755678	-206.436433	-194.291903	-198.123071	-206.007032	-96.208595
5.610000	-194.345059	-196.412858	-123.997441	-206.301633	-194.598002	-198.330235	-205.874127	-96.390390
5.655000	-194.346256	-196.590250	-124.243668	-206.678833	-194.575901	-198.509250	-206.235717	-96.567914
5.700000	-194.827777	-196.772123	-124.467376	-207.009303	-195.073932	-199.077323	-206.596537	-96.736939
5.745000	-194.722752	-196.947306	-124.687930	-207.229319	-194.928248	-198.789906	-206.785177	-96.901738
5.790000	-194.857308	-197.113507	-124.904894	-207.043249	-195.151463	-199.077055	-206.629045	-97.059799
5.835000	-195.302033	-197.277403	-125.109691	-207.680217	-195.564567	-199.769036	-207.233595	-97.214978
5.880000	-195.236934	-197.439189	-125.312331	-207.751950	-195.446285	-199.345407	-207.340504	-97.365361
5.925000	-195.118811	-197.584243	-125.503247	-207.611414	-195.406754	-199.111242	-207.161606	-97.508057
5.970000	-195.666556	-197.732911	-125.692886	-208.049691	-195.937047	-200.060648	-207.586841	-97.652395
6.015000	-195.886021	-197.879398	-125.881543	-208.275270	-196.129529	-200.376748	-207.842049	-97.789689
6.060000	-195.780911	-198.015114	-126.058001	-208.361363	-196.089571	-200.183474	-207.934206	-97.922454
6.105000	-195.798003	-198.158786	-126.227681	-208.155418	-196.062501	-199.728650	-207.753245	-98.052203
6.150000	-196.126934	-198.293771	-126.403161	-208.383038	-196.354420	-200.233868	-207.943202	-98.181527
6.195000	-196.338833	-198.413933	-126.565261	-208.837402	-196.610483	-200.906061	-208.430183	-98.304369
6.240000	-196.446915	-198.543990	-126.725041	-208.948875	-196.701868	-201.016570	-208.516109	-98.424849
6.285000	-196.575668	-198.661445	-126.883704	-208.768500	-196.838683	-200.609364	-208.337909	-98.543362
6.330000	-196.313388	-198.786951	-127.036313	-208.877925	-196.596133	-200.449429	-208.443233	-98.659333
6.375000	-196.556171	-198.909393	-127.183700	-209.149389	-196.794733	-200.755909	-208.740262	-98.771963
6.420000	-197.039342	-199.018826	-127.329649	-209.447692	-197.305241	-201.874959	-209.017188	-98.881833
6.465000	-197.056021	-199.131344	-127.471003	-209.487633	-197.306664	-201.454749	-209.084951	-98.989685
6.510000	-196.733652	-199.242254	-127.610540	-208.697271	-197.091988	-200.831345	-208.281543	-99.095838
6.555000	-196.861578	-199.350540	-127.747325	-209.489612	-197.158434	-201.110560	-209.087683	-99.199100
6.600000	-197.324876	-199.451527	-127.880205	-209.745006	-197.606720	-201.910267	-209.332641	-99.300895
6.645000	-197.499977	-199.557711	-128.008878	-210.086312	-197.773995	-202.180259	-209.645803	-99.399602
6.690000	-197.371403	-199.655099	-128.137559	-209.839021	-197.600985	-201.800678	-209.482544	-99.496979
6.735000	-197.111345	-199.754377	-128.258517	-208.987102	-197.486079	-201.145591	-208.541564	-99.592416
6.780000	-197.260797	-199.848309	-128.385539	-209.277513	-197.581840	-201.506119	-208.885121	-99.687030
6.825000	-197.787510	-199.944842	-128.501264	-210.132793	-198.033001	-202.376233	-209.677337	-99.777749
6.870000	-198.072622	-200.038338	-128.618777	-210.583843	-198.345114	-202.825524	-210.160385	-99.868255
6.915000	-197.787472	-200.127387	-128.734787	-210.089709	-198.046482	-202.182957	-209.673576	-99.956576
6.960000	-197.574440	-200.216517	-128.844113	-209.137391	-197.843159	-201.300795	-208.831293	-100.043094
7.005000	-197.753682	-200.311468	-128.958173	-209.287594	-198.130256	-202.122794	-208.910834	-100.130710
7.050000	-198.084183	-200.392530	-129.065812	-210.147455	-198.370684	-202.511457	-209.720593	-100.213362
7.095000	-198.463477	-200.475661	-129.170539	-210.975709	-198.714011	-203.226446	-210.600931	-100.295720
7.140000	-198.190236	-200.560654	-129.275592	-210.468053	-198.419737	-202.730927	-210.059083	-100.376702
7.185000	-198.013840	-200.643716	-129.378826	-209.008797	-198.496460	-202.243556	-208.628969	-100.457045
7.230000	-197.809257	-200.725621	-129.475915	-209.223433	-198.207169	-201.705371	-208.777381	-100.535374
7.275000	-198.503961	-200.803800	-129.577013	-210.561317	-198.839555	-203.112630	-210.145293	-100.612588
7.320000	-198.868711	-200.879587	-129.673404	-211.289534	-199.133457	-203.729462	-210.894779	-100.688387
7.365000	-198.742272	-200.952728	-129.767595	-210.905152	-198.992028	-203.216208	-210.496510	-100.763058
7.410000	-198.509165	-201.032775	-129.862192	-208.984067	-198.875111	-202.572018	-208.569130	-100.835680
7.455000	-197.972655	-201.101275	-129.953539	-209.159045	-198.469555	-201.979036	-208.729033	-100.909693
7.500000	-198.556149	-201.175687	-130.045579	-209.904177	-198.891471	-202.938017	-209.515285	-100.980545
7.545000	-199.279231	-201.249866	-130.133600	-211.647701	-199.557936	-204.161061	-211.249715	-101.050691
7.590000	-199.098904	-201.318909	-130.220382	-210.736715	-199.407865	-203.788631	-210.345667	-101.119505
7.635000	-198.759463	-201.384500	-130.306462	-209.845105	-199.140457	-203.112160	-209.454123	-101.188145
7.680000	-198.745642	-201.460134	-130.391692	-209.374020	-199.168076	-202.435165	-208.981858	-101.254465
7.725000	-198.597781	-201.525458	-130.474721	-209.656499	-198.989644	-202.829170	-209.279932	-101.321389
7.770000	-199.550520	-201.590015	-130.556718	-211.616902	-199.869366	-204.370093	-211.182041	-101.386257
7.815000	-199.579958	-201.655734	-130.636970	-211.806803	-199.865804	-204.325317	-211.371082	-101.450159
7.860000	-199.111141	-201.719829	-130.714812	-210.413211	-199.479058	-203.807796	-210.053808	-101.514285
7.905000	-198.442498	-201.781307	-130.796935	-209.731898	-198.874866	-201.789554	-209.275707	-101.576150
7.950000	-198.986141	-201.843681	-130.870174	-209.600132	-199.330675	-203.410817	-209.283387	-101.638259
7.995000	-199.386328	-201.905725	-130.947570	-211.004948	-199.865284	-204.067181	-210.639599	-101.698465
8.040000	-199.957932	-201.966686	-131.021193	-212.203148	-200.143630	-204.722395	-211.793134	-101.758307
8.085000	-199.629122	-202.028395	-131.093985	-211.194382	-199.916588	-204.180805	-210.819192	-101.816884
8.130000	-199.361331	-202.083883	-131.168204	-209.610468	-199.809548	-203.130980	-209.143918	-101.877303
8.175000	-198.917357	-202.142782	-131.239773	-209.467246	-199.398583	-202.947773	-209.111914	-101.931673
8.220000	-199.454501	-202.201603	-131.305766	-211.324168	-199.875356	-203.726158	-210.959122	-101.989925
8.265000	-200.191634	-202.257039	-131.378035	-212.422977	-200.465931	-205.160146	-211.978003	-102.045381
8.310000	-200.155332	-202.312782	-131.445549	-212.000363	-200.442882	-204.898529	-211.591455	-102.100439
8.355000	-199.505835	-202.367050	-131.511991	-210.505469	-199.835505	-203.636892	-210.149391	-102.155134
8.400000	-199.216092	-202.421534	-131.579463	-210.052450	-199.632575	-202.492015	-209.720670	-102.208891
8.445000	-199.377355	-202.475155	-131.644505	-210.627056	-199.802682	-203.705328	-210.234016	-102.262326
8.490000	-200.239526	-202.527814	-131.708680	-212.415291	-200.539793	-204.898407	-212.036685	-102.313741
8.535000	-200.369294	-202.579606	-131.771394	-212.662589	-200.667345	-205.450822	-212.281821	-102.365511
8.580000	-200.119178	-202.630620	-131.834031	-211.910119	-200.447151	-204.159073	-211.452789	-102.417341
8.625000	-199.640133	-202.681700	-131.896965	-210.932834	-199.926791	-203.371001	-210.525043	-102.466712
8.670000	-199.672847	-202.731498	-131.955899	-210.758182	-200.161047	-203.489448	-210.364948	-102.516706
8.715000	-200.461772	-202.780552	-132.016872	-212.921853	-200.614828	-204.632225	-212.536693	-102.565899
8.760000	-200.796585	-202.829112	-132.075472	-213.296803	-201.090480	-205.775510	-212.887944	-102.614141
8.805000	-200.287685	-202.877118	-132.133732	-212.765504	-200.653703	-204.621996	-212.402290	-102.662045
8.850000	-200.128255	-202.924430	-132.190686	-212.364833	-200.233732	-203.722714	-211.984906	-102.709359
8.895000	-199.693897	-202.971186	-132.247989	-212.325095	-200.137853	-203.549452	-211.968837	-102.754956
8.940000	-200.158341	-203.017268	-132.303955	-212.970423	-200.377805	-204.022286	-212.543526	-102.802151
8.985000	-201.003961	-203.062813	-132.359037	-213.710369	-201.267608	-205.847032	-213.289569	-102.847448
9.030000	-200.808273	-203.107753	-132.413292	-213.737332	-201.068286	-205.480963	-213.319336	-102.892152
9.075000	-200.721205	-203.152107	-132.467240	-213.789526	-200.975414	-204.640623	-213.382683	-102.936815
9.120000	-200.252535	-203.195935	-132.519224	-213.797222	-200.484196	-203.928813	-213.351081	-102.980273
9.165000	-200.191347	-203.239135	-132.572173	-213.884323	-200.391362	-203.554793	-213.464440	-103.023814
9.210000	-200.821799	-203.281845	-132.623737	-213.932538	-201.065637	-205.030595	-213.514065	-103.066454
9.255000	-201.274182	-203.323998	-132.674774	-213.970381	-201.505013	-206.546682	-213.564865	-103.108866
9.300000	-200.864190	-203.365617	-132.725159	-214.000415	-201.144556	-204.912296	-213.547212	-103.150216
9.345000	-200.134707	-203.406712	-132.774459	-214.044401	-200.331445	-203.464626	-213.640431	-103.191820
9.390000	-200.338399	-203.447284	-132.822563	-214.089109	-200.526068	-203.961291	-213.672800	-103.231959
9.435000	-200.821261	-203.487356	-132.871967	-214.121035	-201.069293	-204.755266	-213.707413	-103.272539
9.480000	-201.434805	-203.526914	-132.919047	-214.167950	-201.661352	-206.242739	-213.756516	-103.312343
9.525000	-201.479633	-203.565978	-132.965910	-214.205353	-201.722383	-205.930032	-213.777721	-103.351527
9.570000	-200.329468	-203.604573	-133.011507	-214.243529	-200.499939	-204.043910	-213.814076	-103.389982
9.615000	-200.766603	-203.642657	-133.058688	-214.281475	-201.055832	-203.814559	-213.885312	-103.428630
9.660000	-200.459315	-203.680295	-133.102942	-214.316369	-200.642353	-204.309572	-213.850984	-103.465713
9.705000	-201.428809	-203.717415	-133.148219	-214.352470	-201.694299	-205.877942	-213.943792	-103.503949
9.750000	-201.600516	-203.754101	-133.191837	-214.389535	-201.888101	-206.639144	-213.973233	-103.540765
9.795000	-201.639799	-203.790329	-133.233563	-214.424630	-201.819362	-205.813709	-214.032685	-103.576862
9.840000	-200.382103	-203.826112	-133.279455	-214.460160	-200.620751	-203.717154	-213.998814	-103.613653
9.885000	-201.077795	-203.861419	-133.319594	-214.495085	-201.209844	-204.343225	-214.076436	-103.648420
9.930000	-200.882901	-203.896303	-133.362277	-214.528771	-201.120455	-204.687093	-214.123564	-103.683842
9.975000	-201.803884	-203.930757	-133.403539	-214.562728	-202.049323	-206.796133	-214.149488	-103.718732
10.020000	-201.807585	-203.964769	-133.444283	-214.595953	-202.116814	-206.625959	-214.179364	-103.753004
10.065000	-200.666173	-203.998365	-133.483668	-214.629004	-200.878614	-204.234498	-214.227436	-103.786820
10.110000	-201.243823	-204.031546	-133.524305	-214.661458	-201.403065	-204.572397	-214.219049	-103.820672
10.155000	-200.718322	-204.064286	-133.563588	-214.693604	-200.944250	-204.330349	-214.298948	-103.853305
10.200000	-201.894754	-204.096620	-133.601487	-214.725312	-202.109465	-206.138238	-214.301473	-103.886611
10.245000	-202.050153	-204.128563	-133.639969	-214.756624	-202.301378	-207.124453	-214.344467	-103.918557
10.290000	-201.285088	-204.160092	-133.677070	-214.787542	-201.503147	-205.535115	-214.358296	-103.950370
10.335000	-201.199190	-204.191241	-133.714864	-214.818068	-201.397737	-204.221220	-214.403971	-103.982011
10.380000	-200.662834	-204.221960	-133.750655	-214.848204	-200.860247	-203.626878	-214.432432	-104.013017
10.425000	-201.357353	-204.252310	-133.787490	-214.877962	-201.611965	-205.284894	-214.460040	-104.043861
10.470000	-202.232275	-204.282286	-133.823247	-214.907342	-202.467390	-207.108777	-214.500706	-104.074318
10.515000	-202.131696	-204.311850	-133.857753	-214.936345	-202.392288	-206.974723	-214.515344	-104.104269
10.560000	-201.369602	-204.341068	-133.893703	-214.964979	-201.668255	-204.767029	-214.557445	-104.133702
10.605000	-200.875860	-204.369898	-133.927162	-214.993247	-201.123327	-204.193562	-214.561873	-104.162856
10.650000	-201.029036	-204.398356	-133.961957	-215.021151	-201.207653	-204.544218	-214.615757	-104.192495
10.695000	-201.948211	-204.426437	-133.994350	-215.048697	-202.164769	-206.300128	-214.628620	-104.220493
10.740000	-202.316652	-204.454181	-134.027732	-215.075886	-202.592869	-207.372345	-214.671118	-104.248685
10.785000	-201.729090	-204.481545	-134.059487	-215.102724	-201.963246	-205.461232	-214.688937	-104.276744
10.830000	-201.042808	-204.508560	-134.093096	-215.129213	-201.188427	-204.536730	-214.704439	-104.303948
10.875000	-201.607672	-204.534731	-134.123501	-215.155355	-201.813405	-204.346266	-214.717273	-104.331233
10.920000	-201.663129	-204.561646	-134.156021	-215.181156	-201.904197	-205.479249	-214.774210	-104.358216
10.965000	-202.312012	-204.587685	-134.185978	-215.206617	-202.559023	-207.301653	-214.798524	-104.384485
11.010000	-202.345493	-204.613327	-134.216510	-215.231742	-202.579398	-206.752449	-214.814962	-104.410634
11.055000	-201.475053	-204.638055	-134.246682	-215.256534	-201.665201	-204.923577	-214.869241	-104.436536
11.100000	-201.266493	-204.663165	-134.276783	-215.280995	-201.470069	-204.389579	-214.827498	-104.462128
11.145000	-201.425056	-204.687836	-134.305139	-215.305129	-201.609720	-204.701131	-214.902738	-104.486790
11.190000	-202.272580	-204.712398	-134.334245	-215.328938	-202.531659	-206.653223	-214.922183	-104.511751
11.235000	-202.551203	-204.736099	-134.362616	-215.352424	-202.796738	-207.549749	-214.935841	-104.536279
11.280000	-202.088136	-204.759745	-134.390458	-215.375592	-202.321708	-206.307842	-214.972290	-104.560406
11.325000	-201.543819	-204.782971	-134.418347	-215.398443	-201.746939	-204.526305	-214.945903	-104.584236
11.370000	-201.098795	-204.806099	-134.445386	-215.420979	-201.215804	-204.042840	-215.039228	-104.607642
11.415000	-201.728615	-204.828342	-134.472525	-215.443203	-201.958506	-204.988883	-215.028376	-104.630788
11.460000	-202.609620	-204.851081	-134.498926	-215.465118	-202.877794	-207.449573	-215.045048	-104.653931
11.505000	-202.638554	-204.873172	-134.524973	-215.486726	-202.892016	-207.323641	-215.086243	-104.676489
11.550000	-201.908486	-204.894509	-134.550674	-215.508030	-202.164931	-205.471725	-215.064518	-104.698694
11.595000	-201.181711	-204.916494	-134.576495	-215.529030	-201.284696	-203.978474	-215.097838	-104.720685
11.640000	-201.620793	-204.936878	-134.600890	-215.549730	-201.775313	-204.704069	-215.173708	-104.742251
11.685000	-202.374465	-204.958112	-134.625841	-215.570132	-202.619501	-206.876228	-215.134384	-104.763808
11.730000	-202.625087	-204.978524	-134.650088	-215.590238	-202.870073	-207.654821	-215.180301	-104.784817
11.775000	-202.406474	-204.998337	-134.673844	-215.610050	-202.686146	-206.280364	-215.191171	-104.805744
11.820000	-202.044766	-205.018999	-134.697967	-215.629570	-202.203247	-204.977670	-215.195155	-104.825770
11.865000	-201.263511	-205.037802	-134.720535	-215.648800	-201.472302	-204.444960	-215.265470	-104.846381
11.910000	-201.874692	-205.057134	-134.743793	-215.667742	-201.999213	-205.287956	-215.230475	-104.865986
11.955000	-202.661665	-205.076357	-134.766250	-215.686397	-202.899127	-207.266665	-215.278886	-104.885751
12.000000	-202.889152	-205.094996	-134.788459	-215.704768	-203.124264	-207.700818	-215.279985	-104.905169
12.045000	-201.853435	-205.113414	-134.810253	-215.722857	-202.041129	-205.371138	-215.324283	-104.924114
12.090000	-201.697874	-205.131475	-134.831640	-215.740664	-201.931174	-204.975067	-215.331124	-104.942575
12.135000	-201.476899	-205.149419	-134.853014	-215.758192	-201.645135	-204.638253	-215.340702	-104.961423
12.180000	-202.568699	-205.167000	-134.873905	-215.775443	-202.740345	-206.569609	-215.349223	-104.979329
12.225000	-203.022499	-205.184116	-134.894344	-215.792418	-203.273068	-208.067159	-215.388748	-104.997432
12.270000	-202.764646	-205.201402	-134.914755	-215.809118	-203.003501	-207.305618	-215.400639	-105.015207
12.315000	-202.012101	-205.217704	-134.933926	-215.825546	-202.150717	-204.876040	-215.391715	-105.032197
12.360000	-201.083440	-205.233893	-134.954180	-215.841703	-201.287144	-204.171102	-215.416262	-105.049630
12.405000	-202.535591	-205.251014	-134.972847	-215.857589	-202.781109	-205.742875	-215.466823	-105.066076
12.450000	-202.591842	-205.266211	-134.992157	-215.873208	-202.795549	-206.983668	-215.454696	-105.082853
12.495000	-203.003904	-205.281806	-135.010710	-215.888559	-203.292002	-207.812274	-215.485240	-105.099189
12.540000	-202.539779	-205.297514	-135.028716	-215.903646	-202.680479	-205.967648	-215.485438	-105.115125
12.585000	-201.386478	-205.311945	-135.046777	-215.918468	-201.543432	-204.351153	-215.521376	-105.130740
12.630000	-201.669027	-205.327289	-135.064310	-215.933027	-201.839256	-204.838648	-215.519515	-105.146154
12.675000	-202.305594	-205.341471	-135.082016	-215.947324	-202.549927	-206.247965	-215.504158	-105.161620
12.720000	-203.307616	-205.355866	-135.098743	-215.961362	-203.583714	-208.219774	-215.558087	-105.176481
12.765000	-202.959875	-205.369847	-135.115551	-215.975140	-203.159427	-207.456495	-215.563863	-105.191052
12.810000	-201.928071	-205.383514	-135.132022	-215.988661	-202.140959	-205.045462	-215.591175	-105.205525
12.855000	-201.584858	-205.396964	-135.148036	-216.001925	-201.686693	-204.542571	-215.586556	-105.219934
12.900000	-202.289045	-205.410137	-135.163720	-216.014933	-202.567262	-205.665182	-215.616108	-105.233439
12.945000	-203.075781	-205.423230	-135.179108	-216.027688	-203.290532	-207.193421	-215.616964	-105.247357
12.990000	-203.255488	-205.435872	-135.194373	-216.040188	-203.528498	-208.161842	-215.629636	-105.260651
13.035000	-202.577075	-205.448091	-135.209456	-216.052437	-202.753986	-206.425594	-215.649229	-105.273723
13.080000	-202.016383	-205.460009	-135.223778	-216.064434	-202.192676	-205.074885	-215.631106	-105.286578
13.125000	-201.359724	-205.472025	-135.238329	-216.076182	-201.573494	-204.358956	-215.683138	-105.299099
13.170000	-202.464177	-205.484348	-135.252238	-216.087680	-202.585686	-205.868974	-215.671629	-105.311751
13.215000	-203.315774	-205.495196	-135.265954	-216.098929	-203.567956	-208.275519	-215.689595	-105.323803
13.260000	-203.016760	-205.506551	-135.279325	-216.109932	-203.268094	-207.520880	-215.695265	-105.335515
13.305000	-202.574762	-205.517220	-135.292400	-216.120688	-202.744561	-205.733000	-215.718831	-105.347406
13.350000	-201.649092	-205.528331	-135.305486	-216.131199	-201.814948	-204.550659	-215.699740	-105.358462
13.395000	-202.249405	-205.538232	-135.317766	-216.141464	-202.474080	-205.378956	-215.721573	-105.369803
13.440000	-202.754439	-205.548446	-135.330300	-216.151487	-202.965412	-207.076295	-215.751559	-105.380531
13.485000	-203.436206	-205.558422	-135.342157	-216.161266	-203.726657	-208.324404	-215.758455	-105.391265
13.530000	-202.491498	-205.568091	-135.353841	-216.170803	-202.697800	-206.286192	-215.756160	-105.401655
13.575000	-201.814369	-205.577358	-135.365308	-216.180098	-201.994004	-204.713297	-215.770949	-105.411856
13.620000	-201.743717	-205.586689	-135.376524	-216.189153	-201.966809	-204.521132	-215.761451	-105.421667
13.665000	-202.409669	-205.595304	-135.387319	-216.197968	-202.560744	-205.912412	-215.811795	-105.431424
13.710000	-203.214359	-205.604146	-135.397882	-216.206543	-203.460514	-207.727970	-215.787110	-105.440726
13.755000	-203.136114	-205.612570	-135.408196	-216.214880	-203.400715	-207.919883	-215.805945	-105.449940
13.800000	-202.646991	-205.620659	-135.418179	-216.222979	-202.803065	-205.751400	-215.811367	-105.458914
13.845000	-201.703036	-205.628094	-135.428038	-216.230841	-201.881494	-204.554772	-215.837862	-105.467478
13.890000	-202.257797	-205.636368	-135.437369	-216.238466	-202.405077	-205.052380	-215.826116	-105.476054
13.935000	-202.687447	-205.643754	-135.446621	-216.245855	-202.966594	-206.799418	-215.826673	-105.484252
13.980000	-203.521387	-205.651030	-135.455530	-216.253009	-203.751994	-208.650178	-215.848914	-105.492241
14.025000	-203.079840	-205.657824	-135.464194	-216.259928	-203.277911	-207.125836	-215.848940	-105.499976
14.070000	-202.488122	-205.664780	-135.472597	-216.266612	-202.690237	-205.749779	-215.858209	-105.507481
14.115000	-201.633201	-205.671112	-135.480760	-216.273062	-201.847877	-204.416834	-215.861239	-105.514777
14.160000	-202.458550	-205.677060	-135.488389	-216.279280	-202.601178	-205.849394	-215.864595	-105.521729
14.205000	-203.089989	-205.683383	-135.496035	-216.285264	-203.349153	-207.627448	-215.879628	-105.528580
14.250000	-203.408409	-205.689083	-135.503346	-216.291015	-203.635420	-208.369851	-215.872036	-105.535182
14.295000	-202.622039	-205.694549	-135.510331	-216.296535	-202.863782	-206.075588	-215.897355	-105.541514
14.340000	-201.699576	-205.699870	-135.517094	-216.301823	-201.782355	-204.364003	-215.876432	-105.547469
14.385000	-202.084111	-205.705036	-135.523528	-216.306880	-202.257286	-205.078972	-215.933869	-105.553431
14.430000	-202.893361	-205.709721	-135.529872	-216.311707	-203.177806	-206.718460	-215.882179	-105.559035
14.475000	-203.514165	-205.714270	-135.535768	-216.316303	-203.728742	-208.518344	-215.913210	-105.564427
14.520000	-203.195965	-205.718550	-135.541474	-216.320668	-203.437587	-207.571804	-215.912828	-105.569697
14.565000	-202.018816	-205.723305	-135.547029	-216.324805	-202.225491	-205.483204	-215.923276	-105.574583
14.610000	-202.149707	-205.725999	-135.551756	-216.328711	-202.238017	-204.457794	-215.913793	-105.579136
14.655000	-202.041153	-205.730499	-135.557001	-216.332389	-202.196566	-205.076991	-215.907171	-105.583721
14.700000	-203.228233	-205.733550	-135.561564	-216.335838	-203.491091	-207.609288	-215.935407	-105.587927
14.745000	-203.616160	-205.736877	-135.565886	-216.339058	-203.865386	-208.500255	-215.936618	-105.591952
14.790000	-202.763329	-205.739722	-135.570146	-216.342050	-202.906411	-206.364342	-215.916274	-105.595784
14.835000	-202.362815	-205.742323	-135.573735	-216.344813	-202.637025	-205.083975	-215.919182	-105.599321
14.880000	-201.567859	-205.744910	-135.577453	-216.347349	-201.691471	-204.309109	-215.978588	-105.602635
14.925000	-203.197760	-205.747182	-135.580758	-216.349657	-203.420893	-206.586179	-215.928706	-105.605663
14.970000	-203.309455	-205.749177	-135.583796	-216.351738	-203.561288	-208.198231	-215.942421	-105.608554
15.015000	-203.408394	-205.750915	-135.586624	-216.353591	-203.642210	-207.905070	-215.955735	-105.611163
15.060000	-202.181658	-205.752496	-135.589108	-216.355217	-202.381955	-205.373601	-215.921634	-105.613655
15.105000	-202.185001	-205.753729	-135.591448	-216.356616	-202.359175	-205.025918	-215.960290	-105.615787
15.150000	-202.193897	-205.754724	-135.593254	-216.357788	-202.385896	-205.399770	-215.925511	-105.617672
15.195000	-203.163396	-205.755759	-135.595149	-216.358733	-203.373152	-206.985666	-215.956840	-105.619418
15.240000	-203.573152	-205.756177	-135.596598	-216.359451	-203.757313	-208.761175	-215.954554	-105.620904
15.285000	-203.019313	-205.756640	-135.597747	-216.359942	-203.267907	-206.680521	-215.959818	-105.622102
15.330000	-201.977368	-205.756489	-135.598963	-216.360207	-202.217292	-205.014761	-215.939260	-105.623241


==> plot_data/spectrum_full_allocation_IIP2_50dBm.dat <==
-15.360000	-200.795300	-206.352938	-135.775483	-207.022377	-202.108253	-204.245203	-206.963385	-106.068438
-15.315000	-201.281160	-206.352723	-135.779360	-207.022273	-202.560187	-204.952629	-206.962959	-106.069103
-15.270000	-201.886514	-206.352561	-135.783195	-207.021960	-203.455640	-207.085340	-206.971111	-106.070025
-15.225000	-202.220717	-206.352119	-135.786786	-207.021439	-204.102227	-208.208677	-206.966987	-106.070058
-15.180000	-201.806571	-206.351338	-135.790077	-207.020709	-203.279692	-206.672321	-206.973367	-106.070176
-15.135000	-201.011433	-206.350205	-135.792990	-207.019770	-202.290908	-204.861733	-206.960662	-106.069827
-15.090000	-201.261398	-206.349061	-135.796034	-207.018623	-202.701222	-205.136234	-206.962993	-106.069642
-15.045000	-201.658030	-206.347366	-135.798409	-207.017267	-203.186900	-206.030961	-206.972055	-106.069023
-15.000000	-202.167024	-206.345841	-135.800749	-207.015702	-203.941470	-208.104503	-206.966162	-106.068207
-14.955000	-201.961846	-206.343941	-135.802762	-207.013928	-203.634290	-207.475139	-206.970350	-106.067113
-14.910000	-201.228184	-206.341582	-135.804599	-207.011945	-202.664418	-205.638568	-206.959934	-106.066036
-14.865000	-201.379371	-206.339285	-135.806044	-207.009753	-202.537742	-204.643028	-206.923272	-106.064089
-14.820000	-200.821934	-206.336996	-135.807398	-207.007352	-202.301250	-204.728686	-206.942455	-106.062690
-14.775000	-201.851561	-206.333774	-135.808408	-207.004741	-203.485089	-206.714436	-206.962421	-106.060544
-14.730000	-202.348500	-206.330737	-135.809199	-207.001920	-204.144218	-208.313368	-206.950729	-106.058558
-14.685000	-201.627301	-206.327414	-135.809707	-206.998890	-203.176974	-206.553210	-206.925795	-106.055932
-14.640000	-201.162026	-206.323466	-135.810005	-206.995649	-202.263608	-204.671737	-206.963579	-106.053523
-14.595000	-200.819424	-206.321173	-135.809996	-206.992199	-202.468576	-204.766470	-206.933080	-106.050276
-14.550000	-201.278980	-206.315499	-135.809741	-206.988538	-202.679559	-205.620114	-206.928535	-106.047523
-14.505000	-202.282202	-206.311878	-135.809299	-206.984666	-203.929831	-207.767428	-206.935943	-106.043935
-14.460000	-202.141621	-206.307497	-135.808535	-206.980584	-203.980617	-207.933056	-206.930778	-106.040564
-14.415000	-201.228764	-206.302486	-135.807532	-206.976290	-202.548381	-205.415624	-206.908060	-106.036549
-14.370000	-201.051186	-206.297756	-135.806281	-206.971785	-202.105863	-204.218309	-206.931575	-106.032610
-14.325000	-200.928501	-206.292557	-135.804789	-206.967068	-202.497331	-205.183565	-206.917811	-106.028389
-14.280000	-201.886577	-206.287084	-135.803018	-206.962138	-203.565377	-206.592607	-206.909663	-106.023848
-14.235000	-202.238079	-206.281461	-135.800999	-206.956997	-203.981550	-208.430009	-206.903142	-106.019147
-14.190000	-201.695497	-206.275535	-135.798723	-206.951643	-203.361412	-206.784844	-206.906327	-106.014155
-14.145000	-200.986541	-206.269275	-135.796229	-206.946076	-202.270536	-204.798498	-206.890548	-106.009273
-14.100000	-200.783820	-206.263140	-135.793407	-206.940295	-202.033850	-204.179352	-206.868076	-106.003391
-14.055000	-201.372214	-206.256657	-135.790290	-206.934301	-202.766756	-205.581936	-206.901190	-105.997980
-14.010000	-201.882334	-206.249535	-135.787104	-206.928092	-203.609961	-207.525510	-206.876373	-105.991921
-13.965000	-202.100078	-206.242621	-135.783489	-206.921669	-203.906883	-208.166601	-206.878247	-105.985802
-13.920000	-201.319705	-206.234952	-135.779734	-206.915031	-202.863946	-205.763385	-206.842961	-105.979501
-13.875000	-201.220907	-206.228172	-135.775666	-206.908177	-202.388862	-204.330617	-206.858832	-105.973297
-13.830000	-200.886006	-206.219929	-135.771057	-206.901108	-202.266351	-204.657345	-206.850988	-105.965473
-13.785000	-201.485978	-206.211625	-135.766727	-206.893822	-202.898751	-206.224686	-206.838701	-105.959305
-13.740000	-202.117285	-206.203753	-135.761863	-206.886320	-203.895901	-208.003152	-206.838295	-105.951613
-13.695000	-201.765439	-206.195208	-135.756708	-206.878600	-203.423194	-207.152061	-206.828577	-105.944223
-13.650000	-200.841557	-206.186217	-135.751242	-206.870662	-202.253142	-204.382388	-206.820457	-105.936507
-13.605000	-200.589198	-206.177422	-135.745700	-206.862506	-201.770389	-203.935190	-206.798848	-105.928192
-13.560000	-201.487334	-206.168192	-135.739773	-206.854131	-202.928340	-205.521110	-206.797753	-105.920137
-13.515000	-201.806600	-206.158708	-135.733574	-206.845536	-203.379299	-206.878263	-206.799628	-105.911575
-13.470000	-201.962120	-206.148967	-135.727146	-206.836721	-203.830134	-207.963509	-206.786296	-105.902817
-13.425000	-201.558914	-206.139051	-135.720452	-206.827686	-203.037712	-206.117367	-206.754870	-105.893791
-13.380000	-200.998692	-206.128618	-135.713567	-206.818430	-202.216957	-204.667006	-206.776779	-105.884754
-13.335000	-200.740271	-206.118632	-135.706061	-206.808951	-202.228197	-204.318258	-206.754818	-105.875144
-13.290000	-201.512000	-206.107682	-135.698958	-206.799250	-202.894809	-205.740107	-206.738677	-105.865404
-13.245000	-201.867844	-206.096661	-135.690814	-206.789326	-203.611421	-207.706678	-206.735015	-105.855270
-13.200000	-201.853939	-206.085522	-135.683029	-206.779178	-203.687656	-207.666599	-206.730611	-105.845147
-13.155000	-201.057146	-206.073675	-135.674362	-206.768805	-202.498271	-204.982760	-206.733010	-105.834990
-13.110000	-200.898005	-206.062351	-135.666166	-206.758207	-202.092931	-204.037730	-206.684094	-105.824126
-13.065000	-201.199181	-206.050209	-135.657448	-206.747383	-202.596009	-205.652520	-206.700051	-105.813306
-13.020000	-201.371494	-206.038396	-135.647822	-206.736332	-202.974319	-206.570474	-206.683533	-105.801716
-12.975000	-202.079610	-206.025656	-135.638590	-206.725053	-203.866681	-207.971069	-206.667374	-105.790552
-12.930000	-201.453493	-206.013070	-135.628859	-206.713546	-203.142987	-206.724629	-206.658984	-105.778667
-12.885000	-200.774459	-205.999699	-135.618669	-206.701810	-202.143734	-204.705867	-206.650660	-105.766766
-12.840000	-200.894037	-205.986803	-135.608517	-206.689844	-202.116374	-204.080278	-206.636500	-105.754495
-12.795000	-201.166962	-205.973232	-135.598060	-206.677647	-202.567452	-205.310863	-206.627779	-105.742119
-12.750000	-201.740925	-205.959494	-135.587260	-206.665218	-203.651012	-207.748774	-206.614939	-105.729381
-12.705000	-201.822612	-205.945541	-135.576142	-206.652556	-203.447687	-207.159237	-206.599307	-105.716348
-12.660000	-200.947766	-205.931031	-135.564284	-206.639661	-202.364018	-205.291314	-206.577583	-105.702898
-12.615000	-200.626637	-205.916581	-135.553438	-206.626532	-201.854717	-204.418645	-206.572342	-105.689965
-12.570000	-200.886614	-205.901725	-135.541354	-206.613166	-202.436607	-204.964278	-206.566688	-105.676367
-12.525000	-201.685657	-205.887131	-135.528943	-206.599565	-203.143737	-206.318498	-206.545573	-105.661605
-12.480000	-201.800122	-205.871513	-135.516178	-206.585725	-203.603217	-207.979514	-206.533278	-105.647548
-12.435000	-201.607278	-205.855856	-135.503866	-206.571647	-203.103719	-206.566281	-206.517004	-105.633175
-12.390000	-200.977094	-205.839733	-135.490752	-206.557330	-202.451987	-204.935504	-206.502024	-105.618276
-12.345000	-200.458607	-205.823791	-135.476639	-206.542772	-201.839968	-204.737346	-206.497297	-105.603110
-12.300000	-201.101216	-205.807859	-135.463025	-206.527972	-202.595778	-205.160633	-206.473698	-105.587765
-12.255000	-201.612566	-205.790568	-135.449261	-206.512929	-203.309900	-207.249259	-206.462895	-105.572113
-12.210000	-201.675498	-205.773844	-135.434853	-206.497642	-203.559643	-207.752639	-206.444965	-105.556327
-12.165000	-201.052197	-205.756410	-135.420495	-206.482110	-202.252468	-205.076206	-206.413474	-105.540086
-12.120000	-200.354477	-205.738966	-135.405325	-206.466331	-201.782818	-204.274880	-206.408123	-105.523668
-12.075000	-200.762363	-205.721316	-135.390148	-206.450305	-202.170850	-204.662357	-206.414787	-105.506982
-12.030000	-201.221769	-205.703160	-135.374746	-206.434029	-202.740478	-205.844720	-206.374723	-105.490003
-11.985000	-201.771921	-205.684784	-135.358818	-206.417503	-203.544862	-207.763798	-206.363615	-105.472667
-11.940000	-201.278136	-205.666301	-135.342724	-206.400726	-202.906833	-206.617277	-206.344395	-105.455129
-11.895000	-201.012712	-205.647097	-135.326097	-206.383696	-202.518589	-204.687145	-206.339891	-105.437345
-11.850000	-200.466156	-205.628128	-135.309348	-206.366411	-201.725408	-204.261376	-206.307125	-105.419059
-11.805000	-200.306744	-205.608506	-135.292643	-206.348871	-201.528899	-204.572819	-206.287997	-105.400793
-11.760000	-201.504200	-205.588961	-135.275079	-206.331073	-203.269388	-206.882248	-206.281991	-105.382375
-11.715000	-201.542273	-205.568659	-135.257194	-206.313017	-203.387769	-207.513238	-206.259204	-105.363100
-11.670000	-200.868272	-205.548250	-135.238601	-206.294700	-202.323390	-205.280255	-206.237820	-105.343602
-11.625000	-200.389510	-205.527209	-135.220768	-206.276122	-201.749676	-204.262737	-206.215559	-105.324352
-11.580000	-200.515000	-205.506108	-135.202057	-206.257280	-201.763841	-204.558124	-206.198250	-105.304261
-11.535000	-200.932411	-205.485131	-135.182937	-206.238174	-202.581341	-205.800326	-206.186980	-105.284376
-11.490000	-201.463644	-205.463741	-135.163822	-206.218800	-203.221635	-207.246071	-206.163535	-105.263866
-11.445000	-201.190279	-205.441743	-135.143935	-206.199159	-202.892852	-206.541733	-206.141168	-105.242907
-11.400000	-200.658640	-205.419541	-135.123928	-206.179248	-202.202894	-205.123935	-206.118962	-105.221991
-11.355000	-200.088585	-205.397004	-135.103527	-206.159064	-201.173318	-203.487947	-206.121492	-105.200531
-11.310000	-200.755860	-205.374140	-135.082755	-206.138608	-202.033532	-204.685145	-206.075238	-105.178876
-11.265000	-201.247369	-205.351018	-135.061608	-206.117875	-202.955507	-206.740015	-206.058386	-105.156829
-11.220000	-201.363084	-205.327573	-135.040217	-206.096866	-203.107008	-207.233377	-206.044901	-105.134530
-11.175000	-200.733080	-205.303756	-135.018399	-206.075577	-202.307724	-205.446853	-206.024959	-105.111991
-11.130000	-200.468465	-205.279572	-134.996320	-206.054007	-201.821393	-204.439084	-205.977864	-105.088999
-11.085000	-200.182864	-205.255506	-134.973761	-206.032154	-201.482052	-203.895895	-205.974559	-105.065539
-11.040000	-200.795317	-205.230665	-134.950970	-206.010015	-202.347863	-205.683680	-205.960590	-105.042239
-10.995000	-201.156612	-205.205101	-134.927799	-205.987589	-202.939388	-207.134561	-205.930154	-105.018151
-10.950000	-200.858432	-205.179746	-134.904766	-205.964874	-202.414402	-206.354674	-205.906580	-104.994375
-10.905000	-200.329037	-205.154799	-134.879692	-205.941866	-201.870957	-204.527953	-205.885584	-104.969165
-10.860000	-200.232905	-205.128073	-134.855934	-205.918565	-201.338193	-203.963493	-205.860240	-104.944493
-10.815000	-200.326407	-205.101566	-134.831195	-205.894967	-201.892389	-204.772965	-205.826910	-104.919178
-10.770000	-201.104300	-205.074825	-134.806022	-205.871071	-202.611431	-206.245378	-205.820599	-104.893595
-10.725000	-201.014097	-205.047707	-134.780549	-205.846873	-202.749714	-206.988028	-205.786534	-104.867656
-10.680000	-200.525463	-205.020234	-134.754672	-205.822372	-202.110018	-205.549052	-205.771463	-104.841366
-10.635000	-199.879682	-204.992371	-134.728409	-205.797564	-201.209371	-203.839227	-205.743846	-104.814730
-10.590000	-200.249867	-204.964182	-134.701728	-205.772448	-201.597187	-204.192442	-205.707255	-104.787735
-10.545000	-200.427548	-204.935622	-134.674680	-205.747020	-201.930087	-204.838139	-205.707006	-104.760390
-10.500000	-200.838534	-204.906690	-134.647200	-205.721278	-202.645091	-206.832660	-205.662917	-104.732668
-10.455000	-200.848268	-204.877396	-134.619305	-205.695219	-202.435685	-206.248867	-205.642147	-104.704597
-10.410000	-200.403833	-204.847764	-134.591042	-205.668841	-201.571191	-204.306320	-205.610196	-104.676169
-10.365000	-199.923375	-204.817687	-134.562302	-205.642141	-201.425513	-203.878279	-205.565994	-104.647308
-10.320000	-200.166789	-204.787278	-134.533141	-205.615110	-201.369226	-204.472549	-205.570076	-104.618130
-10.275000	-200.506950	-204.756472	-134.503587	-205.587755	-202.293516	-206.271514	-205.522682	-104.588572
-10.230000	-200.775425	-204.725282	-134.473583	-205.560066	-202.532924	-206.688467	-205.504764	-104.558602
-10.185000	-200.341596	-204.693716	-134.443141	-205.532043	-201.908627	-205.201981	-205.460585	-104.528259
-10.140000	-200.028725	-204.661715	-134.412264	-205.503677	-201.234543	-203.809651	-205.458244	-104.497530
-10.095000	-199.499162	-204.629349	-134.380923	-205.474975	-200.863249	-203.534963	-205.408717	-104.466378
-10.050000	-200.429985	-204.596563	-134.349145	-205.445942	-201.848120	-204.892176	-205.386215	-104.434846
-10.005000	-200.642704	-204.563378	-134.316898	-205.416517	-202.340817	-206.627119	-205.358427	-104.402899
-9.960000	-200.414292	-204.529776	-134.284188	-205.386782	-202.139620	-206.087555	-205.330823	-104.370545
-9.915000	-199.675954	-204.495754	-134.251008	-205.356499	-200.963760	-204.303561	-205.297419	-104.337777
-9.870000	-199.919058	-204.461294	-134.217349	-205.326465	-201.446725	-203.865569	-205.261007	-104.304580
-9.825000	-200.004464	-204.426451	-134.183208	-205.295408	-201.376540	-204.603993	-205.254661	-104.270966
-9.780000	-200.272932	-204.391142	-134.148583	-205.264069	-201.798787	-205.461855	-205.191715	-104.236918
-9.735000	-200.421897	-204.355387	-134.113459	-205.232576	-202.165963	-206.221426	-205.175132	-104.202432
-9.690000	-199.854359	-204.319231	-134.077826	-205.200882	-201.457803	-204.921912	-205.128112	-104.167506
-9.645000	-199.663097	-204.282555	-134.041693	-205.168149	-201.056841	-203.601846	-205.113078	-104.132129
-9.600000	-199.368476	-204.245456	-134.005046	-205.134881	-200.655981	-203.397870	-205.057181	-104.096309
-9.555000	-199.795846	-204.207933	-133.967870	-205.103012	-201.344670	-204.772216	-205.045447	-104.060008
-9.510000	-200.281040	-204.169915	-133.930169	-205.068354	-201.946734	-205.989654	-205.010936	-104.023262
-9.465000	-200.109065	-204.131421	-133.891926	-205.035114	-201.680349	-205.738564	-204.975467	-103.986033
-9.420000	-199.943224	-204.092455	-133.853142	-205.001944	-201.182231	-204.160285	-204.929375	-103.948330
-9.375000	-199.002172	-204.052996	-133.813802	-204.966117	-200.670081	-203.478029	-204.908151	-103.910140
-9.330000	-199.727559	-204.013045	-133.773900	-204.924776	-201.116345	-204.169327	-204.856817	-103.871458
-9.285000	-199.991422	-203.972613	-133.733431	-204.895450	-201.572977	-205.322754	-204.831747	-103.832276
-9.240000	-200.017884	-203.931654	-133.692381	-204.863493	-201.703901	-205.969541	-204.800275	-103.792587
-9.195000	-199.554701	-203.890185	-133.650741	-204.824455	-201.176726	-204.228194	-204.767698	-103.752382
-9.150000	-199.260865	-203.848198	-133.608515	-204.761316	-200.432419	-203.523404	-204.697304	-103.711662
-9.105000	-199.349334	-203.805658	-133.565671	-204.771893	-200.756623	-203.335505	-204.709470	-103.670402
-9.060000	-199.590984	-203.762650	-133.522215	-204.709466	-201.270248	-204.947778	-204.648426	-103.628608
-9.015000	-199.890342	-203.719034	-133.478136	-204.657263	-201.535910	-205.890796	-204.587567	-103.586269
-8.970000	-199.413970	-203.674889	-133.433419	-204.594859	-201.013030	-204.694487	-204.538177	-103.543373
-8.925000	-199.049775	-203.630183	-133.388056	-204.353203	-200.393948	-203.117947	-204.279665	-103.499911
-8.880000	-199.046470	-203.584898	-133.342037	-204.239934	-200.609185	-203.402486	-204.217898	-103.455879
-8.835000	-198.943336	-203.539013	-133.295343	-204.193724	-200.470280	-203.678302	-204.158452	-103.411262
-8.790000	-199.674149	-203.492637	-133.247976	-204.297777	-201.255534	-205.267885	-204.230034	-103.366040
-8.745000	-199.556921	-203.445598	-133.199916	-204.282468	-201.305790	-205.555099	-204.233540	-103.320237
-8.700000	-198.976863	-203.397772	-133.151145	-203.994974	-200.453030	-203.831394	-203.918480	-103.273804
-8.655000	-198.511848	-203.349781	-133.101662	-203.744855	-199.929503	-202.888584	-203.697380	-103.226721
-8.610000	-198.753463	-203.300530	-133.051476	-203.021084	-200.558548	-203.312220	-203.048570	-103.179038
-8.565000	-198.839470	-203.250961	-133.000478	-203.716374	-200.489117	-204.207881	-203.647814	-103.130717
-8.520000	-199.405717	-203.201087	-132.948769	-204.101624	-201.108774	-205.258852	-204.056315	-103.081729
-8.475000	-198.777500	-203.149684	-132.896292	-203.666190	-200.671982	-204.377487	-203.550677	-103.031984
-8.430000	-198.450658	-203.099229	-132.842994	-202.778971	-199.956341	-203.027374	-202.767643	-102.981826
-8.385000	-197.902834	-203.045148	-132.789009	-202.190750	-200.144164	-203.109983	-202.190623	-102.930618
-8.340000	-198.805352	-202.993626	-132.733946	-203.316876	-200.406128	-203.919988	-203.261986	-102.878864
-8.295000	-198.943586	-202.940057	-132.678304	-203.836732	-200.610426	-204.652072	-203.767689	-102.826326
-8.250000	-198.854595	-202.885452	-132.621752	-203.381479	-200.592462	-204.517593	-203.302727	-102.773162
-8.205000	-198.365913	-202.829817	-132.564177	-202.723958	-200.446150	-203.802700	-202.731856	-102.719103
-8.160000	-197.746942	-202.774120	-132.505798	-202.032756	-199.543876	-202.510052	-202.044488	-102.664260
-8.115000	-197.883545	-202.718710	-132.446685	-201.859103	-199.859851	-203.073670	-201.747809	-102.608792
-8.070000	-198.651627	-202.660304	-132.386478	-203.252103	-200.408270	-204.289609	-203.179681	-102.552414
-8.025000	-198.783875	-202.602557	-132.325318	-203.333603	-200.478196	-204.613290	-203.296683	-102.495206
-7.980000	-198.320195	-202.542708	-132.263225	-202.554293	-200.187322	-203.813539	-202.541020	-102.437018
-7.935000	-197.419838	-202.483621	-132.200238	-201.380588	-199.528132	-202.472514	-201.309654	-102.378160
-7.890000	-197.318350	-202.420791	-132.136138	-201.504058	-199.220912	-202.626823	-201.464138	-102.318397
-7.845000	-198.288081	-202.362548	-132.070843	-202.486049	-200.076261	-204.162485	-202.436255	-102.257748
-7.800000	-198.481763	-202.297942	-132.004702	-203.071258	-200.189170	-204.262461	-202.993420	-102.196203
-7.755000	-197.955449	-202.230460	-131.937621	-202.375541	-199.922191	-203.601440	-202.365903	-102.133814
-7.710000	-197.208386	-202.172005	-131.868906	-200.606755	-199.232343	-202.712955	-200.539276	-102.069622
-7.665000	-196.592850	-202.110203	-131.799503	-201.035993	-198.987617	-202.045164	-201.026957	-102.006011
-7.620000	-197.457654	-202.043145	-131.728728	-201.256316	-199.399424	-202.864690	-201.196369	-101.939461
-7.575000	-198.076019	-201.967218	-131.656842	-202.644142	-199.837650	-204.032205	-202.566127	-101.873380
-7.530000	-197.924011	-201.904514	-131.583667	-202.705358	-199.643113	-203.491566	-202.653859	-101.805782
-7.485000	-197.034815	-201.830895	-131.509197	-200.915552	-199.209530	-202.354975	-200.856779	-101.736998
-7.440000	-196.342579	-201.762199	-131.433734	-200.029168	-198.727249	-202.173741	-199.978978	-101.666675
-7.395000	-197.055549	-201.689050	-131.356806	-200.628037	-199.075721	-202.363965	-200.561045	-101.596192
-7.350000	-197.710748	-201.622429	-131.277966	-202.189623	-199.429682	-203.439297	-202.120536	-101.523211
-7.305000	-197.839389	-201.543500	-131.198509	-202.486906	-199.326760	-203.417675	-202.383271	-101.449662
-7.260000	-196.770199	-201.463512	-131.116647	-200.532950	-198.879675	-202.439467	-200.475101	-101.375656
-7.215000	-196.337988	-201.405853	-131.034731	-199.905648	-198.712748	-201.809792	-199.938107	-101.298175
-7.170000	-196.717611	-201.305018	-130.949600	-200.438780	-198.655223	-201.974334	-200.315069	-101.222005
-7.125000	-197.091580	-201.236750	-130.864489	-201.359603	-198.938080	-202.812134	-201.288872	-101.142137
-7.080000	-197.449446	-201.154790	-130.776421	-202.092415	-199.042656	-203.062045	-202.031457	-101.062336
-7.035000	-196.488067	-201.073458	-130.687202	-200.736895	-198.670626	-202.174565	-200.636749	-100.980412
-6.990000	-196.252551	-200.995666	-130.596975	-199.827068	-198.132567	-201.717340	-199.752397	-100.896637
-6.945000	-195.879133	-200.900956	-130.503838	-199.744866	-198.244184	-201.485530	-199.670163	-100.811807
-6.900000	-196.635512	-200.815250	-130.408916	-201.107658	-198.502852	-202.442804	-201.072726	-100.725764
-6.855000	-197.121417	-200.729476	-130.312792	-202.040805	-198.549830	-202.536880	-201.971592	-100.636936
-6.810000	-195.983104	-200.641802	-130.213739	-200.387735	-197.947023	-201.864558	-200.313072	-100.547468
-6.765000	-195.875127	-200.543791	-130.114217	-199.734496	-198.077868	-201.247555	-199.706378	-100.455143
-6.720000	-195.511313	-200.448865	-130.010607	-199.664217	-197.823313	-201.348359	-199.611417	-100.360928
-6.675000	-196.644922	-200.366013	-129.906805	-200.698921	-198.138670	-201.794893	-200.618724	-100.264791
-6.630000	-196.571662	-200.260627	-129.799004	-201.420758	-198.074931	-201.973902	-201.335118	-100.167532
-6.585000	-195.952032	-200.165442	-129.689442	-200.466621	-197.780424	-201.639807	-200.405884	-100.067190
-6.540000	-195.170714	-200.061913	-129.577620	-199.115388	-197.446825	-200.756364	-198.983759	-99.965302
-6.495000	-195.541710	-199.967250	-129.463401	-199.200676	-197.484875	-200.603442	-199.144766	-99.860289
-6.450000	-195.865317	-199.852926	-129.345725	-200.732143	-197.552306	-201.510869	-200.661888	-99.753755
-6.405000	-196.059980	-199.746420	-129.225780	-200.674364	-197.566216	-201.480243	-200.602411	-99.644313
-6.360000	-195.341587	-199.643447	-129.104830	-199.604211	-197.140644	-200.562363	-199.523107	-99.530079
-6.315000	-194.657696	-199.517745	-128.975638	-198.564140	-197.044928	-200.538927	-198.443990	-99.418126
-6.270000	-195.236269	-199.405393	-128.848412	-199.724198	-196.915204	-200.529329	-199.663424	-99.299500
-6.225000	-195.666621	-199.290235	-128.716020	-200.521081	-197.139241	-200.992579	-200.434194	-99.177972
-6.180000	-195.316727	-199.168847	-128.580948	-199.893486	-196.831338	-200.613457	-199.850252	-99.053346
-6.135000	-194.701916	-199.052959	-128.439652	-198.389102	-196.613609	-200.001459	-198.278338	-98.926886
-6.090000	-194.285345	-198.907860	-128.297795	-198.762057	-196.264371	-200.038475	-198.748684	-98.796499
-6.045000	-195.196239	-198.781892	-128.150884	-199.802241	-196.564762	-200.188412	-199.707123	-98.659433
-6.000000	-195.003586	-198.655136	-127.999112	-199.658406	-196.520388	-200.317025	-199.554692	-98.521625
-5.955000	-194.420735	-198.510988	-127.843285	-198.975316	-196.091810	-199.567709	-198.888552	-98.379750
-5.910000	-193.990864	-198.367345	-127.684715	-198.175818	-195.599332	-199.053979	-198.118141	-98.229104
-5.865000	-194.487349	-198.224477	-127.519048	-199.383544	-196.061894	-199.609095	-199.293236	-98.078918
-5.820000	-194.558930	-198.072658	-127.346952	-199.323283	-195.893979	-199.547951	-199.236840	-97.922726
-5.775000	-193.526224	-197.915990	-127.169867	-198.261212	-195.232029	-198.538944	-198.202105	-97.761768
-5.730000	-193.785698	-197.755605	-126.991235	-198.111097	-195.369423	-198.808244	-198.004230	-97.589753
-5.685000	-194.001472	-197.590649	-126.801716	-198.912446	-195.365736	-199.025316	-198.834317	-97.417711
-5.640000	-193.585423	-197.419758	-126.608405	-198.179234	-195.106829	-198.515810	-198.059113	-97.234701
-5.595000	-193.367695	-197.234697	-126.403938	-198.253014	-194.682999	-198.005085	-198.153906	-97.052478
-5.550000	-193.115237	-197.054237	-126.192561	-198.186925	-194.621932	-197.919250	-198.092680	-96.855632
-5.505000	-189.424775	-196.846126	-125.965864	-192.596410	-192.097277	-193.783293	-192.524396	-96.655200
-5.460000	-174.916644	-196.232929	-125.718334	-177.241225	-178.415008	-178.589418	-177.170398	-96.318345
-5.415000	-163.832969	-192.499175	-124.532017	-166.178335	-167.425590	-167.595174	-166.147470	-94.928233
-5.370000	-155.094713	-185.136419	-119.177794	-157.091703	-158.814095	-158.942078	-157.072108	-89.553636
-5.325000	-147.665221	-177.981163	-112.504161	-150.068627	-150.569538	-150.828912	-149.948606	-82.776808
-5.280000	-141.434839	-171.574383	-105.705524	-144.025309	-144.859925	-144.959870	-143.950605	-76.035166
-5.235000	-136.241157	-166.012566	-99.686518	-138.478829	-140.065968	-140.129957	-138.411347	-70.194411
-5.190000	-131.823940	-161.070482	-94.272870	-134.771015	-135.051126	-135.004578	-134.739629	-64.853317
-5.145000	-128.005361	-156.654971	-89.439581	-130.465299	-131.202121	-131.327161	-130.412561	-60.119495
-5.100000	-124.438415	-152.713569	-85.084710	-126.792392	-127.580835	-127.702316	-126.742859	-55.830461
-5.055000	-120.917388	-149.148173	-81.135060	-123.757460	-124.283670	-124.482664	-123.710774	-51.950920
-5.010000	-118.829590	-145.950808	-77.564339	-121.457665	-121.463190	-121.644073	-121.292654	-48.431973
-4.965000	-115.628550	-143.042363	-74.315912	-118.682074	-118.729816	-118.644359	-118.579968	-45.217155
-4.920000	-114.094963	-140.408506	-71.364531	-116.641684	-117.075218	-117.135628	-116.519738	-42.292152
-4.875000	-112.086574	-138.004851	-68.660012	-114.866444	-114.915197	-114.984801	-114.761956	-39.598516
-4.830000	-110.554666	-135.801294	-66.179978	-113.525390	-112.921273	-113.022207	-113.496243	-37.120146
-4.785000	-109.161940	-133.756152	-63.873392	-111.932648	-112.732763	-112.857229	-111.924773	-34.804799
-4.740000	-107.224467	-131.817481	-61.702712	-110.290658	-110.842020	-110.964177	-110.156845	-32.614011
-4.695000	-107.397974	-129.915070	-59.584541	-110.622376	-109.648641	-109.725802	-110.484337	-30.470031
-4.650000	-106.258531	-127.926190	-57.417443	-109.724467	-109.054577	-109.129907	-109.580872	-28.271651
-4.605000	-105.924454	-125.589175	-54.970990	-109.800251	-108.603418	-108.669713	-109.745697	-25.790425
-4.560000	-105.896306	-121.890424	-51.525695	-108.919847	-108.379423	-108.571306	-108.825900	-22.306925
-4.515000	-104.040810	-108.955400	-39.811719	-108.286929	-105.672857	-108.398074	-108.217378	-10.539424
-4.470000	-102.522250	-104.904321	-34.984518	-108.715192	-103.490395	-108.094571	-108.706817	-5.701236
-4.425000	-102.362718	-104.749172	-34.122590	-109.353848	-103.331654	-108.394672	-109.338447	-4.816042
-4.380000	-102.060167	-104.921940	-33.788464	-109.203579	-103.201209	-107.858666	-109.175681	-4.467308
-4.335000	-102.068416	-104.741761	-33.585633	-109.078337	-102.921720	-107.846515	-108.987113	-4.243973
-4.290000	-101.798450	-105.156100	-34.410356	-108.604163	-103.005487	-107.599989	-108.736856	-5.081213
-4.245000	-101.526582	-104.823351	-34.465321	-107.266079	-103.099502	-108.590780	-107.551540	-5.158857
-4.200000	-101.776393	-104.942795	-34.173170	-108.771771	-102.643944	-108.101085	-108.797616	-4.877142
-4.155000	-102.156694	-104.710793	-34.099135	-109.504931	-103.146533	-108.492432	-109.539323	-4.839795
-4.110000	-103.128037	-105.105025	-33.661241	-109.537314	-103.956956	-107.960257	-109.465146	-4.448316
-4.065000	-102.042848	-104.490509	-33.714425	-109.290373	-103.188025	-108.329535	-109.275139	-4.548635
-4.020000	-102.262335	-104.872113	-33.683430	-109.557755	-103.197401	-107.945723	-109.463066	-4.566753
-3.975000	-102.110057	-104.692403	-33.880064	-109.186243	-102.960017	-108.034377	-109.203664	-4.832660
-3.930000	-101.843926	-104.566021	-34.091340	-109.214033	-102.835055	-107.298720	-109.309843	-5.102930
-3.885000	-102.194610	-104.727044	-33.345056	-110.065054	-103.070645	-108.161625	-110.153861	-4.399133
-3.840000	-102.173439	-104.738364	-33.601194	-110.356013	-103.292632	-108.143396	-110.298723	-4.711378
-3.795000	-102.265020	-104.697742	-33.557075	-110.007764	-103.175516	-107.924083	-109.798374	-4.723097
-3.750000	-102.503941	-105.114538	-33.499493	-109.727056	-103.420954	-107.646988	-109.613761	-4.705961
-3.705000	-102.222957	-104.567478	-33.895103	-110.445683	-103.091839	-107.954112	-110.396701	-5.135731
-3.660000	-102.150186	-104.834739	-33.015381	-110.708484	-102.870612	-108.012336	-110.669621	-4.299610
-3.615000	-102.097667	-104.672003	-33.279138	-110.575639	-102.982016	-108.249905	-110.605242	-4.596778
-3.570000	-101.783507	-104.586825	-33.352979	-110.742895	-102.503710	-108.021782	-110.744724	-4.667313
-3.525000	-102.449892	-104.930034	-33.653091	-110.491066	-103.106469	-107.961822	-110.451160	-4.990886
-3.480000	-102.156847	-104.851440	-33.312065	-110.422495	-103.159677	-108.272522	-110.250207	-4.679959
-3.435000	-102.593153	-105.102737	-32.450538	-111.819653	-103.069633	-107.768121	-111.660329	-3.801591
-3.390000	-102.267370	-104.608774	-32.817925	-111.526022	-102.565638	-107.342127	-111.403710	-4.159933
-3.345000	-102.490071	-104.654508	-33.251980	-110.443896	-102.896376	-107.910457	-110.394664	-4.599576
-3.300000	-102.431896	-104.946476	-33.279081	-110.838706	-102.893338	-107.791455	-110.846739	-4.623428
-3.255000	-102.513365	-104.892596	-33.732972	-110.760017	-103.268086	-108.315762	-110.694762	-5.048657
-3.210000	-102.815047	-104.939376	-33.461254	-111.105390	-103.103319	-107.588726	-111.075065	-4.746621
-3.165000	-103.213603	-105.121963	-33.559026	-111.815793	-103.639044	-108.256804	-111.745315	-4.849419
-3.120000	-102.990951	-105.231830	-33.299342	-111.065147	-103.481211	-107.669939	-110.986805	-4.559569
-3.075000	-102.494660	-104.847384	-33.630203	-111.296700	-103.212237	-108.243121	-111.198060	-4.867839
-3.030000	-102.529648	-104.914682	-33.814366	-111.321408	-103.030615	-108.211875	-111.360976	-5.026571
-2.985000	-102.062123	-104.682891	-33.574150	-111.163361	-102.676624	-108.000095	-111.116582	-4.763569
-2.940000	-102.077519	-104.536898	-33.628274	-110.536047	-102.481585	-108.052881	-110.413641	-4.773322
-2.895000	-103.061364	-105.170529	-33.962599	-110.327930	-103.440930	-108.201363	-110.327356	-5.058502
-2.850000	-100.818373	-104.808463	-33.501119	-103.930569	-103.323731	-108.122290	-103.831792	-4.572054
-2.805000	-101.699773	-104.693993	-33.805611	-106.260410	-103.392811	-108.483521	-106.153630	-4.818951
-2.760000	-102.285716	-104.838204	-33.799155	-110.197383	-103.204091	-107.986327	-110.187264	-4.760078
-2.715000	-102.279262	-104.763747	-34.424287	-109.905183	-102.957925	-108.117284	-109.784769	-5.311713
-2.670000	-101.451299	-104.216386	-33.862054	-109.276908	-102.384547	-107.777461	-109.202391	-4.677544
-2.625000	-102.061574	-104.811008	-33.735898	-109.150069	-103.122756	-107.733042	-109.124086	-4.440014
-2.580000	-102.928239	-104.765251	-34.360623	-109.451177	-103.752373	-108.171463	-109.367659	-4.971416
-2.535000	-102.273769	-104.857974	-34.517151	-109.308238	-103.092262	-107.569443	-109.231961	-5.011688
-2.490000	-102.063548	-104.783298	-33.990241	-108.799084	-102.977683	-107.184150	-108.700897	-4.353036
-2.445000	-101.944505	-104.717030	-33.828585	-108.835691	-102.828602	-107.256310	-108.714224	-4.046104
-2.400000	-101.672443	-104.356720	-34.638431	-107.901210	-102.825727	-107.944239	-107.938539	-4.705098
-2.355000	-101.287184	-104.717288	-34.703392	-106.710109	-103.163519	-108.321272	-106.885237	-4.589985
-2.310000	-101.619214	-104.779240	-34.847862	-108.373418	-103.003432	-108.566116	-108.282331	-4.554212
-2.265000	-102.004726	-105.057735	-35.817886	-108.306744	-103.362672	-108.170695	-108.173115	-5.332630
-2.220000	-101.951763	-105.074272	-36.286868	-108.199024	-103.318692	-107.820505	-108.117907	-5.591605
-2.175000	-101.594514	-104.473770	-35.771372	-107.541809	-102.551285	-107.943044	-107.505134	-4.868445
-2.130000	-101.571383	-104.990352	-35.904975	-106.705918	-103.113244	-107.923688	-106.641593	-4.763870
-2.085000	-101.621830	-104.776386	-36.171232	-107.497520	-103.046762	-108.149443	-107.555538	-4.816853
-2.040000	-101.750886	-104.821993	-36.901767	-106.614187	-103.014739	-107.503657	-106.613520	-5.313618
-1.995000	-101.638276	-105.327958	-36.732768	-106.733975	-103.332929	-108.099067	-106.656746	-4.907208
-1.950000	-101.759427	-105.159712	-36.933101	-105.906607	-103.781887	-108.405161	-105.922012	-4.871862
-1.905000	-99.379126	-104.972524	-37.099966	-101.755178	-103.661438	-108.145923	-101.664561	-4.803445
-1.860000	-100.695229	-104.689723	-37.040120	-103.704806	-103.295194	-108.211455	-103.663264	-4.513966
-1.815000	-101.572190	-104.850645	-38.335196	-105.777960	-103.159693	-108.097450	-105.758781	-5.545539
-1.770000	-100.833499	-104.630625	-38.252261	-105.125101	-102.904151	-107.758109	-105.084276	-5.202337
-1.725000	-100.875916	-104.662087	-38.314088	-105.052073	-103.286930	-108.299150	-105.019020	-5.024147
-1.680000	-101.366153	-104.670844	-38.519692	-105.434411	-103.104962	-108.422901	-105.431763	-4.957070
-1.635000	-101.500347	-104.852973	-38.918809	-105.244580	-102.950783	-108.394539	-105.250563	-5.079139
-1.590000	-101.154820	-104.819435	-39.456280	-105.192218	-102.972385	-107.517026	-105.170720	-5.333660
-1.545000	-100.619185	-105.130499	-39.332189	-104.780452	-103.345140	-108.306485	-104.786907	-4.870710
-1.500000	-100.482421	-104.999932	-39.358013	-104.868022	-102.933338	-107.469717	-104.873519	-4.564344
-1.455000	-100.538640	-105.408667	-40.945752	-104.082914	-103.607052	-108.387829	-104.130654	-5.786559
-1.410000	-100.523574	-104.766436	-40.661466	-103.617677	-103.278487	-108.064667	-103.647822	-5.077808
-1.365000	-100.952390	-104.767587	-40.285460	-104.527996	-103.343415	-107.690937	-104.537429	-4.222569
-1.320000	-100.568556	-105.078666	-41.252007	-104.440129	-103.115191	-107.483843	-104.430398	-4.739145
-1.275000	-101.084674	-104.797818	-41.798935	-104.244139	-102.983392	-107.969962	-104.238247	-4.708172
-1.230000	-100.984738	-104.721250	-41.853296	-104.114681	-102.877980	-108.011273	-104.073899	-4.181304
-1.185000	-100.230315	-104.643437	-43.407406	-104.333889	-102.900415	-108.094881	-104.289550	-5.077886
-1.140000	-100.345815	-104.978542	-43.892068	-103.694272	-103.457763	-108.561421	-103.634171	-4.877398
-1.095000	-100.237326	-105.103357	-44.494137	-103.588943	-103.390172	-107.900127	-103.590911	-4.723267
-1.050000	-100.196074	-104.791651	-45.211395	-103.394746	-103.159437	-108.595613	-103.390607	-4.739769
-1.005000	-100.139865	-105.046096	-45.873108	-103.380674	-103.151450	-108.328793	-103.402340	-4.716358
-0.960000	-95.823029	-104.835557	-46.122707	-96.702799	-102.940235	-108.443944	-96.590126	-4.338457
-0.915000	-97.867273	-104.653399	-46.301130	-98.991492	-103.012879	-108.209279	-98.892143	-4.104454
-0.870000	-99.916030	-105.020740	-46.949319	-102.968345	-103.040917	-108.072668	-102.944903	-4.630270
-0.825000	-100.097030	-104.944148	-47.453391	-102.636520	-102.819442	-107.310837	-102.654673	-5.250328
-0.780000	-100.213009	-105.088346	-46.447661	-102.911584	-103.569104	-107.967712	-102.925221	-4.602297
-0.735000	-100.870272	-104.812565	-45.924090	-103.644639	-103.550188	-108.610381	-103.645379	-4.621114
-0.690000	-100.605026	-104.606578	-45.653866	-103.660289	-103.225970	-107.962798	-103.702331	-4.981649
-0.645000	-100.610791	-104.944161	-44.594688	-103.753447	-103.234006	-108.104518	-103.763330	-4.570542
-0.600000	-99.902253	-104.866529	-43.907622	-103.210601	-103.035223	-108.209414	-103.187479	-4.562660
-0.555000	-100.103704	-104.989642	-43.077287	-103.286765	-103.287411	-108.285301	-103.276876	-4.349101
-0.510000	-99.745209	-104.650315	-42.536485	-102.405845	-102.588531	-108.069179	-102.410906	-4.341435
-0.465000	-99.270117	-105.110999	-42.325952	-102.015035	-103.377984	-108.038543	-102.031556	-4.634009
-0.420000	-100.139970	-104.831226	-42.406368	-103.075567	-103.509175	-107.716510	-103.083549	-5.139104
-0.375000	-99.878979	-104.815565	-42.025298	-102.757469	-102.899154	-107.876805	-102.757442	-5.145654
-0.330000	-100.565888	-105.126471	-41.778737	-103.577008	-103.308348	-107.710889	-103.560761	-5.214359
-0.285000	-100.015421	-105.108908	-40.938141	-102.920786	-103.279066	-108.106196	-102.944729	-4.618151
-0.240000	-100.015989	-104.649485	-40.928775	-103.018954	-103.120211	-108.130420	-103.039921	-4.772789
-0.195000	-100.126113	-104.628293	-41.454958	-102.743668	-103.262178	-108.156536	-102.719332	-5.461142
-0.150000	-100.460344	-104.850905	-40.648991	-103.612140	-102.981478	-107.781242	-103.572821	-4.724713
-0.105000	-100.519107	-104.706773	-41.024084	-103.043332	-103.619362	-107.961932	-103.069277	-5.119460
-0.060000	-99.803204	-105.074147	-40.969247	-102.656100	-103.286443	-107.895167	-102.851303	-5.051828
-0.015000	-100.101833	-106.081795	-40.671356	-102.838353	-102.178849	-107.837284	-104.944378	-4.697968
0.030000	-100.153744	-105.258783	-40.655388	-102.748486	-102.280525	-107.700213	-103.781312	-4.549798
0.075000	-100.316988	-104.666720	-40.932082	-102.770469	-103.251999	-108.312580	-102.901291	-4.669213
0.120000	-100.201525	-104.821489	-41.360338	-103.501617	-102.891262	-107.890240	-103.493979	-4.898724
0.165000	-100.348004	-104.320639	-41.409261	-103.294270	-102.968299	-108.346951	-103.266575	-4.686489
0.210000	-100.028391	-104.787003	-42.114683	-102.744956	-103.149711	-107.746179	-102.724287	-5.103134
0.255000	-100.019598	-104.717342	-42.377446	-102.986483	-103.369021	-107.792866	-103.019404	-5.031949
0.300000	-100.273350	-105.044188	-42.210566	-103.064177	-103.778566	-107.725827	-103.070929	-4.491097
0.345000	-100.407115	-104.949916	-43.071573	-103.345416	-102.923257	-107.944361	-103.319683	-4.899939
0.390000	-99.967426	-104.833329	-43.538016	-102.913706	-103.123955	-108.543541	-102.927501	-4.865946
0.435000	-99.489648	-104.806148	-44.235962	-103.015463	-103.198580	-108.040302	-103.005357	-5.062921
0.480000	-99.137997	-104.441325	-44.119519	-101.769753	-102.480790	-107.804317	-101.786404	-4.300861
0.525000	-99.961290	-105.200126	-44.575873	-102.850110	-102.608131	-107.533601	-102.846043	-4.062657
0.570000	-100.059574	-104.835719	-46.059285	-103.287026	-102.854914	-107.945642	-103.265051	-4.809897
0.615000	-99.454395	-104.620935	-46.543659	-103.335249	-102.407175	-107.250129	-103.325231	-4.417959
0.660000	-100.946039	-104.986707	-48.200257	-103.706839	-103.254884	-107.615616	-103.726818	-5.078473
0.705000	-100.252588	-104.923058	-49.220874	-103.719964	-103.343595	-107.967077	-103.757554	-4.863110
0.750000	-99.834485	-104.717333	-50.797544	-103.480653	-103.035462	-107.663533	-103.484815	-5.072632
0.795000	-99.841694	-104.600016	-52.689977	-102.715901	-102.913180	-107.772235	-102.730574	-5.033041
0.840000	-100.203133	-104.758178	-54.315906	-102.657579	-102.934163	-107.813758	-102.658253	-4.468471
0.885000	-100.147782	-104.481572	-58.037180	-102.920960	-102.818463	-108.257387	-102.891174	-4.720634
0.930000	-95.747204	-104.607945	-63.308709	-96.817491	-102.903873	-107.714185	-96.693565	-4.902069
0.975000	-97.731722	-105.501268	-71.320612	-98.937753	-103.747795	-108.070697	-98.867032	-4.807366
1.020000	-100.738158	-105.142790	-62.505064	-103.610384	-103.377169	-108.029762	-103.609048	-4.736919
1.065000	-100.274278	-104.902804	-56.986397	-103.461702	-103.299283	-107.909351	-103.475265	-4.639056
1.110000	-100.595347	-104.878200	-53.516380	-103.597604	-103.305057	-107.908691	-103.552600	-4.682125
1.155000	-100.139560	-104.544024	-51.364006	-103.968262	-102.609314	-108.003783	-103.898624	-5.034853
1.200000	-100.386483	-104.920812	-48.973528	-104.186835	-103.445510	-108.449272	-104.159861	-4.709520
1.245000	-101.027675	-104.678544	-47.241139	-104.179216	-103.722033	-108.239312	-104.150377	-4.596537
1.290000	-100.352784	-104.658892	-45.127862	-104.210120	-102.940302	-108.020491	-104.198989	-3.884808
1.335000	-100.912929	-104.820082	-44.725254	-104.400041	-103.275263	-107.887763	-104.397350	-4.699518
1.380000	-100.862926	-104.723019	-43.954243	-104.445770	-103.223983	-107.919524	-104.448941	-4.969368
1.425000	-100.406460	-104.652877	-42.936002	-103.502548	-103.457359	-107.956945	-103.549776	-4.969214
1.470000	-100.755287	-104.612616	-41.744053	-104.591991	-103.054252	-107.699613	-104.577016	-4.631610
1.515000	-101.064171	-104.826597	-41.289982	-104.730406	-103.222257	-108.142987	-104.753459	-4.973183
1.560000	-100.882157	-104.932167	-40.434775	-105.104423	-102.840049	-107.572527	-105.093657	-4.840133
1.605000	-101.386505	-105.242500	-39.301236	-105.148413	-103.667440	-108.266757	-105.119160	-4.336081
1.650000	-101.386387	-105.226360	-38.613096	-105.602395	-103.425742	-108.403017	-105.627136	-4.246550
1.695000	-100.893382	-104.882028	-38.422340	-105.208447	-102.929786	-108.015607	-105.179875	-4.623935
1.740000	-100.257413	-104.534441	-37.993248	-105.068925	-102.525745	-107.713823	-105.027085	-4.700854
1.785000	-100.496209	-104.816200	-37.684395	-105.041691	-103.228309	-108.547969	-104.993194	-4.865811
1.830000	-101.641336	-104.633911	-37.402178	-106.108551	-103.514495	-108.110830	-106.106900	-5.028754
1.875000	-99.604721	-104.898481	-36.850839	-101.891778	-103.644039	-108.124768	-101.810279	-4.921555
1.920000	-100.563785	-105.163463	-35.846072	-103.176753	-104.063274	-108.372269	-103.135727	-4.296374
1.965000	-101.707576	-105.245877	-35.993530	-106.262652	-103.528457	-108.419882	-106.248690	-4.778986
2.010000	-101.536434	-104.562496	-35.442128	-106.905764	-103.082265	-108.321203	-106.862411	-4.597363
2.055000	-101.468027	-104.633278	-34.927928	-106.895899	-102.904721	-108.376421	-106.919826	-4.413791
2.100000	-101.763248	-104.776684	-34.960021	-107.428864	-102.883615	-108.231395	-107.435083	-4.743636
2.145000	-101.531528	-105.185780	-34.215808	-106.740839	-103.224659	-107.878311	-106.709870	-4.311417
2.190000	-101.691389	-104.737693	-34.648627	-107.515456	-103.129626	-107.933860	-107.445596	-5.006517
2.235000	-102.100651	-104.768958	-34.290412	-108.546286	-103.476899	-108.283764	-108.463648	-4.933402
2.280000	-102.035398	-104.312614	-33.939557	-108.242557	-103.043588	-107.767261	-108.141232	-4.827854
2.325000	-101.976264	-104.730523	-34.168033	-107.926602	-102.832924	-107.603512	-107.884775	-5.314173
2.370000	-101.388684	-104.864506	-33.238857	-106.830016	-102.839650	-107.723911	-107.018376	-4.629800
2.415000	-102.322516	-104.549153	-33.339950	-108.506140	-103.201121	-107.512077	-108.433552	-4.935509
2.460000	-101.807873	-104.559544	-33.443607	-108.928460	-102.902848	-107.994438	-108.804525	-5.240182
2.505000	-101.984087	-104.494957	-32.980426	-108.723628	-102.964844	-107.886302	-108.608407	-5.006899
2.550000	-102.690584	-104.808732	-32.842503	-109.495038	-103.403595	-108.508143	-109.444466	-5.052686
2.595000	-102.557367	-104.792233	-32.366611	-109.388121	-103.495061	-108.104919	-109.288031	-4.750441
2.640000	-102.357514	-105.105484	-32.597375	-109.038369	-103.276999	-107.689210	-109.016846	-5.167153
2.685000	-101.852269	-104.611026	-32.122586	-109.369907	-102.903329	-108.426632	-109.261618	-4.859276
2.730000	-102.521342	-104.952053	-31.728190	-110.089248	-103.008707	-107.979688	-110.016599	-4.598445
2.775000	-102.187834	-104.697328	-32.061721	-110.052824	-102.946518	-108.007036	-109.975744	-5.068601
2.820000	-100.878775	-104.882586	-31.705055	-104.022645	-103.340161	-107.909841	-103.916120	-4.867217
2.865000	-101.448711	-104.657618	-30.965802	-106.041509	-102.903773	-107.932581	-105.965102	-4.237981
2.910000	-102.368045	-104.691939	-31.521895	-110.845561	-103.030819	-107.867857	-110.814227	-4.886827
2.955000	-102.419697	-104.715304	-31.638276	-110.769002	-102.966073	-108.405279	-110.689739	-5.118314
3.000000	-102.374032	-104.750789	-31.041333	-111.293465	-103.063083	-107.697264	-111.273462	-4.610052
3.045000	-102.688152	-104.856066	-31.505514	-111.155580	-103.378406	-108.098035	-111.144951	-5.136637
3.090000	-102.606420	-104.903045	-31.391096	-111.221607	-103.039846	-108.587501	-111.168468	-5.103792
3.135000	-102.389738	-104.929034	-31.490560	-111.148383	-103.122915	-108.042392	-111.082413	-5.285344
3.180000	-102.833643	-104.770709	-31.473425	-112.088578	-103.119088	-108.315464	-112.044138	-5.319468
3.225000	-102.902852	-105.057297	-31.243070	-110.718066	-103.493481	-108.002749	-110.685488	-5.127477
3.270000	-102.230671	-104.794211	-31.326328	-110.958899	-102.865553	-107.959404	-110.907050	-5.278195
3.315000	-102.402558	-104.738345	-30.765203	-110.720002	-103.098436	-107.794358	-110.726393	-4.745454
3.360000	-102.244275	-104.585556	-30.611520	-110.838473	-102.944108	-108.029604	-110.745820	-4.615018
3.405000	-102.943712	-105.020413	-31.269058	-112.019305	-103.445666	-108.549800	-111.836228	-5.289442
3.450000	-102.784336	-105.135415	-31.100437	-111.344690	-103.588328	-108.441172	-111.212553	-5.144884
3.495000	-101.880053	-104.661782	-30.163324	-110.461377	-103.087447	-108.421685	-110.316674	-4.199933
3.540000	-102.460074	-104.595211	-30.676363	-110.523029	-103.335001	-107.978504	-110.498137	-4.708088
3.585000	-102.493345	-104.906129	-30.767086	-110.698490	-103.106340	-107.625119	-110.733125	-4.812542
3.630000	-102.860744	-104.994529	-30.922517	-110.536120	-103.519158	-108.571930	-110.531107	-4.971324
3.675000	-102.994266	-105.092459	-30.667797	-110.704455	-103.371913	-108.038765	-110.655296	-4.676619
3.720000	-102.800767	-105.088688	-30.856437	-110.226349	-103.373913	-108.409560	-110.166445	-4.845493
3.765000	-102.558021	-104.954021	-31.383517	-109.704605	-103.648655	-108.246260	-109.546055	-5.359558
3.810000	-102.334492	-104.876425	-31.262223	-110.003783	-103.026239	-108.070505	-109.869134	-5.201523
3.855000	-102.673303	-104.877169	-30.899258	-110.635393	-103.011716	-108.021453	-110.599665	-4.787855
3.900000	-102.263574	-105.015112	-30.849948	-109.738929	-103.043335	-107.164360	-109.834085	-4.697719
3.945000	-102.190882	-104.724243	-30.452671	-109.365124	-103.484200	-108.300977	-109.456816	-4.253919
3.990000	-101.974496	-104.686331	-30.372808	-109.618598	-103.339366	-107.884648	-109.573795	-4.128620
4.035000	-101.841500	-104.786019	-31.122909	-109.364260	-102.782697	-107.617479	-109.313029	-4.821550
4.080000	-102.301616	-104.741835	-31.197288	-109.466195	-103.101960	-107.792232	-109.432598	-4.842225
4.125000	-101.918086	-104.791022	-31.222873	-109.483885	-102.906690	-107.780671	-109.422728	-4.818363
4.170000	-102.268858	-105.047402	-30.958414	-109.237979	-103.220056	-107.791646	-109.331530	-4.495459
4.215000	-101.971380	-105.054509	-31.606106	-108.432877	-103.234850	-107.802936	-108.462635	-5.101778
4.260000	-101.651498	-104.480590	-31.442701	-107.122108	-103.102248	-108.735649	-107.436345	-4.893890
4.305000	-102.281720	-104.691816	-31.401738	-109.353092	-103.470338	-108.845562	-109.302477	-4.810074
4.350000	-102.481139	-105.000196	-31.528673	-109.190578	-103.187790	-108.039800	-109.131917	-4.900814
4.395000	-102.066751	-104.545972	-31.837191	-109.170299	-102.996096	-108.119578	-109.134606	-5.196543
4.440000	-101.967969	-104.695553	-31.659944	-109.046077	-102.925733	-107.979710	-109.042405	-4.996291
4.485000	-102.341067	-105.224111	-32.501287	-108.489752	-103.609506	-108.384242	-108.473303	-5.828006
4.530000	-104.378004	-113.392950	-42.453993	-108.340534	-106.624819	-107.977025	-108.201366	-15.785923
4.575000	-105.237934	-125.128649	-52.734659	-109.368009	-108.028073	-108.344853	-109.286604	-26.068030
4.620000	-105.721503	-128.168067	-55.575289	-109.353638	-108.342692	-108.588321	-109.271608	-28.918791
4.665000	-106.860383	-130.332737	-57.746860	-110.341335	-109.324206	-109.406337	-110.174902	-31.104367
4.710000	-107.427328	-132.235286	-59.752452	-110.348855	-110.217215	-110.361212	-110.196036	-33.124375
4.755000	-107.744801	-134.088774	-61.767222	-110.837864	-111.292653	-111.266151	-110.747459	-35.153454
4.800000	-108.923777	-135.997615	-63.888255	-112.524847	-111.934666	-111.931037	-112.534590	-37.286532
4.845000	-110.715860	-138.028783	-66.165859	-113.721017	-113.696637	-113.748254	-113.662432	-39.570994
4.890000	-112.428397	-140.232795	-68.647507	-115.414129	-115.267441	-115.337326	-115.299169	-42.052406
4.935000	-114.158539	-142.644096	-71.374512	-117.545060	-117.156700	-117.291078	-117.437640	-44.767618
4.980000	-116.656972	-145.304409	-74.372075	-119.524765	-119.006225	-119.112427	-119.415866	-47.748182
5.025000	-119.481590	-148.249353	-77.683104	-122.069999	-122.147686	-122.280754	-121.946168	-51.018231
5.070000	-122.234713	-151.509529	-81.340643	-124.821508	-125.357941	-125.471397	-124.762955	-54.632672
5.115000	-125.512721	-155.126768	-85.393645	-127.821620	-128.628561	-128.858734	-127.762747	-58.619482
5.160000	-128.750576	-159.167423	-89.874716	-131.886443	-132.021154	-132.123439	-131.836096	-63.033239
5.205000	-133.513127	-163.692449	-94.911403	-136.157034	-137.057882	-137.176221	-136.136804	-67.941070
5.250000	-137.779088	-168.835684	-100.445563	-140.155055	-141.311273	-141.391139	-140.077728	-73.402195
5.295000	-142.574201	-174.479246	-106.735228	-145.774318	-146.728735	-146.851228	-145.693143	-79.488103
5.340000	-149.536137	-181.093052	-113.657105	-152.446164	-153.171666	-153.255683	-152.349396	-86.332721
5.385000	-157.069393	-188.587810	-119.688961	-159.803726	-160.712520	-160.890478	-159.800569	-92.452150
5.430000	-167.086717	-194.560108	-122.904783	-169.999023	-170.501551	-170.601768	-169.943928	-95.572321
5.475000	-178.901774	-196.408108	-123.617787	-181.545895	-182.552517	-182.821040	-181.491542	-96.372827
5.520000	-191.488734	-196.771561	-123.841409	-196.647911	-193.393915	-196.576832	-196.542598	-96.548456
5.565000	-192.373898	-196.979257	-124.063161	-198.000031	-194.103984	-197.784909	-197.908377	-96.733618
5.610000	-192.425616	-197.154062	-124.277253	-198.063354	-194.004611	-197.834957	-197.962543	-96.912556
5.655000	-192.876489	-197.348847	-124.483880	-198.366055	-194.562359	-198.326410	-198.308026	-97.088041
5.700000	-193.134254	-197.516111	-124.685909	-198.682799	-194.794718	-198.746697	-198.575310	-97.252610
5.745000	-192.864018	-197.685693	-124.880596	-198.364858	-194.521784	-198.073845	-198.307073	-97.414562
5.790000	-193.323992	-197.841275	-125.070239	-198.645106	-194.979017	-198.653708	-198.548383	-97.573570
5.835000	-193.833850	-198.006566	-125.253310	-199.463033	-195.307241	-199.358112	-199.359516	-97.723814
5.880000	-193.606971	-198.152350	-125.434127	-198.776677	-195.459062	-199.291670	-198.696487	-97.871510
5.925000	-193.337569	-198.319239	-125.605419	-198.319173	-195.093045	-198.644472	-198.208636	-98.016782
5.970000	-193.814663	-198.442015	-125.774902	-198.895783	-195.645254	-199.504230	-198.777334	-98.153664
6.015000	-194.432481	-198.590557	-125.941028	-200.156640	-196.017312	-200.048574	-200.072665	-98.289749
6.060000	-194.030462	-198.729935	-126.100533	-199.207312	-195.779263	-199.665644	-199.143343	-98.422387
6.105000	-194.001821	-198.850704	-126.259356	-198.555062	-195.951351	-199.567266	-198.431644	-98.550593
6.150000	-194.041725	-198.989105	-126.411752	-198.773146	-196.181195	-199.914054	-198.727336	-98.675945
6.195000	-194.804185	-199.111969	-126.561666	-200.172559	-196.410500	-200.491833	-200.052469	-98.797738
6.240000	-195.088142	-199.236838	-126.707876	-200.320368	-196.728845	-200.718861	-200.232407	-98.917193
6.285000	-194.424287	-199.361427	-126.850426	-199.219809	-196.453728	-200.150703	-199.107778	-99.033199
6.330000	-194.385906	-199.476149	-126.991114	-198.642443	-196.553170	-200.262867	-198.612715	-99.148138
6.375000	-195.138580	-199.577631	-127.126972	-199.901887	-196.804689	-200.607825	-199.852099	-99.258677
6.420000	-195.491437	-199.702498	-127.261122	-201.153840	-197.140506	-201.378347	-201.073285	-99.367799
6.465000	-195.371714	-199.814125	-127.392394	-200.175893	-197.180231	-201.049230	-200.080837	-99.474025
6.510000	-194.590659	-199.905314	-127.520934	-198.861095	-196.775576	-200.595287	-198.751837	-99.579068
6.555000	-195.125821	-200.014360	-127.646656	-199.873606	-197.043787	-200.404623	-199.863422	-99.681799
6.600000	-195.634253	-200.130898	-127.770386	-200.544538	-197.491102	-201.432665	-200.474351	-99.779540
6.645000	-196.041260	-200.220324	-127.891408	-201.348439	-197.697349	-201.917005	-201.266290	-99.878625
6.690000	-195.743895	-200.327844	-128.010129	-200.642717	-197.511479	-201.304789	-200.591096	-99.975102
6.735000	-195.466999	-200.408577	-128.126481	-199.645244	-197.595676	-201.047198	-199.571625	-100.068443
6.780000	-195.393855	-200.508727	-128.241307	-199.535025	-197.628332	-201.264623	-199.455117	-100.161665
6.825000	-196.308927	-200.604927	-128.353624	-201.332477	-197.988360	-201.975047	-201.262674	-100.252883
6.870000	-196.480563	-200.697627	-128.463947	-201.633441	-198.162795	-202.422770	-201.552922	-100.341352
6.915000	-195.778240	-200.779195	-128.572532	-200.668017	-197.998693	-201.900210	-200.570709	-100.429125
6.960000	-196.141628	-200.858669	-128.678625	-199.699998	-197.880359	-201.183809	-199.636987	-100.514475
7.005000	-195.560921	-200.972659	-128.783598	-199.771413	-197.970938	-201.417986	-199.720595	-100.600438
7.050000	-196.456998	-201.036417	-128.886259	-201.258888	-198.392309	-202.371942	-201.247916	-100.682231
7.095000	-196.842611	-201.124906	-128.987644	-201.944867	-198.582140	-202.807921	-201.864398	-100.764228
7.140000	-196.338264	-201.210311	-129.087067	-200.992359	-198.637286	-202.652955	-200.920740	-100.844485
7.185000	-196.176023	-201.280538	-129.185113	-200.138463	-198.044993	-201.465855	-200.182420	-100.923219
7.230000	-195.865383	-201.370545	-129.281497	-199.786836	-198.633907	-202.017948	-199.661380	-101.000876
7.275000	-196.742922	-201.439632	-129.376061	-201.647032	-198.615808	-202.573464	-201.540307	-101.076734
7.320000	-197.441573	-201.518675	-129.469433	-202.479376	-199.140507	-203.317871	-202.420799	-101.152272
7.365000	-196.838132	-201.598884	-129.561073	-201.625682	-198.959054	-202.740538	-201.563276	-101.226126
7.410000	-196.374798	-201.671901	-129.651845	-200.343317	-198.835766	-202.466253	-200.299652	-101.298930
7.455000	-196.030742	-201.728913	-129.740794	-200.423248	-198.620663	-202.282577	-200.374101	-101.370592
7.500000	-197.341797	-201.811225	-129.828523	-201.619150	-198.974914	-202.582974	-201.574845	-101.441409
7.545000	-197.642616	-201.883722	-129.914855	-202.597347	-199.503432	-203.660872	-202.512812	-101.510661
7.590000	-197.628324	-201.946448	-130.000025	-202.364824	-199.642838	-203.741756	-202.297212	-101.579016
7.635000	-197.099718	-202.016169	-130.083756	-201.381230	-198.818378	-202.407648	-201.340820	-101.646795
7.680000	-196.263589	-202.084849	-130.166428	-200.288293	-198.854434	-202.124201	-200.223229	-101.713167
7.725000	-197.079705	-202.160989	-130.247842	-201.454793	-199.222674	-202.428436	-201.444994	-101.778359
7.770000	-197.961349	-202.212953	-130.328194	-202.631395	-199.637069	-203.754573	-202.530824	-101.843224
7.815000	-198.071346	-202.279557	-130.407296	-203.269778	-199.776663	-203.913656	-203.204543	-101.906733
7.860000	-197.801736	-202.345299	-130.485281	-201.848192	-199.779678	-203.311049	-201.797014	-101.969298
7.905000	-196.778050	-202.406166	-130.562421	-201.215524	-199.109723	-202.419380	-201.181019	-102.031417
7.950000	-197.340601	-202.466611	-130.638141	-201.833427	-199.169707	-202.388941	-201.829972	-102.092325
7.995000	-197.971277	-202.526499	-130.712862	-202.748165	-199.895942	-203.786733	-202.682235	-102.152423
8.040000	-198.459015	-202.587153	-130.786816	-203.433811	-200.236029	-204.517089	-203.335973	-102.211708
8.085000	-197.803820	-202.647805	-130.859567	-202.513371	-199.917547	-203.471395	-202.448252	-102.270267
8.130000	-197.830027	-202.704246	-130.931292	-202.132353	-199.615118	-202.868535	-202.193599	-102.328048
8.175000	-197.171560	-202.761613	-131.002430	-202.245992	-199.156607	-202.582723	-202.240563	-102.384875
8.220000	-198.077726	-202.818056	-131.072233	-202.484774	-200.180579	-203.582393	-202.407150	-102.441052
8.265000	-198.656616	-202.873208	-131.141270	-203.807947	-200.505970	-204.955882	-203.748178	-102.496541
8.310000	-198.770689	-202.928546	-131.209395	-203.700472	-200.454331	-204.532736	-203.640537	-102.551200
8.355000	-197.785171	-202.982753	-131.276588	-202.381293	-199.671723	-202.784189	-202.355594	-102.605268
8.400000	-197.625803	-203.034918	-131.342991	-202.787491	-199.740426	-203.062276	-202.748025	-102.658446
8.445000	-198.451351	-203.088830	-131.408453	-202.909594	-200.393180	-203.590897	-202.849947	-102.711190
8.490000	-198.782627	-203.140093	-131.473134	-203.623592	-200.501857	-204.793406	-203.634091	-102.763025
8.535000	-199.018262	-203.191618	-131.536971	-204.052147	-200.813490	-205.020513	-203.998613	-102.814303
8.580000	-198.618665	-203.242340	-131.600013	-203.510239	-200.392724	-203.766898	-203.514983	-102.864891
8.625000	-198.156916	-203.291891	-131.662204	-203.604059	-199.855173	-203.010026	-203.508861	-102.914908
8.670000	-198.768661	-203.341130	-131.723705	-203.399057	-200.475248	-203.409006	-203.327879	-102.964168
8.715000	-198.905091	-203.389984	-131.784393	-204.044112	-200.608040	-204.182083	-204.001150	-103.012910
8.760000	-199.288369	-203.437892	-131.844335	-204.431178	-201.040617	-205.353725	-204.361705	-103.060989
8.805000	-199.309825	-203.485301	-131.903536	-204.395980	-200.916257	-204.909152	-204.352952	-103.108491
8.850000	-198.603867	-203.531995	-131.961998	-204.169918	-200.123190	-203.172271	-204.126482	-103.155397
8.895000	-198.279841	-203.578177	-132.019755	-204.101611	-199.862047	-202.765327	-204.032245	-103.201721
8.940000	-199.213265	-203.623762	-132.076800	-204.477845	-200.787687	-204.147178	-204.431849	-103.247479
8.985000	-199.588087	-203.668755	-132.133154	-204.629725	-201.353620	-205.311517	-204.561560	-103.292668
9.030000	-199.532344	-203.713180	-132.188824	-204.695979	-201.212885	-205.448752	-204.642499	-103.337306
9.075000	-199.157552	-203.757062	-132.243825	-204.731656	-200.783340	-204.314359	-204.668111	-103.381395
9.120000	-198.809969	-203.800335	-132.298160	-204.727325	-200.331230	-203.341183	-204.665174	-103.424943
9.165000	-199.381935	-203.843136	-132.351842	-204.812459	-200.643457	-203.564814	-204.749384	-103.467970
9.210000	-199.535796	-203.885362	-132.404885	-204.837324	-201.244740	-205.046869	-204.769435	-103.510467
9.255000	-199.888845	-203.927058	-132.457294	-204.868302	-201.702124	-206.112851	-204.809210	-103.552454
9.300000	-199.403868	-203.968248	-132.509080	-204.904564	-200.999176	-204.655757	-204.842704	-103.593931
9.345000	-199.601243	-204.008914	-132.560251	-204.947334	-200.917295	-203.644219	-204.889966	-103.634907
9.390000	-198.894398	-204.049076	-132.610816	-204.978333	-200.265976	-202.980909	-204.902469	-103.675391
9.435000	-199.755095	-204.088748	-132.660785	-205.011015	-201.367843	-204.810082	-204.956345	-103.715387
9.480000	-200.000420	-204.127917	-132.710165	-205.046231	-201.741285	-205.876568	-204.984662	-103.754901
9.525000	-199.910945	-204.166611	-132.758967	-205.080833	-201.502962	-205.389046	-205.016687	-103.793940
9.570000	-199.631769	-204.204805	-132.807189	-205.112841	-201.242800	-204.503966	-205.036873	-103.832517
9.615000	-199.239780	-204.242565	-132.854854	-205.147100	-200.613349	-203.180273	-205.093332	-103.870629
9.660000	-199.245132	-204.279792	-132.901953	-205.179398	-200.700664	-203.726821	-205.103690	-103.908282
9.705000	-199.997012	-204.316643	-132.948514	-205.211221	-201.608022	-205.323269	-205.154419	-103.945484
9.750000	-200.261052	-204.352987	-132.994521	-205.243088	-202.068082	-206.347542	-205.178199	-103.982244
9.795000	-200.031625	-204.388895	-133.039996	-205.274724	-201.389221	-204.857956	-205.232683	-104.018561
9.840000	-199.150475	-204.424362	-133.084943	-205.305754	-200.819124	-203.793315	-205.225901	-104.054450
9.885000	-199.623133	-204.459381	-133.129362	-205.336054	-200.932134	-203.709981	-205.269467	-104.089905
9.930000	-199.811722	-204.493968	-133.173272	-205.366843	-201.338901	-204.418518	-205.304762	-104.124937
9.975000	-200.448882	-204.528138	-133.216669	-205.396726	-202.252495	-206.614611	-205.333422	-104.159550
10.020000	-200.221286	-204.561876	-133.259561	-205.426378	-201.947071	-205.955758	-205.365161	-104.193747
10.065000	-200.079828	-204.595221	-133.301959	-205.455635	-201.570223	-204.617653	-205.392407	-104.227542
10.110000	-199.523639	-204.628092	-133.343867	-205.484582	-201.020439	-203.441048	-205.429588	-104.260906
10.155000	-199.946859	-204.660599	-133.385284	-205.513173	-201.106776	-204.225211	-205.430921	-104.293905
10.200000	-200.200664	-204.692717	-133.426211	-205.541422	-201.950906	-205.667102	-205.489284	-104.326476
10.245000	-200.603103	-204.724409	-133.466683	-205.569333	-202.376783	-206.596484	-205.506239	-104.358679
10.290000	-200.198093	-204.755729	-133.506680	-205.596911	-201.921546	-205.287407	-205.546349	-104.390472
10.335000	-199.742275	-204.786592	-133.546190	-205.624160	-201.245763	-204.105734	-205.543469	-104.421900
10.380000	-199.684594	-204.817175	-133.585295	-205.651075	-200.881920	-203.675976	-205.602969	-104.452940
10.425000	-200.170851	-204.847294	-133.623889	-205.677669	-201.882324	-205.224501	-205.619284	-104.483610
10.470000	-200.797136	-204.877055	-133.662060	-205.703941	-202.487521	-206.561034	-205.642204	-104.513890
10.515000	-200.534204	-204.906444	-133.699781	-205.729894	-202.321883	-206.402691	-205.679554	-104.543813
10.560000	-200.328669	-204.935453	-133.737075	-205.755531	-201.850454	-204.410682	-205.680405	-104.573375
10.605000	-199.707079	-204.964110	-133.773912	-205.780855	-200.891689	-204.131673	-205.722433	-104.602556
10.650000	-199.999397	-204.992389	-133.810332	-205.805868	-201.332038	-203.819170	-205.733208	-104.631398
10.695000	-200.654733	-205.020315	-133.846325	-205.830573	-202.340702	-206.120657	-205.763556	-104.659881
10.740000	-200.870945	-205.047881	-133.881889	-205.854973	-202.650810	-206.801946	-205.802276	-104.687998
10.785000	-200.656064	-205.075069	-133.917016	-205.879070	-201.997647	-205.433005	-205.811270	-104.715767
10.830000	-200.340297	-205.101873	-133.951901	-205.902866	-201.941165	-204.700074	-205.850294	-104.743226
10.875000	-199.505919	-205.128184	-133.985704	-205.926365	-200.753073	-203.249209	-205.865810	-104.770397
10.920000	-200.496221	-205.155322	-134.020285	-205.949568	-202.135021	-205.107657	-205.887218	-104.797171
10.965000	-201.076236	-205.180132	-134.053676	-205.972478	-202.873238	-207.016842	-205.916854	-104.823538
11.010000	-201.049869	-205.205687	-134.086810	-205.995097	-202.796861	-206.743041	-205.943302	-104.849779
11.055000	-200.247354	-205.231090	-134.118770	-206.017427	-201.598033	-204.879720	-205.951629	-104.874911
11.100000	-200.155939	-205.256182	-134.152365	-206.039470	-201.635708	-204.077359	-205.969029	-104.901452
11.145000	-200.106456	-205.280369	-134.183700	-206.061228	-201.463336	-204.145497	-206.017046	-104.925621
11.190000	-201.071687	-205.304506	-134.215376	-206.082704	-202.602549	-206.260349	-206.023641	-104.950601
11.235000	-201.154369	-205.328351	-134.246330	-206.103900	-202.990974	-207.223629	-206.047256	-104.974990
11.280000	-200.594886	-205.352005	-134.277295	-206.124817	-202.160400	-205.839356	-206.071131	-104.999153
11.325000	-200.876586	-205.375074	-134.307651	-206.145457	-202.513063	-204.685919	-206.101595	-105.022981
11.370000	-199.989717	-205.397967	-134.337763	-206.165822	-201.211283	-204.075858	-206.092386	-105.046575
11.415000	-200.849960	-205.420512	-134.367411	-206.185915	-202.292083	-205.080456	-206.126696	-105.069615
11.460000	-201.081049	-205.442846	-134.396667	-206.205736	-202.784727	-206.902674	-206.153280	-105.092477
11.505000	-201.384757	-205.464501	-134.425781	-206.225288	-203.185261	-206.932745	-206.170957	-105.115346
11.550000	-200.802464	-205.487005	-134.454498	-206.244572	-202.339056	-205.541860	-206.184147	-105.137160
11.595000	-199.880852	-205.507368	-134.482761	-206.263590	-201.316435	-203.903392	-206.201733	-105.159302
11.640000	-200.675356	-205.528461	-134.510179	-206.282344	-201.988248	-204.428208	-206.227302	-105.181392
11.685000	-201.192861	-205.549426	-134.537639	-206.300835	-202.886037	-206.555837	-206.248355	-105.201812
11.730000	-201.500949	-205.569787	-134.565416	-206.319064	-203.180705	-207.301262	-206.265186	-105.223720
11.775000	-200.993384	-205.590034	-134.591634	-206.337034	-202.645626	-205.925746	-206.277548	-105.243652
11.820000	-200.413519	-205.609747	-134.619238	-206.354746	-201.708336	-204.366555	-206.305355	-105.265451
11.865000	-200.674304	-205.628944	-134.644570	-206.372201	-201.942808	-204.557229	-206.323162	-105.284853
11.910000	-200.638115	-205.648502	-134.670834	-206.389401	-202.136935	-204.942078	-206.327514	-105.304922
11.955000	-201.354191	-205.667472	-134.695959	-206.406347	-203.091180	-207.139384	-206.354743	-105.324451
12.000000	-201.620032	-205.686138	-134.721229	-206.423040	-203.307862	-207.459785	-206.369475	-105.343811
12.045000	-200.916897	-205.704535	-134.746087	-206.439482	-202.461212	-205.613535	-206.396250	-105.362889
12.090000	-200.312412	-205.722633	-134.770500	-206.455674	-201.686182	-204.539828	-206.381823	-105.381578
12.135000	-200.874559	-205.740284	-134.794797	-206.471618	-202.241426	-204.429109	-206.409153	-105.400146
12.180000	-201.118522	-205.757990	-134.818661	-206.487315	-202.773100	-206.330125	-206.445615	-105.418467
12.225000	-201.626841	-205.775296	-134.842117	-206.502765	-203.436226	-207.638809	-206.451808	-105.436234
12.270000	-201.359135	-205.791747	-134.865462	-206.517970	-202.962986	-206.594039	-206.462012	-105.454098
12.315000	-201.071894	-205.809028	-134.888099	-206.532932	-202.538393	-205.484738	-206.483690	-105.471393
12.360000	-200.228975	-205.825234	-134.910419	-206.547651	-201.401028	-204.004123	-206.482582	-105.488281
12.405000	-201.208695	-205.841263	-134.933574	-206.562129	-202.734454	-205.232113	-206.507015	-105.505547
12.450000	-201.445427	-205.857422	-134.954823	-206.576367	-203.185969	-207.069447	-206.524616	-105.521875
12.495000	-201.641399	-205.872972	-134.976611	-206.590365	-203.397507	-207.705041	-206.538118	-105.538101
12.540000	-201.191464	-205.888222	-134.998056	-206.604125	-202.798413	-205.670252	-206.552367	-105.554312
12.585000	-200.888239	-205.903388	-135.019127	-206.617648	-202.108366	-204.365490	-206.555913	-105.570085
12.630000	-200.667414	-205.917584	-135.039679	-206.630934	-202.190840	-204.832534	-206.572539	-105.585542
12.675000	-201.352540	-205.932779	-135.060132	-206.643986	-202.768354	-205.898457	-206.596564	-105.600684
12.720000	-201.802293	-205.946878	-135.080304	-206.656803	-203.701514	-207.849727	-206.606300	-105.615812
12.765000	-201.635292	-205.960872	-135.100111	-206.669387	-203.216775	-206.956411	-206.617658	-105.630525
12.810000	-200.861473	-205.974725	-135.119637	-206.681738	-202.447113	-205.387769	-206.625828	-105.645055
12.855000	-200.885761	-205.988115	-135.138755	-206.693858	-202.236909	-204.340306	-206.636199	-105.659239
12.900000	-201.128016	-206.001329	-135.157891	-206.705748	-202.589785	-205.286077	-206.649535	-105.673221
12.945000	-201.746703	-206.014178	-135.176413	-206.717407	-203.277486	-206.966726	-206.664544	-105.686790
12.990000	-201.762405	-206.027086	-135.194717	-206.728838	-203.578399	-207.653853	-206.681374	-105.700215
13.035000	-201.564532	-206.039425	-135.212581	-206.740041	-203.203252	-206.351196	-206.688250	-105.713622
13.080000	-200.560427	-206.051691	-135.230948	-206.751016	-202.105653	-204.737982	-206.687431	-105.726345
13.125000	-200.855627	-206.063531	-135.247472	-206.761765	-201.922707	-204.218028	-206.732283	-105.739153
13.170000	-201.294871	-206.075299	-135.265415	-206.772288	-202.933834	-205.897096	-206.708760	-105.751277
13.215000	-201.975280	-206.086717	-135.282240	-206.782585	-203.690884	-207.878946	-206.725384	-105.763924
13.260000	-201.719481	-206.097817	-135.298644	-206.792659	-203.606777	-207.419418	-206.739397	-105.775615
13.305000	-201.103019	-206.109428	-135.315084	-206.802509	-202.186577	-204.782707	-206.754942	-105.787340
13.350000	-200.662931	-206.119546	-135.330941	-206.812135	-202.347108	-205.061506	-206.762052	-105.798922
13.395000	-201.473700	-206.129849	-135.346980	-206.821540	-202.809927	-204.987619	-206.749794	-105.809988
13.440000	-201.832995	-206.140230	-135.362388	-206.830722	-203.470342	-207.216339	-206.791988	-105.820969
13.485000	-201.966719	-206.150160	-135.377606	-206.839684	-203.768194	-208.065668	-206.792056	-105.831732
13.530000	-201.412030	-206.159843	-135.392554	-206.848425	-203.021459	-206.235336	-206.790235	-105.842183
13.575000	-201.355187	-206.169465	-135.407225	-206.856947	-202.669701	-204.995993	-206.803078	-105.852434
13.620000	-201.110922	-206.178557	-135.421473	-206.865249	-202.503114	-205.085490	-206.823069	-105.862177
13.665000	-201.102847	-206.187222	-135.435861	-206.873332	-202.471599	-205.356832	-206.822995	-105.872476
13.710000	-201.959290	-206.196278	-135.449567	-206.881197	-203.803407	-207.850915	-206.831107	-105.881593
13.755000	-202.054638	-206.204599	-135.463056	-206.888845	-203.773891	-207.728113	-206.835071	-105.890727
13.800000	-201.449023	-206.212859	-135.476751	-206.896275	-203.017053	-205.509472	-206.845189	-105.900132
13.845000	-200.653274	-206.221155	-135.489255	-206.903489	-201.843885	-204.732920	-206.847301	-105.908652
13.890000	-201.138420	-206.228952	-135.502247	-206.910486	-202.691766	-205.152134	-206.847077	-105.917149
13.935000	-201.673283	-206.236078	-135.514706	-206.917268	-203.106471	-206.075805	-206.883508	-105.925552
13.980000	-202.103390	-206.243537	-135.526939	-206.923834	-203.940578	-208.157841	-206.870250	-105.933624
14.025000	-201.606640	-206.250624	-135.538979	-206.930186	-203.262739	-206.754041	-206.885186	-105.941435
14.070000	-201.183801	-206.257335	-135.550544	-206.936323	-202.494252	-204.937774	-206.857850	-105.949389
14.115000	-200.728758	-206.263895	-135.561962	-206.942246	-201.950768	-204.140388	-206.898684	-105.956275
14.160000	-201.399039	-206.270344	-135.573177	-206.947955	-202.587275	-205.087377	-206.902221	-105.963581
14.205000	-201.869396	-206.276279	-135.584052	-206.953451	-203.697068	-207.793283	-206.896220	-105.970464
14.250000	-202.113088	-206.282227	-135.594693	-206.958734	-203.798016	-207.757921	-206.908783	-105.977089
14.295000	-201.436011	-206.287836	-135.605070	-206.963805	-203.075236	-206.047185	-206.912938	-105.983510
14.340000	-200.840156	-206.293363	-135.615159	-206.968663	-202.216423	-204.726089	-206.917572	-105.989859
14.385000	-201.090446	-206.298501	-135.625017	-206.973310	-202.447348	-204.683494	-206.897526	-105.995623
14.430000	-201.669996	-206.303082	-135.634635	-206.977745	-203.116594	-206.361154	-206.935977	-106.001449
14.475000	-202.176432	-206.307975	-135.643939	-206.981968	-203.960781	-208.212568	-206.931809	-106.006912
14.520000	-201.944836	-206.312370	-135.653029	-206.985980	-203.567984	-207.461597	-206.931870	-106.012291
14.565000	-201.278990	-206.316488	-135.661915	-206.989782	-202.813919	-205.187915	-206.940776	-106.017278
14.610000	-200.860026	-206.321080	-135.670296	-206.993372	-202.108710	-204.475792	-206.950099	-106.021716
14.655000	-201.212123	-206.323880	-135.678762	-206.996753	-202.713466	-205.106056	-206.921363	-106.027126
14.700000	-202.031955	-206.328150	-135.686700	-206.999923	-203.652235	-207.396378	-206.962417	-106.030712
14.745000	-202.125877	-206.331297	-135.694515	-207.002884	-203.881553	-208.048136	-206.954947	-106.035108
14.790000	-201.448289	-206.334194	-135.702104	-207.005634	-203.091966	-206.165402	-206.939075	-106.039121
14.835000	-201.273099	-206.336991	-135.709271	-207.008175	-202.609499	-204.892473	-206.955389	-106.042648
14.880000	-200.527933	-206.339720	-135.716253	-207.010507	-201.759256	-204.071274	-206.973876	-106.045762
14.925000	-201.795597	-206.342053	-135.723122	-207.012629	-203.095120	-206.093354	-206.960726	-106.049282
14.970000	-202.058033	-206.344171	-135.729595	-207.014542	-203.893682	-208.040030	-206.958569	-106.052217
15.015000	-202.053826	-206.346121	-135.735833	-207.016247	-203.673275	-207.402723	-206.966247	-106.054920
15.060000	-201.279342	-206.347718	-135.741868	-207.017742	-202.786988	-205.212136	-206.956649	-106.057537
15.105000	-200.893593	-206.349336	-135.747477	-207.019028	-202.067313	-204.583937	-206.960851	-106.059504
15.150000	-201.241348	-206.350396	-135.753014	-207.020106	-202.898672	-205.636932	-206.971737	-106.061758
15.195000	-202.139470	-206.351376	-135.758370	-207.020975	-203.726854	-207.111976	-206.964794	-106.063688
15.240000	-202.267752	-206.352098	-135.763279	-207.021635	-204.078545	-208.315061	-206.970108	-106.065305
15.285000	-201.810243	-206.352859	-135.768007	-207.022087	-203.330096	-206.664714	-206.967714	-106.066581
15.330000	-200.890357	-206.352666	-135.772586	-207.022331	-202.224521	-204.346032	-206.967720	-106.067909


==> plot_data/spectrum_measured_ISP_Lab_IMD2_data.dat <==
-15.360000	-105.861072	-159.831460	-164.614501	-161.753092	-183.425887
-15.315000	-106.266903	-159.832084	-164.614322	-161.753528	-183.512633
-15.270000	-107.477137	-159.831522	-164.614187	-161.753007	-183.521661
-15.225000	-108.560818	-159.830996	-164.613590	-161.752448	-183.521126
-15.180000	-109.809660	-159.830177	-164.612947	-161.751536	-183.520376
-15.135000	-111.908336	-159.829159	-164.611797	-161.750648	-183.519417
-15.090000	-114.944885	-159.827858	-164.610917	-161.749064	-183.518168
-15.045000	-119.431984	-159.826429	-164.609389	-161.747799	-183.516709
-15.000000	-127.675459	-159.824682	-164.607719	-161.745930	-183.515008
-14.955000	-123.170289	-159.822741	-164.606010	-161.743957	-183.513077
-14.910000	-116.989028	-159.820559	-164.603801	-161.741410	-183.510944
-14.865000	-113.627632	-159.818084	-164.601823	-161.739294	-183.508555
-14.820000	-111.745236	-159.815526	-164.599225	-161.736420	-183.505861
-14.775000	-110.446493	-159.812629	-164.596565	-161.733421	-183.503095
-14.730000	-109.711251	-159.809589	-164.593732	-161.730319	-183.499846
-14.685000	-109.749356	-159.805999	-164.590672	-161.726639	-183.496582
-14.640000	-109.903779	-159.802783	-164.587318	-161.723303	-183.493072
-14.595000	-110.139503	-159.799025	-164.583953	-161.719357	-183.488981
-14.550000	-110.015019	-159.794859	-164.580107	-161.715148	-183.485131
-14.505000	-111.289838	-159.790504	-164.576155	-161.710584	-183.480762
-14.460000	-112.691487	-159.786019	-164.572062	-161.706078	-183.476295
-14.415000	-114.135713	-159.781216	-164.567638	-161.700933	-183.471385
-14.370000	-116.555101	-159.776483	-164.562949	-161.696041	-183.466439
-14.325000	-120.492124	-159.771161	-164.558340	-161.690568	-183.461164
-14.280000	-126.045463	-159.765792	-164.553245	-161.685084	-183.455716
-14.235000	-128.777420	-159.760101	-164.548000	-161.679184	-183.449958
-14.190000	-121.312460	-159.754223	-164.542593	-161.673099	-183.443963
-14.145000	-116.685232	-159.747979	-164.536808	-161.666502	-183.437759
-14.100000	-113.791774	-159.741770	-164.530914	-161.660304	-183.431221
-14.055000	-111.547605	-159.735228	-164.524992	-161.653605	-183.424596
-14.010000	-109.913604	-159.728226	-164.518542	-161.646176	-183.417623
-13.965000	-109.126836	-159.721292	-164.512103	-161.639155	-183.410417
-13.920000	-107.966057	-159.713719	-164.505218	-161.631094	-183.403105
-13.875000	-107.091751	-159.706183	-164.498228	-161.623493	-183.395293
-13.830000	-107.009045	-159.698625	-164.491292	-161.615428	-183.387178
-13.785000	-107.529983	-159.690623	-164.483607	-161.607344	-183.379206
-13.740000	-107.809528	-159.682196	-164.476050	-161.598655	-183.370866
-13.695000	-109.352484	-159.673792	-164.468182	-161.589929	-183.362006
-13.650000	-111.281463	-159.664844	-164.460199	-161.580572	-183.353249
-13.605000	-113.749581	-159.656160	-164.451862	-161.571669	-183.344016
-13.560000	-118.429979	-159.646773	-164.443274	-161.562092	-183.334626
-13.515000	-126.471484	-159.637302	-164.434557	-161.552190	-183.324940
-13.470000	-119.493472	-159.627555	-164.425628	-161.542141	-183.315022
-13.425000	-113.652176	-159.617613	-164.416368	-161.531805	-183.304792
-13.380000	-110.705425	-159.607471	-164.406902	-161.521357	-183.294441
-13.335000	-108.234898	-159.596769	-164.397284	-161.510208	-183.283797
-13.290000	-106.539806	-159.586262	-164.387602	-161.499474	-183.272766
-13.245000	-105.488471	-159.575205	-164.377294	-161.487967	-183.261583
-13.200000	-105.321455	-159.563984	-164.367003	-161.476396	-183.250121
-13.155000	-104.488670	-159.552809	-164.356465	-161.464755	-183.238542
-13.110000	-104.463663	-159.540911	-164.345681	-161.452287	-183.226577
-13.065000	-105.027934	-159.528889	-164.334683	-161.440343	-183.214267
-13.020000	-105.409029	-159.516666	-164.323266	-161.427240	-183.201821
-12.975000	-106.325636	-159.504207	-164.311956	-161.414501	-183.189089
-12.930000	-108.179663	-159.491548	-164.300230	-161.401363	-183.175954
-12.885000	-110.981030	-159.478545	-164.288143	-161.388028	-183.162763
-12.840000	-115.071384	-159.465377	-164.276010	-161.374227	-183.149122
-12.795000	-122.492027	-159.451813	-164.263660	-161.360292	-183.135414
-12.750000	-121.128558	-159.438086	-164.251011	-161.345977	-183.121302
-12.705000	-114.139485	-159.424128	-164.238042	-161.331533	-183.106968
-12.660000	-109.884947	-159.409713	-164.225126	-161.316729	-183.092447
-12.615000	-107.472803	-159.395107	-164.211498	-161.301446	-183.077568
-12.570000	-106.072393	-159.380302	-164.197952	-161.286014	-183.062240
-12.525000	-104.668782	-159.365628	-164.184220	-161.270852	-183.046794
-12.480000	-103.758979	-159.350099	-164.170095	-161.254848	-183.031145
-12.435000	-103.556354	-159.334332	-164.155668	-161.238557	-183.015041
-12.390000	-103.402525	-159.318397	-164.141106	-161.222384	-182.998875
-12.345000	-103.490160	-159.302318	-164.126374	-161.205106	-182.982416
-12.300000	-104.453576	-159.286253	-164.111462	-161.188695	-182.965424
-12.255000	-105.377016	-159.269260	-164.095866	-161.171079	-182.948365
-12.210000	-107.075984	-159.252332	-164.080330	-161.153641	-182.930918
-12.165000	-109.049207	-159.235080	-164.064573	-161.135520	-182.913338
-12.120000	-113.193055	-159.217587	-164.048887	-161.117329	-182.895278
-12.075000	-119.656033	-159.199734	-164.031928	-161.099043	-182.877027
-12.030000	-122.365600	-159.181665	-164.015545	-161.080351	-182.858457
-11.985000	-114.017990	-159.163271	-163.998771	-161.061180	-182.839587
-11.940000	-109.994649	-159.144723	-163.981874	-161.041908	-182.820505
-11.895000	-107.163846	-159.125706	-163.964459	-161.022309	-182.801006
-11.850000	-105.202656	-159.106607	-163.946595	-161.002167	-182.781318
-11.805000	-104.416091	-159.086906	-163.929020	-160.981967	-182.761003
-11.760000	-103.580792	-159.066985	-163.910765	-160.961234	-182.740811
-11.715000	-102.540098	-159.046895	-163.892462	-160.940536	-182.720159
-11.670000	-102.299846	-159.026747	-163.873449	-160.919453	-182.699118
-11.625000	-102.635596	-159.005642	-163.854823	-160.897355	-182.678047
-11.580000	-102.779235	-158.985015	-163.835506	-160.876335	-182.655992
-11.535000	-103.623681	-158.963520	-163.816413	-160.853999	-182.634463
-11.490000	-105.209374	-158.941939	-163.796508	-160.831383	-182.612155
-11.445000	-107.296373	-158.920071	-163.776586	-160.808797	-182.589518
-11.400000	-110.530329	-158.897668	-163.755984	-160.785285	-182.566773
-11.355000	-117.225280	-158.875159	-163.735774	-160.761884	-182.543503
-11.310000	-118.482458	-158.852332	-163.715164	-160.738523	-182.519935
-11.265000	-110.310758	-158.829117	-163.693820	-160.714336	-182.496132
-11.220000	-105.689563	-158.805634	-163.671957	-160.689807	-182.471901
-11.175000	-102.910543	-158.781714	-163.652002	-160.664480	-182.447359
-11.130000	-100.883296	-158.757726	-163.627630	-160.640610	-182.422464
-11.085000	-98.669876	-158.733187	-163.606333	-160.613836	-182.397155
-11.040000	-97.697717	-158.708061	-163.583795	-160.589030	-182.371684
-10.995000	-97.307498	-158.683208	-163.561150	-160.562087	-182.345969
-10.950000	-96.951650	-158.657848	-163.537885	-160.536788	-182.319600
-10.905000	-96.680753	-158.631917	-163.513763	-160.508379	-182.292913
-10.860000	-99.836494	-158.605369	-163.491876	-160.481788	-182.265954
-10.815000	-114.093616	-158.579518	-163.466724	-160.454926	-182.238660
-10.770000	-119.669112	-158.552216	-163.442811	-160.425553	-182.211050
-10.725000	-123.756817	-158.525165	-163.417551	-160.398328	-182.182867
-10.680000	-128.286880	-158.497590	-163.392579	-160.368619	-182.154468
-10.635000	-132.834522	-158.469657	-163.368658	-160.340328	-182.125631
-10.590000	-129.974175	-158.441418	-163.341863	-160.310458	-182.096413
-10.545000	-126.377447	-158.412736	-163.315546	-160.280698	-182.066848
-10.500000	-123.338303	-158.383603	-163.289689	-160.250250	-182.036920
-10.455000	-121.254621	-158.354341	-163.262865	-160.220127	-182.006421
-10.410000	-119.909246	-158.324868	-163.238235	-160.190025	-181.975999
-10.365000	-119.409903	-158.294150	-163.208149	-160.154528	-181.944448
-10.320000	-118.605403	-158.263824	-163.183458	-160.127454	-181.913433
-10.275000	-118.563256	-158.233010	-163.153665	-160.093326	-181.881002
-10.230000	-119.340397	-158.201659	-163.125671	-160.060138	-181.848727
-10.185000	-119.609306	-158.169929	-163.097094	-160.028544	-181.815782
-10.140000	-120.640661	-158.137451	-163.069530	-159.993432	-181.783030
-10.095000	-122.622450	-158.105334	-163.039444	-159.961747	-181.749098
-10.050000	-125.673437	-158.072282	-163.009018	-159.923328	-181.714918
-10.005000	-129.698695	-158.038989	-162.980269	-159.891228	-181.680505
-9.960000	-132.457080	-158.005248	-162.949794	-159.853788	-181.645545
-9.915000	-128.827237	-157.970959	-162.919277	-159.819280	-181.610030
-9.870000	-125.229839	-157.936366	-162.883538	-159.785970	-181.574331
-9.825000	-122.589624	-157.901363	-162.858207	-159.746847	-181.537819
-9.780000	-120.758383	-157.865889	-162.827546	-159.708994	-181.501199
-9.735000	-119.718318	-157.829764	-162.791136	-159.672100	-181.463815
-9.690000	-118.932909	-157.793938	-162.758630	-159.633522	-181.426073
-9.645000	-118.576098	-157.756570	-162.730785	-159.595417	-181.387411
-9.600000	-119.143054	-157.718484	-162.690093	-159.554201	-181.349304
-9.555000	-119.999680	-157.681835	-162.662022	-159.517688	-181.309866
-9.510000	-121.087021	-157.643071	-162.625612	-159.476866	-181.270164
-9.465000	-123.456106	-157.604205	-162.588472	-159.433490	-181.229847
-9.420000	-128.011946	-157.565183	-162.557212	-159.393632	-181.189194
-9.375000	-131.177058	-157.525377	-162.531784	-159.360095	-181.147783
-9.330000	-126.014135	-157.485143	-162.483972	-159.308421	-181.106003
-9.285000	-121.752762	-157.444347	-162.447885	-159.267787	-181.063597
-9.240000	-118.779318	-157.402907	-162.415044	-159.226347	-181.020606
-9.195000	-116.831574	-157.361014	-162.378384	-159.178691	-180.976529
-9.150000	-116.283129	-157.319490	-162.337895	-159.136164	-180.933245
-9.105000	-115.949902	-157.275791	-162.290636	-159.088725	-180.888395
-9.060000	-117.206212	-157.232879	-162.261174	-159.052020	-180.843331
-9.015000	-120.957281	-157.188244	-162.225030	-158.999024	-180.797252
-8.970000	-126.903278	-157.143815	-162.174773	-158.956002	-180.750911
-8.925000	-118.249310	-157.098668	-162.023742	-158.876256	-180.703410
-8.880000	-111.674519	-157.053047	-162.062780	-158.769752	-180.655203
-8.835000	-107.207960	-157.006767	-161.864861	-158.774143	-180.608541
-8.790000	-103.363764	-156.957739	-162.030514	-158.756427	-180.558617
-8.745000	-100.680342	-156.912148	-161.922532	-158.670819	-180.509210
-8.700000	-98.115185	-156.863908	-161.800958	-158.612367	-180.456295
-8.655000	-95.669567	-156.810712	-161.581442	-158.441126	-180.407598
-8.610000	-94.120029	-156.765425	-161.552513	-158.395181	-180.353722
-8.565000	-92.378677	-156.712684	-161.713396	-158.446136	-180.299695
-8.520000	-90.810847	-156.664836	-161.746882	-158.447072	-180.247913
-8.475000	-89.380165	-156.613588	-161.418133	-158.248410	-180.198932
-8.430000	-88.435184	-156.580885	-161.567044	-158.256681	-180.135665
-8.385000	-87.544771	-156.469063	-161.103282	-157.988832	-180.080932
-8.340000	-85.945130	-156.446525	-161.240711	-158.082021	-180.020398
-8.295000	-85.359400	-156.396876	-161.527015	-158.139314	-179.973052
-8.250000	-85.101041	-156.353492	-161.407139	-158.088179	-179.899913
-8.205000	-84.701819	-156.265841	-161.041839	-157.760195	-179.862950
-8.160000	-83.916782	-156.220090	-160.835636	-157.804903	-179.771019
-8.115000	-83.527710	-156.173340	-160.998499	-157.655397	-179.742179
-8.070000	-83.204328	-156.115387	-161.036159	-157.796900	-179.668054
-8.025000	-83.171598	-156.050098	-161.216479	-157.820410	-179.615061
-7.980000	-83.280762	-155.987619	-160.826098	-157.467071	-179.538969
-7.935000	-82.788673	-155.944405	-160.522642	-157.471731	-179.481785
-7.890000	-83.034923	-155.871800	-160.596340	-157.400214	-179.408333
-7.845000	-83.199643	-155.800324	-160.712352	-157.473001	-179.339115
-7.800000	-82.635065	-155.744616	-160.959361	-157.404752	-179.284831
-7.755000	-81.876891	-155.672130	-160.706848	-157.302528	-179.218860
-7.710000	-81.815716	-155.600474	-160.216325	-157.124498	-179.141850
-7.665000	-80.387962	-155.560300	-160.369959	-157.012581	-179.080864
-7.620000	-79.742178	-155.476685	-160.392135	-156.983552	-179.005726
-7.575000	-78.288186	-155.406363	-160.627866	-157.038331	-178.924104
-7.530000	-76.838911	-155.341759	-160.566150	-156.942184	-178.846504
-7.485000	-75.323944	-155.227367	-159.982727	-156.767912	-178.768270
-7.440000	-73.960043	-155.168483	-159.819378	-156.795004	-178.663183
-7.395000	-72.920397	-155.111344	-159.960006	-156.494876	-178.613582
-7.350000	-71.641180	-155.042954	-160.227953	-156.687669	-178.531959
-7.305000	-70.694104	-154.953120	-160.194231	-156.638672	-178.464057
-7.260000	-69.854962	-154.822551	-159.861317	-156.339261	-178.359309
-7.215000	-68.477537	-154.734316	-159.346165	-156.229103	-178.138376
-7.170000	-67.844446	-154.644714	-159.545959	-156.018180	-178.098158
-7.125000	-66.776649	-154.627215	-159.832824	-156.258142	-178.096467
-7.080000	-65.724520	-154.544362	-159.945293	-156.200541	-178.007526
-7.035000	-65.517344	-154.379526	-159.532485	-155.840920	-177.746920
-6.990000	-64.638562	-154.200439	-159.202269	-155.720758	-177.381227
-6.945000	-64.150342	-153.693772	-159.111012	-155.277596	-177.390067
-6.900000	-63.556310	-154.108231	-159.488826	-155.591863	-177.519168
-6.855000	-63.552896	-154.044966	-159.551440	-155.619128	-177.549961
-6.810000	-62.957287	-153.842061	-159.291064	-155.444709	-177.013341
-6.765000	-62.815944	-153.336246	-158.489351	-154.854194	-176.634040
-6.720000	-62.551286	-153.203339	-158.936227	-154.605938	-176.574394
-6.675000	-62.073178	-153.533735	-159.020940	-155.101313	-176.956997
-6.630000	-61.837354	-153.572920	-159.142958	-155.120756	-176.901479
-6.585000	-61.260028	-153.111172	-158.754947	-154.619232	-176.313627
-6.540000	-61.192564	-152.434630	-158.441238	-153.762381	-175.936362
-6.495000	-61.132486	-152.489526	-158.244935	-153.989877	-175.635487
-6.450000	-60.825920	-152.970827	-158.804622	-154.410267	-176.330820
-6.405000	-60.353745	-152.901771	-158.711462	-154.440812	-176.254904
-6.360000	-59.828253	-152.312034	-158.203755	-153.707945	-175.572193
-6.315000	-59.749492	-151.954781	-158.137779	-153.214834	-174.967387
-6.270000	-59.503246	-151.847527	-158.017285	-153.286026	-175.237403
-6.225000	-59.642635	-152.374971	-158.269802	-153.864041	-175.791014
-6.180000	-59.688338	-152.177044	-157.966740	-153.671962	-175.417483
-6.135000	-59.511206	-151.527785	-157.478666	-152.880673	-174.315007
-6.090000	-59.606356	-151.239584	-157.595179	-152.646997	-174.692647
-6.045000	-59.792822	-151.719771	-157.675355	-153.177633	-174.980927
-6.000000	-59.615286	-151.722372	-157.684599	-153.176619	-174.936626
-5.955000	-59.641388	-150.933890	-157.207401	-152.279976	-174.175029
-5.910000	-59.218669	-150.644014	-157.112065	-151.911324	-173.884862
-5.865000	-59.812885	-151.095895	-157.328812	-152.477443	-174.281972
-5.820000	-59.266366	-151.130767	-157.187244	-152.490733	-174.233054
-5.775000	-59.392689	-149.986460	-156.771209	-151.341159	-173.343374
-5.730000	-58.890371	-150.342438	-156.569451	-151.607795	-173.468656
-5.685000	-58.967970	-150.492839	-156.777792	-151.855923	-173.691881
-5.640000	-59.069497	-149.801206	-156.456789	-150.984633	-172.875600
-5.595000	-58.982757	-149.931451	-156.304184	-151.324149	-172.953615
-5.550000	-59.063455	-149.590033	-156.107872	-150.848600	-172.642196
-5.505000	-58.619219	-145.526392	-153.023256	-146.435179	-168.347604
-5.460000	-57.669958	-130.650450	-139.187681	-131.168440	-152.610065
-5.415000	-57.574154	-119.175157	-127.639003	-119.955704	-141.688502
-5.370000	-56.983123	-110.241130	-119.160974	-110.975677	-132.942518
-5.325000	-56.350878	-103.129792	-111.300499	-103.958554	-125.858683
-5.280000	-56.829456	-96.816371	-105.116116	-97.655613	-119.753411
-5.235000	-56.884702	-91.090696	-98.587287	-91.919730	-113.949525
-5.190000	-56.468199	-86.548267	-94.269523	-87.335246	-109.481527
-5.145000	-56.599030	-82.527760	-91.488733	-83.222179	-105.523968
-5.100000	-56.832865	-78.990010	-87.725159	-79.748884	-101.649070
-5.055000	-56.488123	-75.824013	-84.424540	-76.554745	-98.590825
-5.010000	-55.904614	-73.180763	-81.317611	-73.756609	-95.884854
-4.965000	-56.132879	-70.414734	-79.088546	-71.207944	-93.321111
-4.920000	-55.983038	-68.386421	-77.409029	-69.150785	-91.294830
-4.875000	-55.892765	-66.582641	-75.361500	-67.356499	-89.257885
-4.830000	-55.384677	-65.295813	-73.888122	-66.086397	-87.495777
-4.785000	-55.126009	-63.612803	-72.360666	-64.521076	-86.180888
-4.740000	-54.538317	-62.591500	-71.263053	-63.510051	-85.088189
-4.695000	-54.119786	-62.147232	-70.140015	-62.947952	-84.288891
-4.650000	-53.548470	-61.393666	-69.303110	-62.339416	-83.916067
-4.605000	-52.319970	-60.837597	-69.358874	-61.544253	-83.307596
-4.560000	-49.882537	-60.369933	-68.424177	-61.299429	-82.836173
-4.515000	-37.685888	-60.065333	-68.830060	-60.741138	-82.627698
-4.470000	-32.173999	-60.090200	-68.436088	-60.942500	-82.400795
-4.425000	-31.698953	-59.599502	-68.242300	-60.494879	-82.483405
-4.380000	-31.661399	-60.332384	-68.078523	-61.152736	-82.569801
-4.335000	-31.955229	-60.038003	-67.950661	-61.016429	-82.709737
-4.290000	-31.960952	-59.968805	-67.728129	-61.031958	-82.521031
-4.245000	-31.892341	-59.805572	-67.639723	-60.882610	-82.636115
-4.200000	-32.204754	-60.508459	-67.819529	-61.268566	-82.753173
-4.155000	-32.169217	-60.161374	-67.766978	-61.143697	-82.835142
-4.110000	-32.202399	-60.160646	-68.053161	-61.163246	-82.637564
-4.065000	-32.338154	-60.419598	-67.715905	-61.325012	-82.647469
-4.020000	-32.469150	-60.189970	-67.792063	-61.162118	-82.508147
-3.975000	-32.716062	-59.965909	-67.371146	-60.952980	-82.755456
-3.930000	-32.247059	-59.787357	-67.848062	-60.603636	-82.617368
-3.885000	-32.599061	-60.393886	-67.249875	-61.290145	-82.600273
-3.840000	-32.525245	-59.800648	-67.151031	-60.865476	-82.724259
-3.795000	-32.709534	-59.749435	-65.007541	-60.988947	-82.675525
-3.750000	-32.462298	-59.729442	-65.761977	-60.870996	-82.896558
-3.705000	-32.806900	-59.978961	-66.784617	-61.120693	-82.600056
-3.660000	-32.978647	-60.046381	-66.745263	-61.072014	-82.916606
-3.615000	-33.005265	-59.974438	-66.738800	-60.672357	-82.748259
-3.570000	-33.011931	-60.198192	-66.823515	-61.215836	-82.722089
-3.525000	-32.663391	-60.456295	-66.316082	-61.575532	-82.657203
-3.480000	-32.715487	-60.021258	-66.297060	-61.186643	-82.486887
-3.435000	-32.776753	-60.003630	-66.142887	-61.361195	-82.719360
-3.390000	-32.937631	-59.716808	-65.916967	-61.100332	-82.746077
-3.345000	-32.687070	-60.096036	-65.569079	-61.047566	-83.029857
-3.300000	-32.830997	-59.646145	-64.762246	-60.919473	-82.968678
-3.255000	-32.935435	-59.359387	-65.403289	-60.936294	-82.672464
-3.210000	-33.131528	-59.727130	-65.281701	-60.969298	-82.657516
-3.165000	-33.124629	-59.304612	-65.313026	-60.597961	-82.638097
-3.120000	-32.801657	-59.921374	-65.173168	-61.101852	-82.737141
-3.075000	-33.466715	-59.727196	-65.084226	-61.134793	-82.876291
-3.030000	-33.065658	-59.202238	-65.086696	-60.497498	-82.933034
-2.985000	-32.903908	-59.791212	-64.795948	-61.286680	-82.894866
-2.940000	-32.930864	-59.780742	-64.691485	-61.255317	-82.822734
-2.895000	-33.109556	-59.740371	-64.244902	-61.168022	-82.698198
-2.850000	-32.641374	-58.990823	-60.775232	-61.188858	-82.860914
-2.805000	-32.694290	-58.801758	-62.236658	-60.724731	-82.700932
-2.760000	-32.655991	-59.775159	-64.326621	-61.469749	-82.742523
-2.715000	-32.494737	-59.820806	-64.444388	-61.480840	-82.447351
-2.670000	-32.441898	-59.169185	-64.283016	-61.087494	-82.562304
-2.625000	-32.460893	-59.283482	-64.073527	-61.021140	-82.920183
-2.580000	-32.848871	-59.199094	-64.017629	-61.052094	-82.935844
-2.535000	-32.197603	-59.276444	-63.873756	-61.112020	-83.109037
-2.490000	-32.083122	-59.448164	-63.910327	-61.004554	-83.136515
-2.445000	-32.409195	-59.283621	-63.731100	-60.864511	-82.938262
-2.400000	-32.003630	-59.222216	-63.033588	-60.880120	-82.651671
-2.355000	-31.796626	-58.945244	-62.851284	-60.850083	-82.838532
-2.310000	-31.775442	-58.865136	-63.326521	-61.207070	-82.697124
-2.265000	-31.817891	-59.162405	-63.432428	-61.613739	-82.940394
-2.220000	-31.506842	-58.940879	-63.318096	-61.289139	-82.815237
-2.175000	-31.419591	-59.111093	-63.197717	-61.208122	-82.663305
-2.130000	-31.893174	-59.200438	-63.181213	-61.354775	-82.726619
-2.085000	-31.690155	-58.591874	-63.156216	-60.737930	-82.948028
-2.040000	-31.371192	-58.774296	-63.284428	-60.908725	-83.032738
-1.995000	-31.097227	-58.931637	-62.713065	-60.991599	-82.776014
-1.950000	-31.308282	-58.656372	-61.827146	-61.281005	-82.651121
-1.905000	-31.721831	-55.169684	-55.448854	-61.382110	-82.750223
-1.860000	-31.360758	-56.278442	-57.737825	-60.809631	-82.460258
-1.815000	-31.505017	-58.631021	-62.498222	-61.013556	-82.669169
-1.770000	-31.895447	-58.731830	-62.242916	-61.193454	-82.538445
-1.725000	-31.728545	-59.082828	-62.133753	-61.304506	-82.418984
-1.680000	-32.125116	-59.137973	-62.637673	-61.685534	-82.637601
-1.635000	-32.153092	-59.099379	-62.545792	-61.234144	-82.715141
-1.590000	-32.099117	-58.406021	-62.184979	-60.835384	-83.031697
-1.545000	-32.110905	-58.893963	-62.405879	-60.849906	-83.115696
-1.500000	-32.607533	-59.068298	-62.756768	-60.853456	-82.965984
-1.455000	-32.849168	-58.682927	-61.983447	-60.834102	-82.896275
-1.410000	-32.780107	-58.595203	-61.753589	-61.083164	-83.026384
-1.365000	-32.832082	-58.441268	-62.605705	-60.756860	-83.091290
-1.320000	-33.471235	-58.780843	-63.028647	-60.961668	-82.888529
-1.275000	-33.813409	-58.697294	-62.448944	-61.241135	-83.003675
-1.230000	-33.978137	-58.475346	-62.128879	-61.320304	-82.534842
-1.185000	-34.183842	-58.874383	-62.405389	-61.044835	-82.824694
-1.140000	-34.329312	-58.612526	-61.952754	-61.529372	-83.099997
-1.095000	-34.351647	-58.799352	-61.912607	-61.001608	-82.962811
-1.050000	-34.722189	-58.459438	-62.139397	-60.892368	-82.743398
-1.005000	-35.031498	-58.172665	-61.342387	-61.316295	-82.849825
-0.960000	-35.169692	-51.675102	-52.377979	-60.759592	-82.590126
-0.915000	-35.096899	-54.285085	-54.988528	-61.109379	-82.513678
-0.870000	-35.533348	-58.854094	-61.777979	-61.202689	-82.626790
-0.825000	-35.810236	-58.892401	-62.437389	-61.363765	-82.809558
-0.780000	-35.504276	-58.877139	-62.478781	-61.405223	-82.880179
-0.735000	-35.863230	-58.701458	-62.398842	-61.255952	-83.091863
-0.690000	-36.121280	-58.389195	-62.132405	-60.905933	-82.802783
-0.645000	-36.405034	-58.027277	-61.697929	-60.763713	-82.897588
-0.600000	-36.225196	-58.534559	-62.119735	-61.505161	-82.849055
-0.555000	-36.747764	-58.203569	-61.818574	-61.219780	-82.864458
-0.510000	-36.952811	-58.484545	-62.173204	-61.406756	-82.513345
-0.465000	-37.147073	-58.468203	-61.803201	-61.343865	-82.985801
-0.420000	-37.341005	-58.419509	-62.091506	-61.315591	-83.316079
-0.375000	-37.706345	-58.591185	-62.268548	-60.909338	-82.992544
-0.330000	-37.882825	-58.593519	-62.071112	-61.211118	-83.140602
-0.285000	-38.061599	-58.617930	-62.266661	-61.480553	-82.787641
-0.240000	-38.706872	-58.334129	-61.893207	-61.235893	-83.170828
-0.195000	-39.202050	-58.742136	-62.046254	-61.464872	-82.854470
-0.150000	-39.097493	-58.658947	-62.352749	-60.789498	-82.437860
-0.105000	-39.590655	-58.708930	-62.327989	-61.199384	-82.485329
-0.060000	-39.924021	-58.564127	-62.426213	-61.294954	-82.679614
-0.015000	-40.179233	-58.657815	-64.279097	-60.323832	-76.542419
0.030000	-40.221496	-58.567122	-63.343484	-60.729614	-79.003198
0.075000	-40.910071	-58.695298	-62.384800	-61.330482	-82.624098
0.120000	-41.265981	-58.758507	-62.295725	-61.113656	-82.491422
0.165000	-41.265185	-58.722618	-62.253149	-60.913234	-82.557151
0.210000	-41.454569	-58.514606	-61.920701	-61.445470	-82.871567
0.255000	-41.520863	-58.555757	-62.051296	-61.192959	-83.100281
0.300000	-41.642187	-58.532705	-62.145872	-61.551402	-82.966359
0.345000	-41.647785	-58.485621	-61.987817	-60.985648	-83.033709
0.390000	-41.763730	-58.615982	-62.440341	-60.997474	-82.917075
0.435000	-42.105465	-58.568520	-62.049562	-61.441138	-83.299985
0.480000	-41.786211	-58.225044	-61.745912	-61.162727	-82.728187
0.525000	-42.408550	-58.403075	-62.028246	-61.383091	-82.649436
0.570000	-42.680416	-58.296578	-62.035693	-61.257067	-82.858905
0.615000	-42.833525	-58.351720	-61.762775	-61.508743	-82.904652
0.660000	-43.478222	-58.197477	-61.786158	-60.728145	-82.785014
0.705000	-44.100027	-58.396491	-62.159638	-60.921838	-82.860403
0.750000	-44.401178	-58.840927	-62.411517	-61.475486	-83.179531
0.795000	-44.110594	-59.014516	-62.691233	-61.295410	-82.903569
0.840000	-44.436539	-58.818368	-62.248686	-61.293995	-82.713245
0.885000	-44.809030	-58.583875	-61.311269	-61.096749	-82.592069
0.930000	-44.977532	-51.927085	-52.401022	-61.133068	-82.551209
0.975000	-44.954108	-53.787281	-54.937536	-60.805213	-82.745286
1.020000	-45.226513	-58.281262	-61.840020	-61.203395	-82.778285
1.065000	-44.808063	-58.552815	-62.028777	-60.916948	-82.826506
1.110000	-44.391444	-58.574916	-61.921939	-60.911786	-82.941598
1.155000	-44.125542	-58.791777	-62.302116	-61.446382	-83.110558
1.200000	-44.187322	-58.902042	-62.322255	-61.018678	-82.704804
1.245000	-43.851469	-58.539379	-62.110865	-61.410178	-82.582337
1.290000	-43.715495	-58.858125	-62.679342	-61.127812	-83.195084
1.335000	-43.035121	-58.606221	-62.970780	-60.693095	-82.938191
1.380000	-43.269336	-58.366975	-62.438220	-60.808913	-83.022860
1.425000	-42.675114	-58.544892	-61.567684	-61.045326	-83.083524
1.470000	-42.068666	-58.868421	-62.387729	-60.859406	-82.873808
1.515000	-41.436495	-59.105526	-62.635857	-60.924230	-82.933084
1.560000	-41.731742	-58.743335	-62.394196	-60.912930	-83.300141
1.605000	-41.022580	-58.304508	-62.067488	-60.767359	-82.811068
1.650000	-41.039999	-59.323948	-62.780742	-61.401714	-82.733616
1.695000	-41.356379	-59.189501	-62.402606	-61.699675	-82.655836
1.740000	-40.712317	-59.039105	-62.142697	-61.252007	-82.536837
1.785000	-40.355486	-58.665803	-62.257874	-61.178819	-82.509511
1.830000	-40.269332	-58.626802	-62.378133	-60.941031	-82.523736
1.875000	-39.974556	-54.813517	-55.469983	-60.872684	-82.600135
1.920000	-39.845583	-56.896155	-57.647070	-61.606969	-82.637394
1.965000	-40.096984	-58.628334	-62.133072	-61.194043	-82.640426
2.010000	-39.976029	-58.974992	-63.004559	-61.090974	-82.966633
2.055000	-39.839139	-58.795735	-63.442505	-60.890366	-83.069407
2.100000	-39.704778	-58.816907	-63.001565	-61.002151	-82.811082
2.145000	-40.202753	-59.069807	-63.210181	-61.266401	-82.713640
2.190000	-39.719599	-59.069132	-63.082933	-61.252167	-82.697087
2.235000	-39.477186	-58.970002	-63.436120	-61.399902	-82.917079
2.280000	-39.766573	-59.179932	-63.508424	-61.554536	-82.889196
2.325000	-39.574254	-58.936082	-63.226874	-61.080229	-82.651886
2.370000	-39.342648	-59.047893	-62.842394	-60.828135	-82.720703
2.415000	-39.244429	-59.152645	-63.308114	-60.897857	-82.714891
2.460000	-39.617846	-59.566939	-63.871465	-60.964603	-83.010775
2.505000	-39.657104	-59.335497	-63.681592	-60.988297	-83.144828
2.550000	-39.530030	-59.357921	-64.187614	-61.095772	-83.025458
2.595000	-39.789288	-59.145305	-64.051745	-61.073576	-83.009480
2.640000	-39.457584	-59.247511	-64.135727	-60.946204	-82.954792
2.685000	-39.446177	-59.515941	-64.369341	-61.213446	-82.469384
2.730000	-39.203950	-59.837869	-64.326783	-61.707103	-82.630256
2.775000	-39.488261	-59.625622	-64.340863	-61.189631	-82.808993
2.820000	-39.459700	-58.666767	-60.865381	-60.826999	-82.660507
2.865000	-39.335967	-59.349565	-62.005422	-61.342685	-82.858094
2.910000	-39.243974	-59.875839	-64.487903	-61.185791	-82.693744
2.955000	-39.490576	-59.611378	-64.701586	-61.249272	-82.737186
3.000000	-39.189736	-59.551092	-64.834120	-60.901712	-82.873647
3.045000	-39.539930	-59.201448	-64.980052	-60.560567	-82.976777
3.090000	-39.488073	-59.890658	-65.224701	-61.212620	-82.750120
3.135000	-39.672335	-59.758016	-65.075466	-60.977656	-82.626091
3.180000	-39.226148	-59.496536	-65.485683	-60.651478	-82.630643
3.225000	-39.607304	-59.466910	-65.451232	-60.780855	-82.803511
3.270000	-39.511263	-59.382851	-65.127389	-60.997769	-82.647055
3.315000	-39.528666	-59.981593	-64.928983	-60.936659	-82.993958
3.360000	-39.497888	-59.864959	-65.811090	-61.007495	-82.900052
3.405000	-39.512932	-59.642304	-65.881018	-61.051093	-82.618286
3.450000	-39.725967	-60.094882	-66.282862	-61.503020	-82.566298
3.495000	-39.539187	-60.133272	-66.309767	-61.153645	-82.543983
3.540000	-39.782220	-60.371046	-66.453881	-61.510827	-82.769423
3.585000	-40.092051	-60.218602	-66.992051	-60.954315	-82.725073
3.630000	-39.607954	-59.896701	-66.667643	-60.840075	-82.824948
3.675000	-39.234293	-60.008257	-66.756824	-60.953218	-82.856510
3.720000	-39.565904	-60.050055	-66.796116	-61.241553	-82.601655
3.765000	-39.183156	-59.583231	-64.883313	-60.635103	-82.852388
3.810000	-38.775150	-59.920215	-66.154953	-61.087534	-82.731120
3.855000	-38.938646	-59.908599	-67.016099	-61.024398	-82.804413
3.900000	-38.749195	-60.334813	-67.613701	-61.203037	-82.529673
3.945000	-38.199476	-59.605966	-67.723377	-60.456539	-82.778149
3.990000	-37.977261	-60.042544	-67.358990	-61.034145	-82.591826
4.035000	-38.119746	-60.364344	-67.877611	-61.303172	-82.465092
4.080000	-37.604529	-60.369014	-67.883827	-61.357471	-82.692031
4.125000	-37.167489	-60.036426	-68.094435	-60.925726	-82.648765
4.170000	-36.886225	-60.330559	-67.705493	-61.265155	-82.868553
4.215000	-36.939506	-60.532301	-67.941564	-61.248810	-82.588474
4.260000	-36.061755	-59.699062	-67.515355	-60.788614	-82.507387
4.305000	-35.606964	-59.933012	-67.703766	-61.068027	-82.563379
4.350000	-35.579790	-60.199281	-68.039570	-61.144961	-82.762734
4.395000	-35.554287	-59.959041	-67.877519	-60.789210	-82.461136
4.440000	-34.874233	-59.777772	-68.268840	-60.729729	-82.406815
4.485000	-35.890747	-60.010567	-68.599389	-60.740214	-82.417885
4.530000	-45.465061	-60.197047	-68.829325	-60.893367	-82.624083
4.575000	-53.746788	-60.393205	-68.490243	-61.322856	-82.882809
4.620000	-55.659630	-61.107934	-69.615065	-61.901139	-83.539698
4.665000	-56.363634	-61.664430	-69.502509	-62.488203	-84.192322
4.710000	-57.103607	-62.251742	-70.391242	-63.124406	-84.419997
4.755000	-57.393255	-62.880229	-71.828521	-63.716964	-85.309126
4.800000	-57.870127	-64.190845	-72.776512	-65.078209	-86.480109
4.845000	-58.679640	-65.739933	-74.346778	-66.486225	-88.000415
4.890000	-58.334543	-67.232950	-76.108515	-67.982996	-90.010271
4.935000	-58.528161	-68.933574	-77.821383	-69.767479	-91.930477
4.980000	-58.883910	-71.375318	-79.839373	-72.088536	-94.098951
5.025000	-58.928789	-74.016318	-82.380342	-74.625627	-96.779917
5.070000	-58.739191	-76.835120	-85.558592	-77.486180	-99.433547
5.115000	-59.388204	-80.182973	-88.769544	-80.973425	-102.753589
5.160000	-59.308170	-83.939394	-92.835554	-84.490624	-106.710780
5.205000	-59.046982	-87.925765	-95.063807	-88.835053	-110.932708
5.250000	-59.186690	-92.953592	-101.160062	-93.676489	-115.600710
5.295000	-59.592982	-98.887047	-107.109651	-99.838500	-121.725819
5.340000	-59.545256	-105.357888	-113.837158	-106.098777	-128.128460
5.385000	-59.161890	-113.037519	-121.858718	-113.714489	-135.584605
5.430000	-59.934297	-122.284264	-131.223879	-123.172470	-144.826450
5.475000	-61.092245	-135.584442	-143.599861	-136.014480	-157.577373
5.520000	-61.189773	-148.617068	-155.445299	-149.649038	-171.462330
5.565000	-61.281131	-149.824295	-156.280996	-151.146319	-172.899300
5.610000	-61.254852	-149.630134	-156.268554	-150.776039	-172.733029
5.655000	-61.543720	-150.156000	-156.427594	-151.533424	-173.309229
5.700000	-61.309378	-150.472446	-156.695607	-151.786578	-173.601497
5.745000	-61.671076	-150.005686	-156.771746	-151.345557	-173.272289
5.790000	-61.910270	-150.804533	-156.879704	-152.078124	-173.737059
5.835000	-61.561249	-151.040852	-157.307841	-152.432412	-174.290938
5.880000	-61.323802	-150.902249	-157.190807	-152.187806	-174.136853
5.925000	-61.793213	-150.872948	-157.053480	-152.208233	-173.764703
5.970000	-61.082671	-151.283885	-157.467279	-152.660550	-174.351742
6.015000	-61.078479	-151.818322	-157.841669	-153.249168	-175.049439
6.060000	-61.561594	-151.598097	-157.825391	-152.950718	-174.774432
6.105000	-61.553631	-151.374552	-157.403168	-152.731272	-174.068314
6.150000	-61.412096	-151.553799	-157.577063	-153.011279	-175.056117
6.195000	-61.588972	-152.219874	-158.214242	-153.675354	-175.564433
6.240000	-61.760501	-152.324060	-158.296601	-153.795414	-175.572017
6.285000	-61.396405	-152.056071	-158.132616	-153.405287	-175.060928
6.330000	-61.688079	-151.859557	-157.915654	-153.244770	-175.142684
6.375000	-62.248832	-152.463594	-158.442976	-153.947845	-175.761325
6.420000	-63.575826	-153.041394	-158.720955	-154.553662	-176.405611
6.465000	-63.387611	-152.744208	-158.469375	-154.297357	-176.045915
6.510000	-63.613309	-152.488373	-158.561366	-153.824998	-175.821898
6.555000	-63.992058	-152.933252	-158.457115	-154.426888	-175.789515
6.600000	-64.154392	-153.212910	-158.887022	-154.703197	-176.569034
6.645000	-64.452808	-153.568921	-159.180512	-155.187547	-177.046671
6.690000	-64.652703	-153.362226	-159.086019	-154.802042	-176.623140
6.735000	-64.997391	-153.239424	-158.496915	-154.751021	-176.428393
6.780000	-65.614046	-153.513274	-159.118028	-154.988290	-176.589296
6.825000	-65.912333	-153.759145	-159.269093	-155.235261	-177.335477
6.870000	-66.353875	-154.097829	-159.572571	-155.702518	-177.480057
6.915000	-66.724003	-153.940848	-159.397295	-155.585625	-177.352596
6.960000	-67.958029	-154.226901	-159.171552	-155.674955	-177.272330
7.005000	-67.912972	-154.092558	-159.241582	-155.537694	-177.545469
7.050000	-68.345241	-154.355764	-159.665402	-155.986196	-177.837009
7.095000	-69.544477	-154.562840	-159.862901	-156.186755	-178.016032
7.140000	-70.635033	-154.585225	-159.652818	-156.085386	-178.026526
7.185000	-71.171472	-154.622262	-159.449117	-156.213467	-178.044399
7.230000	-71.986997	-154.687762	-159.565953	-156.140978	-178.200854
7.275000	-72.818279	-154.879044	-159.930761	-156.494538	-178.301784
7.320000	-74.153550	-154.988899	-160.303019	-156.638541	-178.441824
7.365000	-75.243955	-155.053672	-160.221023	-156.661152	-178.532465
7.410000	-76.100944	-155.106717	-159.942818	-156.782991	-178.571490
7.455000	-77.384692	-155.185507	-159.805564	-156.505324	-178.683597
7.500000	-78.653984	-155.306947	-160.348624	-156.807875	-178.759817
7.545000	-79.493731	-155.356003	-160.534753	-157.055512	-178.850411
7.590000	-79.824435	-155.432281	-160.569877	-157.104233	-178.932681
7.635000	-80.687716	-155.499336	-160.359340	-157.105336	-178.993924
7.680000	-80.926525	-155.544425	-159.973526	-156.982876	-179.056067
7.725000	-81.121336	-155.633136	-160.509345	-157.141517	-179.138616
7.770000	-81.228417	-155.703439	-160.812947	-157.365194	-179.203781
7.815000	-80.562014	-155.762875	-160.871837	-157.511707	-179.274203
7.860000	-80.452087	-155.835129	-160.738898	-157.403152	-179.343874
7.905000	-80.140900	-155.887511	-160.422493	-157.283539	-179.415355
7.950000	-79.920168	-155.931191	-160.648170	-157.344653	-179.464836
7.995000	-80.092065	-156.010579	-161.080340	-157.785890	-179.543491
8.040000	-80.152375	-156.075177	-161.153997	-157.767749	-179.602176
8.085000	-80.566174	-156.128078	-161.199518	-157.748040	-179.665365
8.130000	-80.678168	-156.170276	-160.728131	-157.722621	-179.699489
8.175000	-80.931907	-156.233501	-160.820472	-157.626348	-179.785696
8.220000	-81.372754	-156.313989	-161.232186	-158.017047	-179.826347
8.265000	-81.661594	-156.348879	-161.448384	-158.081267	-179.910270
8.310000	-82.713418	-156.411316	-161.371784	-158.131943	-179.959848
8.355000	-83.429924	-156.458671	-161.254392	-158.031165	-180.017321
8.400000	-84.595606	-156.557099	-161.369999	-158.195476	-180.070416
8.445000	-85.399351	-156.560587	-161.100796	-158.090400	-180.128548
8.490000	-87.263930	-156.625005	-161.703714	-158.402632	-180.180762
8.535000	-88.680827	-156.679100	-161.751282	-158.435262	-180.240996
8.580000	-90.216244	-156.731958	-161.597134	-158.412106	-180.294255
8.625000	-92.168598	-156.777556	-161.551382	-158.413560	-180.347364
8.670000	-94.053002	-156.831748	-161.625662	-158.508669	-180.396392
8.715000	-96.378049	-156.878830	-161.806185	-158.585732	-180.449920
8.760000	-98.903965	-156.926788	-161.990024	-158.735683	-180.499735
8.805000	-101.889459	-156.976634	-161.924612	-158.738247	-180.550072
8.850000	-105.991524	-157.022089	-162.053142	-158.748662	-180.597125
8.895000	-111.274160	-157.068059	-161.928901	-158.833573	-180.647142
8.940000	-119.007426	-157.113680	-162.128819	-158.898151	-180.695089
8.985000	-123.956952	-157.158642	-162.199777	-158.957760	-180.741823
9.030000	-117.669324	-157.203328	-162.236668	-159.017542	-180.788393
9.075000	-114.636359	-157.246562	-162.272270	-159.054226	-180.834069
9.120000	-113.934705	-157.290502	-162.322101	-159.106214	-180.879106
9.165000	-114.372706	-157.332151	-162.354025	-159.149931	-180.923680
9.210000	-115.535044	-157.375083	-162.387182	-159.197638	-180.968549
9.255000	-117.763472	-157.416891	-162.424403	-159.238893	-181.011841
9.300000	-121.442073	-157.457927	-162.464673	-159.282763	-181.054758
9.345000	-127.315771	-157.498505	-162.503338	-159.329374	-181.097171
9.390000	-131.198548	-157.538604	-162.524626	-159.360602	-181.139110
9.435000	-124.548929	-157.578088	-162.564937	-159.407453	-181.180313
9.480000	-121.107056	-157.617460	-162.605444	-159.451316	-181.221254
9.525000	-118.616710	-157.656088	-162.639072	-159.489707	-181.261450
9.570000	-117.230458	-157.693543	-162.669774	-159.527975	-181.301227
9.615000	-116.578782	-157.732335	-162.707486	-159.570659	-181.340166
9.660000	-116.130292	-157.769222	-162.735642	-159.607649	-181.379499
9.705000	-116.949075	-157.805258	-162.771111	-159.647065	-181.417670
9.750000	-117.762828	-157.841936	-162.805282	-159.684577	-181.455422
9.795000	-119.206864	-157.877628	-162.833297	-159.722945	-181.492644
9.840000	-121.232786	-157.912956	-162.862921	-159.759865	-181.529630
9.885000	-124.083951	-157.947954	-162.901355	-159.793290	-181.565865
9.930000	-128.602179	-157.982507	-162.928981	-159.830454	-181.601892
9.975000	-132.209883	-158.016484	-162.959799	-159.868557	-181.637305
10.020000	-126.117764	-158.050107	-162.989365	-159.901768	-181.672289
10.065000	-121.979858	-158.083358	-163.020034	-159.939750	-181.706998
10.110000	-119.859711	-158.115985	-163.048958	-159.970272	-181.741050
10.155000	-117.882740	-158.148798	-163.076674	-160.005844	-181.774516
10.200000	-116.762460	-158.180571	-163.106488	-160.037878	-181.808065
10.245000	-116.638155	-158.212091	-163.134909	-160.071957	-181.840857
10.290000	-116.526673	-158.243171	-163.163946	-160.104623	-181.873463
10.335000	-116.045417	-158.274081	-163.189716	-160.133947	-181.905014
10.380000	-116.802175	-158.304768	-163.219290	-160.170238	-181.937168
10.425000	-117.919012	-158.334304	-163.243891	-160.198983	-181.967865
10.470000	-119.648340	-158.364079	-163.272692	-160.229966	-181.999034
10.515000	-121.737245	-158.393497	-163.298746	-160.260869	-182.029318
10.560000	-125.225499	-158.422359	-163.325418	-160.290942	-182.059335
10.605000	-130.899742	-158.450835	-163.351258	-160.320782	-182.089035
10.650000	-130.982932	-158.479014	-163.374852	-160.349642	-182.118252
10.695000	-124.564609	-158.506820	-163.401192	-160.379447	-182.147113
10.740000	-119.813057	-158.534255	-163.426251	-160.407131	-182.175659
10.785000	-115.430161	-158.561558	-163.450388	-160.436480	-182.203638
10.830000	-105.446169	-158.587746	-163.474843	-160.462993	-182.231523
10.875000	-95.164636	-158.614781	-163.497235	-160.490742	-182.258873
10.920000	-93.586379	-158.640642	-163.522795	-160.518954	-182.286006
10.965000	-93.132628	-158.666137	-163.545562	-160.544145	-182.312604
11.010000	-93.686256	-158.691494	-163.568529	-160.571527	-182.338752
11.055000	-94.278386	-158.716929	-163.591360	-160.596695	-182.364906
11.100000	-95.088850	-158.741389	-163.613566	-160.623568	-182.390549
11.145000	-96.825222	-158.765673	-163.637470	-160.647511	-182.415797
11.190000	-98.996439	-158.789836	-163.656852	-160.673514	-182.440773
11.235000	-101.802811	-158.813487	-163.679653	-160.697946	-182.465357
11.280000	-107.331872	-158.836905	-163.700751	-160.722166	-182.489568
11.325000	-116.100850	-158.859945	-163.721447	-160.745925	-182.513562
11.370000	-109.277981	-158.882745	-163.742277	-160.769888	-182.537148
11.415000	-103.306469	-158.905285	-163.763070	-160.793487	-182.560335
11.460000	-100.280155	-158.927260	-163.783064	-160.816114	-182.583375
11.505000	-98.235183	-158.949104	-163.803068	-160.839001	-182.605970
11.550000	-97.026121	-158.970721	-163.822430	-160.861302	-182.628032
11.595000	-96.146256	-158.991662	-163.842041	-160.882803	-182.650502
11.640000	-95.782108	-159.012950	-163.861020	-160.905352	-182.671883
11.685000	-95.863817	-159.033270	-163.880231	-160.926415	-182.693324
11.730000	-96.337962	-159.053747	-163.898495	-160.947474	-182.714296
11.775000	-96.900446	-159.073896	-163.916900	-160.968445	-182.735032
11.820000	-97.507910	-159.093606	-163.934771	-160.988797	-182.755702
11.865000	-98.963314	-159.112828	-163.952775	-161.009090	-182.775576
11.910000	-101.043290	-159.132065	-163.970235	-161.028706	-182.795467
11.955000	-104.367775	-159.150827	-163.987275	-161.048296	-182.814911
12.000000	-109.655532	-159.169451	-164.004408	-161.067582	-182.834190
12.045000	-117.996360	-159.187713	-164.021163	-161.086441	-182.853118
12.090000	-110.320197	-159.205741	-164.038069	-161.105057	-182.871766
12.135000	-105.143035	-159.223420	-164.053603	-161.123634	-182.890114
12.180000	-102.167565	-159.240851	-164.069812	-161.141810	-182.908106
12.225000	-99.775095	-159.258019	-164.085602	-161.159390	-182.925918
12.270000	-98.916286	-159.274977	-164.101220	-161.177020	-182.943367
12.315000	-97.929295	-159.291238	-164.116151	-161.193818	-182.960631
12.360000	-97.098084	-159.307737	-164.131175	-161.211392	-182.977418
12.405000	-96.818139	-159.323987	-164.146054	-161.227523	-182.994061
12.450000	-97.441626	-159.339791	-164.160557	-161.244123	-183.010497
12.495000	-97.482398	-159.355240	-164.174792	-161.260111	-183.026520
12.540000	-98.304963	-159.370098	-164.188691	-161.275651	-183.042315
12.585000	-99.632932	-159.385416	-164.202577	-161.291572	-183.057935
12.630000	-101.590255	-159.400237	-164.216223	-161.306924	-183.073016
12.675000	-104.234151	-159.414665	-164.229260	-161.321698	-183.087932
12.720000	-108.957676	-159.428734	-164.242467	-161.336347	-183.102668
12.765000	-117.719788	-159.442687	-164.255205	-161.350836	-183.117112
12.810000	-112.166877	-159.456384	-164.267779	-161.364941	-183.131206
12.855000	-105.810108	-159.469737	-164.280164	-161.378859	-183.145206
12.900000	-102.813678	-159.482903	-164.292369	-161.392333	-183.158730
12.945000	-100.289851	-159.495792	-164.304133	-161.405775	-183.172166
12.990000	-98.481343	-159.508477	-164.315684	-161.418857	-183.185185
13.035000	-97.408664	-159.520865	-164.327300	-161.431925	-183.197990
13.080000	-96.954940	-159.533060	-164.338340	-161.444002	-183.210632
13.125000	-96.476845	-159.544890	-164.349263	-161.456702	-183.222752
13.170000	-96.328787	-159.556261	-164.359985	-161.468388	-183.234775
13.215000	-97.195334	-159.567812	-164.370471	-161.480262	-183.246668
13.260000	-97.709665	-159.578976	-164.380813	-161.491842	-183.258222
13.305000	-98.882888	-159.589767	-164.390604	-161.502904	-183.269509
13.350000	-100.079198	-159.600603	-164.400532	-161.514264	-183.280387
13.395000	-102.640526	-159.610789	-164.410174	-161.524737	-183.291214
13.440000	-107.109258	-159.620946	-164.419515	-161.535297	-183.301761
13.485000	-114.191685	-159.630862	-164.428573	-161.545522	-183.311966
13.530000	-115.400624	-159.640485	-164.437502	-161.555524	-183.321980
13.575000	-107.953621	-159.649925	-164.446225	-161.565143	-183.331684
13.620000	-103.729001	-159.658855	-164.454632	-161.574433	-183.341236
13.665000	-101.437239	-159.668037	-164.462782	-161.584083	-183.350352
13.710000	-99.849034	-159.676603	-164.470878	-161.592858	-183.359532
13.755000	-98.816527	-159.685128	-164.478652	-161.601640	-183.368086
13.800000	-97.787586	-159.693145	-164.486350	-161.609865	-183.376594
13.845000	-97.805783	-159.701044	-164.493401	-161.618294	-183.385069
13.890000	-98.142859	-159.708939	-164.500718	-161.626260	-183.393035
13.935000	-98.395259	-159.716549	-164.507671	-161.634296	-183.400596
13.980000	-98.954647	-159.723561	-164.514235	-161.641349	-183.408187
14.025000	-100.410434	-159.730677	-164.520793	-161.648863	-183.415409
14.070000	-102.293954	-159.737268	-164.526869	-161.655465	-183.422486
14.115000	-104.732319	-159.743776	-164.533048	-161.662156	-183.429300
14.160000	-108.201319	-159.750213	-164.538911	-161.669050	-183.435763
14.205000	-113.612695	-159.756206	-164.544408	-161.675173	-183.442108
14.250000	-121.855335	-159.762025	-164.549801	-161.681172	-183.448142
14.295000	-113.808880	-159.767557	-164.554973	-161.686856	-183.453925
14.340000	-108.720990	-159.772981	-164.559782	-161.692533	-183.459521
14.385000	-106.068045	-159.777874	-164.564711	-161.697615	-183.464834
14.430000	-103.751104	-159.783011	-164.569178	-161.702991	-183.470029
14.475000	-102.712522	-159.787599	-164.573410	-161.707576	-183.474771
14.520000	-102.204131	-159.792084	-164.577531	-161.712274	-183.479441
14.565000	-101.546440	-159.796235	-164.581434	-161.716476	-183.483702
14.610000	-101.346953	-159.800009	-164.584934	-161.720469	-183.488022
14.655000	-101.722188	-159.803611	-164.588495	-161.724165	-183.491817
14.700000	-102.646620	-159.807476	-164.591680	-161.728118	-183.495437
14.745000	-103.252148	-159.810563	-164.594718	-161.731320	-183.498959
14.790000	-104.801824	-159.813617	-164.597551	-161.734536	-183.501988
14.835000	-106.838373	-159.816368	-164.600169	-161.737398	-183.505087
14.880000	-109.719830	-159.819017	-164.602367	-161.739829	-183.507682
14.925000	-113.914056	-159.821318	-164.604751	-161.742647	-183.510201
14.970000	-121.877684	-159.823407	-164.606545	-161.744591	-183.512442
15.015000	-121.024346	-159.825289	-164.608401	-161.746555	-183.514458
15.060000	-114.080857	-159.826893	-164.609879	-161.748099	-183.516206
15.105000	-110.817662	-159.828367	-164.610974	-161.749842	-183.517823
15.150000	-108.947001	-159.829525	-164.612341	-161.750846	-183.518977
15.195000	-107.157288	-159.830496	-164.613059	-161.751968	-183.520108
15.240000	-106.284407	-159.831200	-164.613812	-161.752652	-183.520933
15.285000	-106.021758	-159.831770	-164.614156	-161.753232	-183.521465
15.330000	-105.977709	-159.831571	-164.614548	-161.753151	-183.487490

